Thermodynamically consistent nonlinear viscoplastic formulation with well-conditioned recovery of the inviscid solution: Theory and implicit integration algorithm with exact solution for the linear case

In this work, a consistent viscoplasticity formulation is derived from thermodynamical principles and employing the concept of continuum elastic corrector rate. The proposed model is developed based on the principle of maximum viscoplastic dissipation for determining the flow direction. The model uses both the equivalent viscoplastic strain and its rate as state variables. Power balance and energy balance give, respectively, separate evolution equations for the equivalent viscoplastic strain rate and the viscoplastic strain, the former written in terms of inviscid rates. Several key points distinguish our formulation from other proposals. First, the viscoplastic strain rate (instead of a yield function) consistently distinguishes conservative from dissipative behaviours during reverse loading; and the discrete implicit integration algorithm is an immediate implementation of the continuum theory based on the mentioned principles. Second, the inviscid solution is recovered in a well-conditioned manner by simply setting the viscosity to zero. Indeed, inviscid plasticity, viscoelasticity and viscoplasticity are particular cases of our formulation and integration algorithm, and are recovered just by setting the corresponding parameters to zero (viscosity or yield stress). Third, the linear viscoplasticity solution is obtained in an exact manner for proportional loading cases, independently of the time step employed. Four, general nonlinear models (Perzyna, Norton, etc) may be immediately incorporated as particular cases both in the theory and the computational implementation.

==> fuerza_reaccion_rate0.5.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000131e-04 -7.421379999999999644e-01
3.200000000000000262e-04 -1.484280000000000044e+00
4.800000000000000664e-04 -2.226410000000000000e+00
6.400000000000000524e-04 -2.968550000000000022e+00
8.000000000000000383e-04 -3.710690000000000044e+00
9.600000000000001327e-04 -4.452829999999999622e+00
1.120000000000000119e-03 -5.194960000000000022e+00
1.280000000000000105e-03 -5.937100000000000044e+00
1.440000000000000091e-03 -6.679240000000000066e+00
1.600000000000000077e-03 -7.421380000000000088e+00
1.760000000000000063e-03 -8.163520000000000110e+00
1.920000000000000265e-03 -8.905649999999999622e+00
2.080000000000000251e-03 -9.647790000000000532e+00
2.240000000000000237e-03 -1.038990000000000080e+01
2.400000000000000223e-03 -1.113209999999999944e+01
2.560000000000000209e-03 -1.187420000000000009e+01
2.720000000000000195e-03 -1.261630000000000074e+01
2.880000000000000181e-03 -1.335849999999999937e+01
3.040000000000000167e-03 -1.410060000000000002e+01
3.200000000000000153e-03 -1.484280000000000044e+01
3.360000000000000139e-03 -1.558489999999999931e+01
3.520000000000000125e-03 -1.632700000000000173e+01
3.680000000000000111e-03 -1.706919999999999860e+01
3.840000000000000531e-03 -1.781129999999999924e+01
4.000000000000000083e-03 -1.855339999999999989e+01
4.160000000000000503e-03 -1.929560000000000031e+01
4.320000000000000055e-03 -2.003770000000000095e+01
4.480000000000000475e-03 -2.077990000000000137e+01
4.640000000000000027e-03 -2.152199999999999847e+01
4.800000000000000447e-03 -2.226409999999999911e+01
4.959999999999999999e-03 -2.300629999999999953e+01
5.120000000000000419e-03 -2.374840000000000018e+01
5.280000000000000838e-03 -2.449050000000000082e+01
5.440000000000000391e-03 -2.523270000000000124e+01
5.600000000000000810e-03 -2.597479999999999833e+01
5.760000000000000363e-03 -2.671699999999999875e+01
5.920000000000000782e-03 -2.745909999999999940e+01
6.080000000000000335e-03 -2.820120000000000005e+01
6.240000000000000754e-03 -2.894340000000000046e+01
6.400000000000000307e-03 -2.968550000000000111e+01
6.560000000000000726e-03 -3.042770000000000152e+01
6.720000000000000279e-03 -3.116979999999999862e+01
6.880000000000000698e-03 -3.191189999999999927e+01
7.040000000000000251e-03 -3.265409999999999968e+01
7.200000000000000670e-03 -3.339620000000000033e+01
7.360000000000000223e-03 -3.413830000000000098e+01
7.520000000000000642e-03 -3.488049999999999784e+01
7.680000000000001062e-03 -3.562259999999999849e+01
7.840000000000001482e-03 -3.636480000000000246e+01
8.000000000000000167e-03 -3.710690000000000310e+01
8.160000000000000586e-03 -3.784899999999999665e+01
8.320000000000001006e-03 -3.859120000000000061e+01
8.480000000000001426e-03 -3.933330000000000126e+01
8.640000000000000110e-03 -4.007540000000000191e+01
8.800000000000000530e-03 -4.081759999999999877e+01
8.960000000000000950e-03 -4.155969999999999942e+01
9.120000000000001369e-03 -4.230190000000000339e+01
9.280000000000000054e-03 -4.304399999999999693e+01
9.440000000000000474e-03 -4.378609999999999758e+01
9.600000000000000894e-03 -4.452830000000000155e+01
9.760000000000001313e-03 -4.527040000000000219e+01
9.919999999999999998e-03 -4.601250000000000284e+01
1.008000000000000042e-02 -4.675469999999999970e+01
1.024000000000000084e-02 -4.749680000000000035e+01
1.040000000000000126e-02 -4.823899999999999721e+01
1.056000000000000168e-02 -4.898109999999999786e+01
1.072000000000000036e-02 -4.972319999999999851e+01
1.088000000000000078e-02 -5.046540000000000248e+01
1.104000000000000120e-02 -5.120750000000000313e+01
1.120000000000000162e-02 -5.194959999999999667e+01
1.136000000000000031e-02 -5.269180000000000064e+01
1.152000000000000073e-02 -5.343390000000000128e+01
1.168000000000000115e-02 -5.417609999999999815e+01
1.184000000000000156e-02 -5.491819999999999879e+01
1.200000000000000025e-02 -5.566029999999999944e+01
1.216000000000000067e-02 -5.640250000000000341e+01
1.232000000000000109e-02 -5.714459999999999695e+01
1.248000000000000151e-02 -5.788669999999999760e+01
1.264000000000000019e-02 -5.862859999999999872e+01
1.280000000000000061e-02 -5.936889999999999645e+01
1.296000000000000103e-02 -6.010710000000000264e+01
1.312000000000000145e-02 -6.084309999999999974e+01
1.328000000000000187e-02 -6.157659999999999911e+01
1.344000000000000056e-02 -6.230720000000000169e+01
1.360000000000000098e-02 -6.303490000000000038e+01
1.376000000000000140e-02 -6.375970000000000226e+01
1.392000000000000182e-02 -6.448170000000000357e+01
1.408000000000000050e-02 -6.520080000000000098e+01
1.424000000000000092e-02 -6.591689999999999827e+01
1.440000000000000134e-02 -6.662990000000000634e+01
1.456000000000000176e-02 -6.733979999999999677e+01
1.472000000000000045e-02 -6.804649999999999466e+01
1.488000000000000086e-02 -6.875000000000000000e+01
1.504000000000000128e-02 -6.945029999999999859e+01
1.520000000000000170e-02 -7.014709999999999468e+01
1.536000000000000212e-02 -7.084069999999999823e+01
1.552000000000000081e-02 -7.153090000000000259e+01
1.568000000000000296e-02 -7.221769999999999357e+01
1.583999999999999991e-02 -7.290120000000000289e+01
1.600000000000000033e-02 -7.358110000000000639e+01
1.616000000000000075e-02 -7.425759999999999650e+01
1.632000000000000117e-02 -7.493049999999999500e+01
1.648000000000000159e-02 -7.559990000000000521e+01
1.664000000000000201e-02 -7.626569999999999538e+01
1.680000000000000243e-02 -7.692780000000000484e+01
1.696000000000000285e-02 -7.758629999999999427e+01
1.711999999999999980e-02 -7.824120000000000630e+01
1.728000000000000022e-02 -7.889249999999999829e+01
1.744000000000000064e-02 -7.954040000000000532e+01
1.760000000000000106e-02 -8.018519999999999470e+01
1.776000000000000148e-02 -8.082670000000000243e+01
1.792000000000000190e-02 -8.146519999999999584e+01
1.808000000000000232e-02 -8.210060000000000002e+01
1.824000000000000274e-02 -8.273309999999999320e+01
1.840000000000000316e-02 -8.336270000000000380e+01
1.856000000000000011e-02 -8.398930000000000007e+01
1.872000000000000053e-02 -8.461310000000000286e+01
1.888000000000000095e-02 -8.523380000000000223e+01
1.904000000000000137e-02 -8.585139999999999816e+01
1.920000000000000179e-02 -8.646599999999999397e+01
1.936000000000000221e-02 -8.707760000000000389e+01
1.952000000000000263e-02 -8.768600000000000705e+01
1.968000000000000305e-02 -8.829139999999999588e+01
1.984000000000000000e-02 -8.889379999999999882e+01
2.000000000000000042e-02 -8.949330000000000496e+01
2.016000000000000084e-02 -9.008990000000000009e+01
2.032000000000000126e-02 -9.068380000000000507e+01
2.048000000000000168e-02 -9.127500000000000568e+01
2.064000000000000209e-02 -9.186350000000000193e+01
2.080000000000000251e-02 -9.244929999999999382e+01
2.096000000000000293e-02 -9.303239999999999554e+01
2.112000000000000335e-02 -9.361279999999999291e+01
2.128000000000000030e-02 -9.419060000000000343e+01
2.144000000000000072e-02 -9.476579999999999870e+01
2.160000000000000114e-02 -9.533839999999999293e+01
2.176000000000000156e-02 -9.590850000000000364e+01
2.192000000000000198e-02 -9.647610000000000241e+01
2.208000000000000240e-02 -9.704130000000000678e+01
2.224000000000000282e-02 -9.760410000000000252e+01
2.240000000000000324e-02 -9.816459999999999297e+01
2.256000000000000019e-02 -9.872280000000000655e+01
2.272000000000000061e-02 -9.927870000000000061e+01
2.288000000000000103e-02 -9.983220000000000027e+01
2.304000000000000145e-02 -1.003829999999999956e+02
2.320000000000000187e-02 -1.009320000000000022e+02
2.336000000000000229e-02 -1.014789999999999992e+02
2.352000000000000271e-02 -1.020229999999999961e+02
2.368000000000000313e-02 -1.025649999999999977e+02
2.384000000000000355e-02 -1.031050000000000040e+02
2.400000000000000050e-02 -1.036430000000000007e+02
2.416000000000000092e-02 -1.041779999999999973e+02
2.432000000000000134e-02 -1.047109999999999985e+02
2.448000000000000176e-02 -1.052420000000000044e+02
2.464000000000000218e-02 -1.057720000000000056e+02
2.480000000000000260e-02 -1.062980000000000018e+02
2.496000000000000302e-02 -1.068229999999999933e+02
2.512000000000000344e-02 -1.073460000000000036e+02
2.528000000000000039e-02 -1.078670000000000044e+02
2.544000000000000081e-02 -1.083859999999999957e+02
2.560000000000000123e-02 -1.089030000000000058e+02
2.576000000000000165e-02 -1.094180000000000064e+02
2.592000000000000207e-02 -1.099320000000000022e+02
2.608000000000000249e-02 -1.104429999999999978e+02
2.624000000000000291e-02 -1.109530000000000030e+02
2.640000000000000333e-02 -1.114609999999999985e+02
2.656000000000000374e-02 -1.119669999999999987e+02
2.672000000000000069e-02 -1.124710000000000036e+02
2.688000000000000111e-02 -1.129740000000000038e+02
2.704000000000000153e-02 -1.134749999999999943e+02
2.720000000000000195e-02 -1.139740000000000038e+02
2.736000000000000237e-02 -1.144710000000000036e+02
2.752000000000000279e-02 -1.149669999999999987e+02
2.768000000000000321e-02 -1.154609999999999985e+02
2.784000000000000363e-02 -1.159539999999999935e+02
2.800000000000000058e-02 -1.164449999999999932e+02
2.816000000000000100e-02 -1.169350000000000023e+02
2.832000000000000142e-02 -1.174230000000000018e+02
2.848000000000000184e-02 -1.179099999999999966e+02
2.864000000000000226e-02 -1.183949999999999960e+02
2.880000000000000268e-02 -1.188790000000000049e+02
2.896000000000000310e-02 -1.193619999999999948e+02
2.912000000000000352e-02 -1.198430000000000035e+02
2.928000000000000394e-02 -1.203239999999999981e+02
2.944000000000000089e-02 -1.208020000000000067e+02
2.960000000000000131e-02 -1.212800000000000011e+02
2.976000000000000173e-02 -1.217570000000000050e+02
2.992000000000000215e-02 -1.222319999999999993e+02
3.008000000000000257e-02 -1.227060000000000031e+02
3.024000000000000299e-02 -1.231779999999999973e+02
3.040000000000000341e-02 -1.236500000000000057e+02
3.056000000000000383e-02 -1.241200000000000045e+02
3.072000000000000425e-02 -1.245889999999999986e+02
3.088000000000000120e-02 -1.250570000000000022e+02
3.104000000000000162e-02 -1.255240000000000009e+02
3.120000000000000204e-02 -1.259899999999999949e+02
3.136000000000000593e-02 -1.264539999999999935e+02
3.151999999999999941e-02 -1.269180000000000064e+02
3.167999999999999983e-02 -1.273799999999999955e+02
3.184000000000000025e-02 -1.278409999999999940e+02
3.200000000000000067e-02 -1.283009999999999877e+02
3.216000000000000109e-02 -1.287589999999999861e+02
3.232000000000000151e-02 -1.292170000000000130e+02
3.248000000000000193e-02 -1.296730000000000018e+02
3.264000000000000234e-02 -1.301279999999999859e+02
3.280000000000000276e-02 -1.305809999999999889e+02
3.296000000000000318e-02 -1.310339999999999918e+02
3.312000000000000360e-02 -1.314850000000000136e+02
3.328000000000000402e-02 -1.319350000000000023e+02
3.344000000000000444e-02 -1.323830000000000098e+02
3.360000000000000486e-02 -1.328300000000000125e+02
3.376000000000000528e-02 -1.332760000000000105e+02
3.392000000000000570e-02 -1.337199999999999989e+02
3.408000000000000612e-02 -1.341639999999999873e+02
3.423999999999999960e-02 -1.346049999999999898e+02
3.440000000000000002e-02 -1.350459999999999923e+02
3.456000000000000044e-02 -1.354850000000000136e+02
3.472000000000000086e-02 -1.359230000000000018e+02
3.488000000000000128e-02 -1.363590000000000089e+02
3.504000000000000170e-02 -1.367940000000000111e+02
3.520000000000000212e-02 -1.372280000000000086e+02
3.536000000000000254e-02 -1.376599999999999966e+02
3.552000000000000296e-02 -1.380910000000000082e+02
3.568000000000000338e-02 -1.385200000000000102e+02
3.584000000000000380e-02 -1.389480000000000075e+02
3.600000000000000422e-02 -1.393739999999999952e+02
3.616000000000000464e-02 -1.397990000000000066e+02
3.632000000000000506e-02 -1.402220000000000084e+02
3.648000000000000548e-02 -1.406450000000000102e+02
3.664000000000000590e-02 -1.410649999999999977e+02
3.680000000000000632e-02 -1.414840000000000089e+02
3.695999999999999980e-02 -1.419019999999999868e+02
3.712000000000000022e-02 -1.423180000000000121e+02
3.728000000000000064e-02 -1.427330000000000041e+02
3.744000000000000106e-02 -1.431459999999999866e+02
3.760000000000000148e-02 -1.435579999999999927e+02
3.776000000000000190e-02 -1.439679999999999893e+02
3.792000000000000232e-02 -1.443770000000000095e+02
3.808000000000000274e-02 -1.447839999999999918e+02
3.824000000000000316e-02 -1.451899999999999977e+02
3.840000000000000357e-02 -1.455939999999999941e+02
3.856000000000000399e-02 -1.459970000000000141e+02
3.872000000000000441e-02 -1.463979999999999961e+02
3.888000000000000483e-02 -1.467980000000000018e+02
3.904000000000000525e-02 -1.471959999999999980e+02
3.920000000000000567e-02 -1.475929999999999893e+02
3.936000000000000609e-02 -1.479879999999999995e+02
3.952000000000000651e-02 -1.483810000000000002e+02
3.967999999999999999e-02 -1.487729999999999961e+02
3.984000000000000041e-02 -1.491639999999999873e+02
4.000000000000000083e-02 -1.495529999999999973e+02
4.016000000000000125e-02 -1.499399999999999977e+02
4.032000000000000167e-02 -1.503259999999999934e+02
4.048000000000000209e-02 -1.507100000000000080e+02
4.064000000000000251e-02 -1.510929999999999893e+02
4.080000000000000293e-02 -1.514739999999999895e+02
4.096000000000000335e-02 -1.518540000000000134e+02
4.112000000000000377e-02 -1.522319999999999993e+02
4.128000000000000419e-02 -1.526080000000000041e+02
4.144000000000000461e-02 -1.529830000000000041e+02
4.160000000000000503e-02 -1.533559999999999945e+02
4.176000000000000545e-02 -1.537280000000000086e+02
4.192000000000000587e-02 -1.540980000000000132e+02
4.208000000000000629e-02 -1.544660000000000082e+02
4.224000000000000671e-02 -1.548329999999999984e+02
4.240000000000000019e-02 -1.551990000000000123e+02
4.256000000000000061e-02 -1.555629999999999882e+02
4.272000000000000103e-02 -1.559250000000000114e+02
4.288000000000000145e-02 -1.562849999999999966e+02
4.304000000000000187e-02 -1.566440000000000055e+02
4.320000000000000229e-02 -1.570020000000000095e+02
4.336000000000000271e-02 -1.573580000000000041e+02
4.352000000000000313e-02 -1.577119999999999891e+02
4.368000000000000355e-02 -1.580649999999999977e+02
4.384000000000000397e-02 -1.584159999999999968e+02
4.400000000000000439e-02 -1.587649999999999864e+02
4.416000000000000481e-02 -1.591129999999999995e+02
4.432000000000000522e-02 -1.594590000000000032e+02
4.448000000000000564e-02 -1.598040000000000020e+02
4.464000000000000606e-02 -1.601469999999999914e+02
4.480000000000000648e-02 -1.604879999999999995e+02
4.496000000000000690e-02 -1.608280000000000030e+02
4.512000000000000038e-02 -1.611659999999999968e+02
4.528000000000000080e-02 -1.615029999999999859e+02
4.544000000000000122e-02 -1.618379999999999939e+02
4.560000000000000164e-02 -1.621709999999999923e+02
4.576000000000000206e-02 -1.625029999999999859e+02
4.592000000000000248e-02 -1.628329999999999984e+02
4.608000000000000290e-02 -1.631620000000000061e+02
4.624000000000000332e-02 -1.634890000000000043e+02
4.640000000000000374e-02 -1.638139999999999930e+02
4.656000000000000416e-02 -1.641380000000000052e+02
4.672000000000000458e-02 -1.644600000000000080e+02
4.688000000000000500e-02 -1.647800000000000011e+02
4.704000000000000542e-02 -1.650989999999999895e+02
4.720000000000000584e-02 -1.654170000000000016e+02
4.736000000000000626e-02 -1.657330000000000041e+02
4.752000000000000668e-02 -1.660469999999999970e+02
4.768000000000000710e-02 -1.663600000000000136e+02
4.784000000000000058e-02 -1.666709999999999923e+02
4.800000000000000100e-02 -1.669799999999999898e+02
4.816000000000000142e-02 -1.672880000000000109e+02
4.832000000000000184e-02 -1.675939999999999941e+02
4.848000000000000226e-02 -1.678990000000000009e+02
4.864000000000000268e-02 -1.682019999999999982e+02
4.880000000000000310e-02 -1.685029999999999859e+02
4.896000000000000352e-02 -1.688029999999999973e+02
4.912000000000000394e-02 -1.691020000000000039e+02
4.928000000000000436e-02 -1.693979999999999961e+02
4.944000000000000478e-02 -1.696939999999999884e+02
4.960000000000000520e-02 -1.699869999999999948e+02
4.976000000000000562e-02 -1.702789999999999964e+02
4.992000000000000604e-02 -1.705699999999999932e+02
5.008000000000000645e-02 -1.708590000000000089e+02
5.024000000000000687e-02 -1.711459999999999866e+02
5.040000000000000729e-02 -1.714319999999999879e+02
5.056000000000000077e-02 -1.717160000000000082e+02
5.072000000000000119e-02 -1.719989999999999952e+02
5.088000000000000161e-02 -1.722800000000000011e+02
5.104000000000000203e-02 -1.725600000000000023e+02
5.120000000000000245e-02 -1.728379999999999939e+02
5.136000000000000287e-02 -1.731140000000000043e+02
5.152000000000000329e-02 -1.733890000000000100e+02
5.168000000000000371e-02 -1.736630000000000109e+02
5.184000000000000413e-02 -1.739350000000000023e+02
5.200000000000000455e-02 -1.742050000000000125e+02
5.216000000000000497e-02 -1.744739999999999895e+02
5.232000000000000539e-02 -1.747419999999999902e+02
5.248000000000000581e-02 -1.750070000000000050e+02
5.264000000000000623e-02 -1.752719999999999914e+02
5.280000000000000665e-02 -1.755349999999999966e+02
5.296000000000000707e-02 -1.757959999999999923e+02
5.312000000000000749e-02 -1.760560000000000116e+02
5.328000000000000097e-02 -1.763149999999999977e+02
5.344000000000000139e-02 -1.765720000000000027e+02
5.360000000000000181e-02 -1.768269999999999982e+02
5.376000000000000223e-02 -1.770809999999999889e+02
5.392000000000000265e-02 -1.773340000000000032e+02
5.408000000000000307e-02 -1.775850000000000080e+02
5.424000000000000349e-02 -1.778350000000000080e+02
5.440000000000000391e-02 -1.780829999999999984e+02
5.456000000000000433e-02 -1.783300000000000125e+02
5.472000000000000475e-02 -1.785759999999999934e+02
5.488000000000000517e-02 -1.788199999999999932e+02
5.504000000000000559e-02 -1.790629999999999882e+02
5.520000000000000601e-02 -1.793040000000000020e+02
5.536000000000000643e-02 -1.795440000000000111e+02
5.552000000000000685e-02 -1.797829999999999870e+02
5.568000000000000727e-02 -1.800200000000000102e+02
5.584000000000000768e-02 -1.802560000000000002e+02
5.600000000000000117e-02 -1.804900000000000091e+02
5.616000000000000159e-02 -1.807230000000000132e+02
5.632000000000000201e-02 -1.809550000000000125e+02
5.648000000000000242e-02 -1.811850000000000023e+02
5.664000000000000284e-02 -1.814139999999999873e+02
5.680000000000000326e-02 -1.816419999999999959e+02
5.696000000000000368e-02 -1.818679999999999950e+02
5.712000000000000410e-02 -1.820939999999999941e+02
5.728000000000000452e-02 -1.823170000000000073e+02
5.744000000000000494e-02 -1.825399999999999920e+02
5.760000000000000536e-02 -1.827609999999999957e+02
5.776000000000000578e-02 -1.829799999999999898e+02
5.792000000000000620e-02 -1.831990000000000123e+02
5.808000000000000662e-02 -1.834159999999999968e+02
5.824000000000000704e-02 -1.836320000000000050e+02
5.840000000000000746e-02 -1.838470000000000084e+02
5.856000000000000788e-02 -1.840600000000000023e+02
5.872000000000000136e-02 -1.842719999999999914e+02
5.888000000000000178e-02 -1.844830000000000041e+02
5.904000000000000220e-02 -1.846930000000000121e+02
5.920000000000000262e-02 -1.849010000000000105e+02
5.936000000000000304e-02 -1.851080000000000041e+02
5.952000000000000346e-02 -1.853139999999999930e+02
5.968000000000000388e-02 -1.855190000000000055e+02
5.984000000000000430e-02 -1.857220000000000084e+02
6.000000000000000472e-02 -1.859250000000000114e+02
6.016000000000000514e-02 -1.861260000000000048e+02
6.032000000000000556e-02 -1.863259999999999934e+02
6.048000000000000598e-02 -1.865240000000000009e+02
6.064000000000000640e-02 -1.867220000000000084e+02
6.080000000000000682e-02 -1.869180000000000064e+02
6.096000000000000724e-02 -1.871129999999999995e+02
6.112000000000000766e-02 -1.873069999999999879e+02
6.128000000000000808e-02 -1.875000000000000000e+02
6.144000000000000850e-02 -1.876920000000000073e+02
6.160000000000000198e-02 -1.878820000000000050e+02
6.176000000000000240e-02 -1.880720000000000027e+02
6.192000000000000282e-02 -1.882599999999999909e+02
6.208000000000000324e-02 -1.884470000000000027e+02
6.224000000000000365e-02 -1.886330000000000098e+02
6.240000000000000407e-02 -1.888180000000000121e+02
6.256000000000000449e-02 -1.890020000000000095e+02
6.272000000000001185e-02 -1.891839999999999975e+02
6.288000000000000533e-02 -1.893660000000000139e+02
6.303999999999999881e-02 -1.895469999999999970e+02
6.320000000000000617e-02 -1.897259999999999991e+02
6.335999999999999965e-02 -1.899039999999999964e+02
6.352000000000000701e-02 -1.900809999999999889e+02
6.368000000000000049e-02 -1.902580000000000098e+02
6.384000000000000785e-02 -1.904329999999999927e+02
6.400000000000000133e-02 -1.906069999999999993e+02
6.416000000000000869e-02 -1.907800000000000011e+02
6.432000000000000217e-02 -1.909519999999999982e+02
6.448000000000000953e-02 -1.911229999999999905e+02
6.464000000000000301e-02 -1.912920000000000016e+02
6.480000000000001037e-02 -1.914610000000000127e+02
6.496000000000000385e-02 -1.916289999999999907e+02
6.512000000000001121e-02 -1.917959999999999923e+02
6.528000000000000469e-02 -1.919610000000000127e+02
6.544000000000001205e-02 -1.921260000000000048e+02
6.560000000000000553e-02 -1.922899999999999920e+02
6.575999999999999901e-02 -1.924530000000000030e+02
6.592000000000000637e-02 -1.926140000000000043e+02
6.607999999999999985e-02 -1.927750000000000057e+02
6.624000000000000721e-02 -1.929350000000000023e+02
6.640000000000000069e-02 -1.930929999999999893e+02
6.656000000000000805e-02 -1.932510000000000048e+02
6.672000000000000153e-02 -1.934079999999999870e+02
6.688000000000000889e-02 -1.935639999999999930e+02
6.704000000000000237e-02 -1.937189999999999941e+02
6.720000000000000973e-02 -1.938729999999999905e+02
6.736000000000000321e-02 -1.940250000000000057e+02
6.752000000000001056e-02 -1.941769999999999925e+02
6.768000000000000405e-02 -1.943290000000000077e+02
6.784000000000001140e-02 -1.944790000000000134e+02
6.800000000000000488e-02 -1.946279999999999859e+02
6.816000000000001224e-02 -1.947760000000000105e+02
6.832000000000000572e-02 -1.949240000000000066e+02
6.847999999999999921e-02 -1.950699999999999932e+02
6.864000000000000656e-02 -1.952160000000000082e+02
6.880000000000000004e-02 -1.953600000000000136e+02
6.896000000000000740e-02 -1.955039999999999907e+02
6.912000000000000088e-02 -1.956469999999999914e+02
6.928000000000000824e-02 -1.957889999999999873e+02
6.944000000000000172e-02 -1.959300000000000068e+02
6.960000000000000908e-02 -1.960709999999999980e+02
6.976000000000000256e-02 -1.962100000000000080e+02
6.992000000000000992e-02 -1.963489999999999895e+02
7.008000000000000340e-02 -1.964859999999999900e+02
7.024000000000001076e-02 -1.966229999999999905e+02
7.040000000000000424e-02 -1.967589999999999861e+02
7.056000000000001160e-02 -1.968940000000000055e+02
7.072000000000000508e-02 -1.970289999999999964e+02
7.088000000000001244e-02 -1.971620000000000061e+02
7.104000000000000592e-02 -1.972949999999999875e+02
7.119999999999999940e-02 -1.974269999999999925e+02
7.136000000000000676e-02 -1.975579999999999927e+02
7.152000000000000024e-02 -1.976879999999999882e+02
7.168000000000000760e-02 -1.978180000000000121e+02
7.184000000000000108e-02 -1.979459999999999980e+02
7.200000000000000844e-02 -1.980740000000000123e+02
7.216000000000000192e-02 -1.982009999999999934e+02
7.232000000000000928e-02 -1.983280000000000030e+02
7.248000000000000276e-02 -1.984530000000000030e+02
7.264000000000001012e-02 -1.985780000000000030e+02
7.280000000000000360e-02 -1.987019999999999982e+02
7.296000000000001096e-02 -1.988249999999999886e+02
7.312000000000000444e-02 -1.989480000000000075e+02
7.328000000000001180e-02 -1.990699999999999932e+02
7.344000000000000528e-02 -1.991910000000000025e+02
7.360000000000001263e-02 -1.993110000000000070e+02
7.376000000000000612e-02 -1.994300000000000068e+02
7.391999999999999960e-02 -1.995490000000000066e+02
7.408000000000000695e-02 -1.996670000000000016e+02
7.424000000000000044e-02 -1.997849999999999966e+02
7.440000000000000779e-02 -1.999010000000000105e+02
7.456000000000000127e-02 -2.000169999999999959e+02
7.472000000000000863e-02 -2.001330000000000098e+02
7.488000000000000211e-02 -2.002470000000000141e+02
7.504000000000000947e-02 -2.003609999999999900e+02
7.520000000000000295e-02 -2.004739999999999895e+02
7.536000000000001031e-02 -2.005869999999999891e+02
7.552000000000000379e-02 -2.006990000000000123e+02
7.568000000000001115e-02 -2.008100000000000023e+02
7.584000000000000463e-02 -2.009199999999999875e+02
7.600000000000001199e-02 -2.010300000000000011e+02
7.616000000000000547e-02 -2.011390000000000100e+02
7.632000000000001283e-02 -2.012479999999999905e+02
7.648000000000000631e-02 -2.013559999999999945e+02
7.663999999999999979e-02 -2.014629999999999939e+02
7.680000000000000715e-02 -2.015689999999999884e+02
7.696000000000000063e-02 -2.016750000000000114e+02
7.712000000000000799e-02 -2.017810000000000059e+02
7.728000000000000147e-02 -2.018849999999999909e+02
7.744000000000000883e-02 -2.019890000000000043e+02
7.760000000000000231e-02 -2.020929999999999893e+02
7.776000000000000967e-02 -2.021949999999999932e+02
7.792000000000000315e-02 -2.022980000000000018e+02
7.808000000000001051e-02 -2.023990000000000009e+02
7.824000000000000399e-02 -2.025000000000000000e+02
7.840000000000001135e-02 -2.025999999999999943e+02
7.856000000000000483e-02 -2.026999999999999886e+02
7.872000000000001219e-02 -2.027990000000000066e+02
7.888000000000000567e-02 -2.028979999999999961e+02
7.904000000000001303e-02 -2.029960000000000093e+02
7.920000000000000651e-02 -2.030929999999999893e+02
7.935999999999999999e-02 -2.031899999999999977e+02
7.952000000000000735e-02 -2.032860000000000014e+02
7.968000000000000083e-02 -2.033820000000000050e+02
7.984000000000000818e-02 -2.034770000000000039e+02
8.000000000000000167e-02 -2.035709999999999980e+02
8.016000000000000902e-02 -2.036649999999999920e+02
8.032000000000000250e-02 -2.037589999999999861e+02
8.048000000000000986e-02 -2.038520000000000039e+02
8.064000000000000334e-02 -2.039439999999999884e+02
8.080000000000001070e-02 -2.040360000000000014e+02
8.096000000000000418e-02 -2.041270000000000095e+02
8.112000000000001154e-02 -2.042179999999999893e+02
8.128000000000000502e-02 -2.043079999999999927e+02
8.144000000000001238e-02 -2.043979999999999961e+02
8.160000000000000586e-02 -2.044869999999999948e+02
8.176000000000001322e-02 -2.045759999999999934e+02
8.192000000000000670e-02 -2.046639999999999873e+02
8.208000000000000018e-02 -2.047520000000000095e+02
8.224000000000000754e-02 -2.048389999999999986e+02
8.240000000000000102e-02 -2.049259999999999877e+02
8.256000000000000838e-02 -2.050120000000000005e+02
8.272000000000000186e-02 -2.050970000000000084e+02
8.288000000000000922e-02 -2.051829999999999927e+02
8.304000000000000270e-02 -2.052669999999999959e+02
8.320000000000001006e-02 -2.053520000000000039e+02
8.336000000000000354e-02 -2.054350000000000023e+02
8.352000000000001090e-02 -2.055190000000000055e+02
8.368000000000000438e-02 -2.056009999999999991e+02
8.384000000000001174e-02 -2.056839999999999975e+02
8.400000000000000522e-02 -2.057649999999999864e+02
8.416000000000001258e-02 -2.058470000000000084e+02
8.432000000000000606e-02 -2.059279999999999973e+02
8.448000000000001342e-02 -2.060080000000000098e+02
8.464000000000000690e-02 -2.060879999999999939e+02
8.480000000000000038e-02 -2.061680000000000064e+02
8.496000000000000774e-02 -2.062470000000000141e+02
8.512000000000000122e-02 -2.063249999999999886e+02
8.528000000000000858e-02 -2.064039999999999964e+02
8.544000000000000206e-02 -2.064809999999999945e+02
8.560000000000000941e-02 -2.065589999999999975e+02
8.576000000000000290e-02 -2.066349999999999909e+02
8.592000000000001025e-02 -2.067119999999999891e+02
8.608000000000000373e-02 -2.067880000000000109e+02
8.624000000000001109e-02 -2.068629999999999995e+02
8.640000000000000457e-02 -2.069389999999999930e+02
8.656000000000001193e-02 -2.070130000000000052e+02
8.672000000000000541e-02 -2.070879999999999939e+02
8.688000000000001277e-02 -2.071610000000000014e+02
8.704000000000000625e-02 -2.072350000000000136e+02
8.720000000000001361e-02 -2.073079999999999927e+02
8.736000000000000709e-02 -2.073799999999999955e+02
8.752000000000000057e-02 -2.074530000000000030e+02
8.768000000000000793e-02 -2.075240000000000009e+02
8.784000000000000141e-02 -2.075960000000000036e+02
8.800000000000000877e-02 -2.076670000000000016e+02
8.816000000000000225e-02 -2.077379999999999995e+02
8.832000000000000961e-02 -2.078079999999999927e+02
8.848000000000000309e-02 -2.078779999999999859e+02
8.864000000000001045e-02 -2.079470000000000027e+02
8.880000000000000393e-02 -2.080159999999999911e+02
8.896000000000001129e-02 -2.080850000000000080e+02
8.912000000000000477e-02 -2.081529999999999916e+02
8.928000000000001213e-02 -2.082210000000000036e+02
8.944000000000000561e-02 -2.082889999999999873e+02
8.960000000000001297e-02 -2.083559999999999945e+02
8.976000000000000645e-02 -2.084230000000000018e+02
8.992000000000001381e-02 -2.084890000000000043e+02
9.008000000000000729e-02 -2.085550000000000068e+02
9.024000000000000077e-02 -2.086210000000000093e+02
9.040000000000000813e-02 -2.086870000000000118e+02
9.056000000000000161e-02 -2.087520000000000095e+02
9.072000000000000897e-02 -2.088160000000000025e+02
9.088000000000000245e-02 -2.088810000000000002e+02
9.104000000000000981e-02 -2.089449999999999932e+02
9.120000000000000329e-02 -2.090080000000000098e+02
9.136000000000001064e-02 -2.090720000000000027e+02
9.152000000000000413e-02 -2.091349999999999909e+02
9.168000000000001148e-02 -2.091970000000000027e+02
9.184000000000000496e-02 -2.092599999999999909e+02
9.200000000000001232e-02 -2.093220000000000027e+02
9.216000000000000580e-02 -2.093830000000000098e+02
9.232000000000001316e-02 -2.094449999999999932e+02
9.248000000000000664e-02 -2.095060000000000002e+02
9.264000000000001400e-02 -2.095660000000000025e+02
9.280000000000000748e-02 -2.096270000000000095e+02
9.296000000000000096e-02 -2.096870000000000118e+02
9.312000000000000832e-02 -2.097470000000000141e+02
9.328000000000000180e-02 -2.098060000000000116e+02
9.344000000000000916e-02 -2.098650000000000091e+02
9.360000000000000264e-02 -2.099240000000000066e+02
9.376000000000001000e-02 -2.099830000000000041e+02
9.392000000000000348e-02 -2.100409999999999968e+02
9.408000000000001084e-02 -2.100989999999999895e+02
9.424000000000000432e-02 -2.101570000000000107e+02
9.440000000000001168e-02 -2.102139999999999986e+02
9.456000000000000516e-02 -2.102709999999999866e+02
9.472000000000001252e-02 -2.103280000000000030e+02
9.488000000000000600e-02 -2.103839999999999861e+02
9.504000000000001336e-02 -2.104410000000000025e+02
9.520000000000000684e-02 -2.104970000000000141e+02
9.536000000000001420e-02 -2.105519999999999925e+02
9.552000000000000768e-02 -2.106080000000000041e+02
9.568000000000000116e-02 -2.106630000000000109e+02
9.584000000000000852e-02 -2.107170000000000130e+02
9.600000000000000200e-02 -2.107719999999999914e+02
9.616000000000000936e-02 -2.108259999999999934e+02
9.632000000000000284e-02 -2.108799999999999955e+02
9.648000000000001020e-02 -2.109339999999999975e+02
9.664000000000000368e-02 -2.109869999999999948e+02
9.680000000000001104e-02 -2.110409999999999968e+02
9.696000000000000452e-02 -2.110929999999999893e+02
9.712000000000001187e-02 -2.111459999999999866e+02
9.728000000000000536e-02 -2.111980000000000075e+02
9.744000000000001271e-02 -2.112510000000000048e+02
9.760000000000000620e-02 -2.113019999999999925e+02
9.776000000000001355e-02 -2.113540000000000134e+02
9.792000000000000703e-02 -2.114050000000000011e+02
9.808000000000001439e-02 -2.114569999999999936e+02
9.824000000000000787e-02 -2.115070000000000050e+02
9.840000000000000135e-02 -2.115579999999999927e+02
9.856000000000000871e-02 -2.116080000000000041e+02
9.872000000000000219e-02 -2.116579999999999870e+02
9.888000000000000955e-02 -2.117079999999999984e+02
9.904000000000000303e-02 -2.117580000000000098e+02
9.920000000000001039e-02 -2.118069999999999879e+02
9.936000000000000387e-02 -2.118559999999999945e+02
9.952000000000001123e-02 -2.119050000000000011e+02
9.968000000000000471e-02 -2.119540000000000077e+02
9.984000000000001207e-02 -2.120020000000000095e+02
1.000000000000000056e-01 -2.120509999999999877e+02
1.001600000000000129e-01 -2.120980000000000132e+02
1.003200000000000064e-01 -2.121459999999999866e+02
1.004800000000000137e-01 -2.121939999999999884e+02
1.006400000000000072e-01 -2.122410000000000139e+02
1.008000000000000146e-01 -2.122880000000000109e+02
1.009600000000000081e-01 -2.123350000000000080e+02
1.011200000000000015e-01 -2.123810000000000002e+02
1.012800000000000089e-01 -2.124279999999999973e+02
1.014400000000000024e-01 -2.124739999999999895e+02
1.016000000000000097e-01 -2.125200000000000102e+02
1.017600000000000032e-01 -2.125649999999999977e+02
1.019200000000000106e-01 -2.126109999999999900e+02
1.020800000000000041e-01 -2.126560000000000059e+02
1.022400000000000114e-01 -2.127009999999999934e+02
1.024000000000000049e-01 -2.127460000000000093e+02
1.025600000000000123e-01 -2.127899999999999920e+02
1.027200000000000057e-01 -2.128350000000000080e+02
1.028800000000000131e-01 -2.128789999999999907e+02
1.030400000000000066e-01 -2.129230000000000018e+02
1.032000000000000139e-01 -2.129660000000000082e+02
1.033600000000000074e-01 -2.130099999999999909e+02
1.035200000000000148e-01 -2.130529999999999973e+02
1.036800000000000083e-01 -2.130960000000000036e+02
1.038400000000000017e-01 -2.131390000000000100e+02
1.040000000000000091e-01 -2.131819999999999879e+02
1.041600000000000026e-01 -2.132239999999999895e+02
1.043200000000000099e-01 -2.132669999999999959e+02
1.044800000000000034e-01 -2.133089999999999975e+02
1.046400000000000108e-01 -2.133509999999999991e+02
1.048000000000000043e-01 -2.133930000000000007e+02
1.049600000000000116e-01 -2.134339999999999975e+02
1.051200000000000051e-01 -2.134749999999999943e+02
1.052800000000000125e-01 -2.135159999999999911e+02
1.054400000000000059e-01 -2.135569999999999879e+02
1.056000000000000133e-01 -2.135980000000000132e+02
1.057600000000000068e-01 -2.136390000000000100e+02
1.059200000000000141e-01 -2.136790000000000020e+02
1.060800000000000076e-01 -2.137189999999999941e+02
1.062400000000000150e-01 -2.137589999999999861e+02
1.064000000000000085e-01 -2.137990000000000066e+02
1.065600000000000019e-01 -2.138389999999999986e+02
1.067200000000000093e-01 -2.138779999999999859e+02
1.068800000000000028e-01 -2.139180000000000064e+02
1.070400000000000101e-01 -2.139569999999999936e+02
1.072000000000000036e-01 -2.139960000000000093e+02
1.073600000000000110e-01 -2.140339999999999918e+02
1.075200000000000045e-01 -2.140730000000000075e+02
1.076800000000000118e-01 -2.141119999999999948e+02
1.078400000000000053e-01 -2.141500000000000057e+02
1.080000000000000127e-01 -2.141879999999999882e+02
1.081600000000000061e-01 -2.142259999999999991e+02
1.083200000000000135e-01 -2.142640000000000100e+02
1.084800000000000070e-01 -2.143009999999999877e+02
1.086400000000000143e-01 -2.143389999999999986e+02
1.088000000000000078e-01 -2.143760000000000048e+02
1.089600000000000152e-01 -2.144130000000000109e+02
1.091200000000000087e-01 -2.144499999999999886e+02
1.092800000000000021e-01 -2.144869999999999948e+02
1.094400000000000095e-01 -2.145229999999999961e+02
1.096000000000000030e-01 -2.145600000000000023e+02
1.097600000000000103e-01 -2.145960000000000036e+02
1.099200000000000038e-01 -2.146320000000000050e+02
1.100800000000000112e-01 -2.146680000000000064e+02
1.102400000000000047e-01 -2.147040000000000077e+02
1.104000000000000120e-01 -2.147400000000000091e+02
1.105600000000000055e-01 -2.147750000000000057e+02
1.107200000000000129e-01 -2.148100000000000023e+02
1.108800000000000063e-01 -2.148460000000000036e+02
1.110400000000000137e-01 -2.148810000000000002e+02
1.112000000000000072e-01 -2.149159999999999968e+02
1.113600000000000145e-01 -2.149499999999999886e+02
1.115200000000000080e-01 -2.149850000000000136e+02
1.116800000000000154e-01 -2.150190000000000055e+02
1.118400000000000089e-01 -2.150540000000000020e+02
1.120000000000000023e-01 -2.150879999999999939e+02
1.121600000000000097e-01 -2.151220000000000141e+02
1.123200000000000032e-01 -2.151560000000000059e+02
1.124800000000000105e-01 -2.151889999999999930e+02
1.126400000000000040e-01 -2.152230000000000132e+02
1.128000000000000114e-01 -2.152570000000000050e+02
1.129600000000000048e-01 -2.152899999999999920e+02
1.131200000000000122e-01 -2.153230000000000075e+02
1.132800000000000057e-01 -2.153559999999999945e+02
1.134400000000000130e-01 -2.153890000000000100e+02
1.136000000000000065e-01 -2.154219999999999970e+02
1.137600000000000139e-01 -2.154540000000000077e+02
1.139200000000000074e-01 -2.154869999999999948e+02
1.140800000000000147e-01 -2.155190000000000055e+02
1.142400000000000082e-01 -2.155519999999999925e+02
1.144000000000000156e-01 -2.155840000000000032e+02
1.145600000000000090e-01 -2.156160000000000139e+02
1.147200000000000025e-01 -2.156469999999999914e+02
1.148800000000000099e-01 -2.156790000000000020e+02
1.150400000000000034e-01 -2.157110000000000127e+02
1.152000000000000107e-01 -2.157419999999999902e+02
1.153600000000000042e-01 -2.157740000000000009e+02
1.155200000000000116e-01 -2.158050000000000068e+02
1.156800000000000050e-01 -2.158360000000000127e+02
1.158400000000000124e-01 -2.158669999999999902e+02
1.160000000000000059e-01 -2.158979999999999961e+02
1.161600000000000132e-01 -2.159279999999999973e+02
1.163200000000000067e-01 -2.159590000000000032e+02
1.164800000000000141e-01 -2.159890000000000043e+02
1.166400000000000076e-01 -2.160200000000000102e+02
1.168000000000000149e-01 -2.160500000000000114e+02
1.169600000000000084e-01 -2.160800000000000125e+02
1.171200000000000158e-01 -2.161100000000000136e+02
1.172800000000000092e-01 -2.161399999999999864e+02
1.174400000000000027e-01 -2.161699999999999875e+02
1.176000000000000101e-01 -2.161990000000000123e+02
1.177600000000000036e-01 -2.162290000000000134e+02
1.179200000000000109e-01 -2.162580000000000098e+02
1.180800000000000044e-01 -2.162880000000000109e+02
1.182400000000000118e-01 -2.163170000000000073e+02
1.184000000000000052e-01 -2.163460000000000036e+02
1.185600000000000126e-01 -2.163750000000000000e+02
1.187200000000000061e-01 -2.164039999999999964e+02
1.188800000000000134e-01 -2.164319999999999879e+02
1.190400000000000069e-01 -2.164610000000000127e+02
1.192000000000000143e-01 -2.164890000000000043e+02
1.193600000000000078e-01 -2.165180000000000007e+02
1.195200000000000151e-01 -2.165459999999999923e+02
1.196800000000000086e-01 -2.165740000000000123e+02
1.198400000000000160e-01 -2.166020000000000039e+02
1.200000000000000094e-01 -2.166299999999999955e+02
1.201600000000000029e-01 -2.166579999999999870e+02
1.203200000000000103e-01 -2.166860000000000070e+02
1.204800000000000038e-01 -2.167139999999999986e+02
1.206400000000000111e-01 -2.167410000000000139e+02
1.208000000000000046e-01 -2.167690000000000055e+02
1.209600000000000120e-01 -2.167959999999999923e+02
1.211200000000000054e-01 -2.168230000000000075e+02
1.212800000000000128e-01 -2.168509999999999991e+02
1.214400000000000063e-01 -2.168779999999999859e+02
1.216000000000000136e-01 -2.169050000000000011e+02
1.217600000000000071e-01 -2.169319999999999879e+02
1.219200000000000145e-01 -2.169579999999999984e+02
1.220800000000000080e-01 -2.169850000000000136e+02
1.222400000000000153e-01 -2.170120000000000005e+02
1.224000000000000088e-01 -2.170380000000000109e+02
1.225600000000000162e-01 -2.170649999999999977e+02
1.227200000000000096e-01 -2.170910000000000082e+02
1.228800000000000170e-01 -2.171169999999999902e+02
1.230400000000000105e-01 -2.171430000000000007e+02
1.232000000000000040e-01 -2.171690000000000111e+02
1.233600000000000113e-01 -2.171949999999999932e+02
1.235200000000000048e-01 -2.172210000000000036e+02
1.236800000000000122e-01 -2.172470000000000141e+02
1.238400000000000056e-01 -2.172729999999999961e+02
1.240000000000000130e-01 -2.172980000000000018e+02
1.241600000000000065e-01 -2.173240000000000123e+02
1.243200000000000138e-01 -2.173489999999999895e+02
1.244800000000000073e-01 -2.173739999999999952e+02
1.246400000000000147e-01 -2.174000000000000057e+02
1.248000000000000081e-01 -2.174250000000000114e+02
1.249600000000000155e-01 -2.174499999999999886e+02
1.251200000000000090e-01 -2.174749999999999943e+02
1.252800000000000025e-01 -2.174989999999999952e+02
1.254400000000000237e-01 -2.175240000000000009e+02
1.256000000000000172e-01 -2.175490000000000066e+02
1.257600000000000107e-01 -2.175730000000000075e+02
1.259200000000000041e-01 -2.175980000000000132e+02
1.260799999999999976e-01 -2.176220000000000141e+02
1.262400000000000189e-01 -2.176469999999999914e+02
1.264000000000000123e-01 -2.176709999999999923e+02
1.265600000000000058e-01 -2.176949999999999932e+02
1.267199999999999993e-01 -2.177189999999999941e+02
1.268800000000000205e-01 -2.177429999999999950e+02
1.270400000000000140e-01 -2.177669999999999959e+02
1.272000000000000075e-01 -2.177909999999999968e+02
1.273600000000000010e-01 -2.178149999999999977e+02
1.275200000000000222e-01 -2.178379999999999939e+02
1.276800000000000157e-01 -2.178619999999999948e+02
1.278400000000000092e-01 -2.178849999999999909e+02
1.280000000000000027e-01 -2.179089999999999918e+02
1.281600000000000239e-01 -2.179319999999999879e+02
1.283200000000000174e-01 -2.179550000000000125e+02
1.284800000000000109e-01 -2.179780000000000086e+02
1.286400000000000043e-01 -2.180010000000000048e+02
1.287999999999999978e-01 -2.180240000000000009e+02
1.289600000000000191e-01 -2.180469999999999970e+02
1.291200000000000125e-01 -2.180699999999999932e+02
1.292800000000000060e-01 -2.180929999999999893e+02
1.294399999999999995e-01 -2.181160000000000139e+02
1.296000000000000207e-01 -2.181380000000000052e+02
1.297600000000000142e-01 -2.181610000000000014e+02
1.299200000000000077e-01 -2.181829999999999927e+02
1.300800000000000012e-01 -2.182059999999999889e+02
1.302400000000000224e-01 -2.182280000000000086e+02
1.304000000000000159e-01 -2.182500000000000000e+02
1.305600000000000094e-01 -2.182719999999999914e+02
1.307200000000000029e-01 -2.182949999999999875e+02
1.308800000000000241e-01 -2.183170000000000073e+02
1.310400000000000176e-01 -2.183389999999999986e+02
1.312000000000000111e-01 -2.183600000000000136e+02
1.313600000000000045e-01 -2.183820000000000050e+02
1.315199999999999980e-01 -2.184039999999999964e+02
1.316800000000000193e-01 -2.184259999999999877e+02
1.318400000000000127e-01 -2.184470000000000027e+02
1.320000000000000062e-01 -2.184689999999999941e+02
1.321599999999999997e-01 -2.184900000000000091e+02
1.323200000000000209e-01 -2.185120000000000005e+02
1.324800000000000144e-01 -2.185329999999999870e+02
1.326400000000000079e-01 -2.185540000000000020e+02
1.328000000000000014e-01 -2.185759999999999934e+02
1.329600000000000226e-01 -2.185970000000000084e+02
1.331200000000000161e-01 -2.186179999999999950e+02
1.332800000000000096e-01 -2.186390000000000100e+02
1.334400000000000031e-01 -2.186599999999999966e+02
1.336000000000000243e-01 -2.186810000000000116e+02
1.337600000000000178e-01 -2.187009999999999934e+02
1.339200000000000113e-01 -2.187220000000000084e+02
1.340800000000000047e-01 -2.187429999999999950e+02
1.342399999999999982e-01 -2.187630000000000052e+02
1.344000000000000195e-01 -2.187839999999999918e+02
1.345600000000000129e-01 -2.188040000000000020e+02
1.347200000000000064e-01 -2.188249999999999886e+02
1.348799999999999999e-01 -2.188449999999999989e+02
1.350400000000000211e-01 -2.188660000000000139e+02
1.352000000000000146e-01 -2.188859999999999957e+02
1.353600000000000081e-01 -2.189060000000000059e+02
1.355200000000000016e-01 -2.189259999999999877e+02
1.356800000000000228e-01 -2.189459999999999980e+02
1.358400000000000163e-01 -2.189660000000000082e+02
1.360000000000000098e-01 -2.189859999999999900e+02
1.361600000000000033e-01 -2.190060000000000002e+02
1.363200000000000245e-01 -2.190260000000000105e+02
1.364800000000000180e-01 -2.190449999999999875e+02
1.366400000000000114e-01 -2.190649999999999977e+02
1.368000000000000049e-01 -2.190850000000000080e+02
1.369599999999999984e-01 -2.191040000000000134e+02
1.371200000000000196e-01 -2.191239999999999952e+02
1.372800000000000131e-01 -2.191430000000000007e+02
1.374400000000000066e-01 -2.191630000000000109e+02
1.376000000000000001e-01 -2.191819999999999879e+02
1.377600000000000213e-01 -2.192009999999999934e+02
1.379200000000000148e-01 -2.192210000000000036e+02
1.380800000000000083e-01 -2.192400000000000091e+02
1.382400000000000018e-01 -2.192589999999999861e+02
1.384000000000000230e-01 -2.192779999999999916e+02
1.385600000000000165e-01 -2.192969999999999970e+02
1.387200000000000100e-01 -2.193160000000000025e+02
1.388800000000000034e-01 -2.193350000000000080e+02
1.390400000000000247e-01 -2.193540000000000134e+02
1.392000000000000182e-01 -2.193720000000000141e+02
1.393600000000000116e-01 -2.193909999999999911e+02
1.395200000000000051e-01 -2.194099999999999966e+02
1.396799999999999986e-01 -2.194279999999999973e+02
1.398400000000000198e-01 -2.194470000000000027e+02
1.400000000000000133e-01 -2.194650000000000034e+02
1.401600000000000068e-01 -2.194840000000000089e+02
1.403200000000000003e-01 -2.195020000000000095e+02
1.404800000000000215e-01 -2.195209999999999866e+02
1.406400000000000150e-01 -2.195389999999999873e+02
1.408000000000000085e-01 -2.195569999999999879e+02
1.409600000000000020e-01 -2.195749999999999886e+02
1.411200000000000232e-01 -2.195929999999999893e+02
1.412800000000000167e-01 -2.196119999999999948e+02
1.414400000000000102e-01 -2.196299999999999955e+02
1.416000000000000036e-01 -2.196479999999999961e+02
1.417600000000000249e-01 -2.196659999999999968e+02
1.419200000000000184e-01 -2.196829999999999927e+02
1.420800000000000118e-01 -2.197009999999999934e+02
1.422400000000000053e-01 -2.197189999999999941e+02
1.423999999999999988e-01 -2.197369999999999948e+02
1.425600000000000200e-01 -2.197549999999999955e+02
1.427200000000000135e-01 -2.197719999999999914e+02
1.428800000000000070e-01 -2.197899999999999920e+02
1.430400000000000005e-01 -2.198069999999999879e+02
1.432000000000000217e-01 -2.198249999999999886e+02
1.433600000000000152e-01 -2.198420000000000130e+02
1.435200000000000087e-01 -2.198600000000000136e+02
1.436800000000000022e-01 -2.198770000000000095e+02
1.438400000000000234e-01 -2.198950000000000102e+02
1.440000000000000169e-01 -2.199120000000000061e+02
1.441600000000000104e-01 -2.199290000000000020e+02
1.443200000000000038e-01 -2.199459999999999980e+02
1.444800000000000251e-01 -2.199639999999999986e+02
1.446400000000000186e-01 -2.199809999999999945e+02
1.448000000000000120e-01 -2.199979999999999905e+02
1.449600000000000055e-01 -2.200149999999999864e+02
1.451199999999999990e-01 -2.200320000000000107e+02
1.452800000000000202e-01 -2.200490000000000066e+02
1.454400000000000137e-01 -2.200660000000000025e+02
1.456000000000000072e-01 -2.200819999999999936e+02
1.457600000000000007e-01 -2.200989999999999895e+02
1.459200000000000219e-01 -2.201160000000000139e+02
1.460800000000000154e-01 -2.201330000000000098e+02
1.462400000000000089e-01 -2.201490000000000009e+02
1.464000000000000024e-01 -2.201659999999999968e+02
1.465600000000000236e-01 -2.201829999999999927e+02
1.467200000000000171e-01 -2.201990000000000123e+02
1.468800000000000106e-01 -2.202160000000000082e+02
1.470400000000000040e-01 -2.202319999999999993e+02
1.472000000000000253e-01 -2.202489999999999952e+02
1.473600000000000187e-01 -2.202649999999999864e+02
1.475200000000000122e-01 -2.202820000000000107e+02
1.476800000000000057e-01 -2.202980000000000018e+02
1.478399999999999992e-01 -2.203139999999999930e+02
1.480000000000000204e-01 -2.203300000000000125e+02
1.481600000000000139e-01 -2.203470000000000084e+02
1.483200000000000074e-01 -2.203629999999999995e+02
1.484800000000000009e-01 -2.203789999999999907e+02
1.486400000000000221e-01 -2.203950000000000102e+02
1.488000000000000156e-01 -2.204110000000000014e+02
1.489600000000000091e-01 -2.204269999999999925e+02
1.491200000000000025e-01 -2.204430000000000121e+02
1.492800000000000238e-01 -2.204590000000000032e+02
1.494400000000000173e-01 -2.204749999999999943e+02
1.496000000000000107e-01 -2.204910000000000139e+02
1.497600000000000042e-01 -2.205070000000000050e+02
1.499200000000000255e-01 -2.205219999999999914e+02
1.500800000000000189e-01 -2.205380000000000109e+02
1.502400000000000124e-01 -2.205540000000000020e+02
1.504000000000000059e-01 -2.205699999999999932e+02
1.505599999999999994e-01 -2.205850000000000080e+02
1.507200000000000206e-01 -2.206009999999999991e+02
1.508800000000000141e-01 -2.206169999999999902e+02
1.510400000000000076e-01 -2.206320000000000050e+02
1.512000000000000011e-01 -2.206479999999999961e+02
1.513600000000000223e-01 -2.206630000000000109e+02
1.515200000000000158e-01 -2.206790000000000020e+02
1.516800000000000093e-01 -2.206939999999999884e+02
1.518400000000000027e-01 -2.207090000000000032e+02
1.520000000000000240e-01 -2.207249999999999943e+02
1.521600000000000175e-01 -2.207400000000000091e+02
1.523200000000000109e-01 -2.207549999999999955e+02
1.524800000000000044e-01 -2.207709999999999866e+02
1.526400000000000257e-01 -2.207860000000000014e+02
1.528000000000000191e-01 -2.208009999999999877e+02
1.529600000000000126e-01 -2.208160000000000025e+02
1.531200000000000061e-01 -2.208309999999999889e+02
1.532799999999999996e-01 -2.208470000000000084e+02
1.534400000000000208e-01 -2.208619999999999948e+02
1.536000000000000143e-01 -2.208770000000000095e+02
1.537600000000000078e-01 -2.208919999999999959e+02
1.539200000000000013e-01 -2.209070000000000107e+02
1.540800000000000225e-01 -2.209219999999999970e+02
1.542400000000000160e-01 -2.209370000000000118e+02
1.544000000000000095e-01 -2.209509999999999934e+02
1.545600000000000029e-01 -2.209660000000000082e+02
1.547200000000000242e-01 -2.209809999999999945e+02
1.548800000000000177e-01 -2.209960000000000093e+02
1.550400000000000111e-01 -2.210109999999999957e+02
1.552000000000000046e-01 -2.210260000000000105e+02
1.553600000000000259e-01 -2.210399999999999920e+02
1.555200000000000193e-01 -2.210550000000000068e+02
1.556800000000000128e-01 -2.210699999999999932e+02
1.558400000000000063e-01 -2.210840000000000032e+02
1.559999999999999998e-01 -2.210989999999999895e+02
1.561600000000000210e-01 -2.211129999999999995e+02
1.563200000000000145e-01 -2.211279999999999859e+02
1.564800000000000080e-01 -2.211430000000000007e+02
1.566400000000000015e-01 -2.211570000000000107e+02
1.568000000000000227e-01 -2.211709999999999923e+02
1.569600000000000162e-01 -2.211860000000000070e+02
1.571200000000000097e-01 -2.211999999999999886e+02
1.572800000000000031e-01 -2.212150000000000034e+02
1.574400000000000244e-01 -2.212290000000000134e+02
1.576000000000000179e-01 -2.212429999999999950e+02
1.577600000000000113e-01 -2.212580000000000098e+02
1.579200000000000048e-01 -2.212719999999999914e+02
1.580800000000000261e-01 -2.212860000000000014e+02
1.582400000000000195e-01 -2.213000000000000114e+02
1.584000000000000130e-01 -2.213149999999999977e+02
1.585600000000000065e-01 -2.213290000000000077e+02
1.587200000000000000e-01 -2.213429999999999893e+02
1.588800000000000212e-01 -2.213569999999999993e+02
1.590400000000000147e-01 -2.213710000000000093e+02
1.592000000000000082e-01 -2.213849999999999909e+02
1.593600000000000017e-01 -2.213990000000000009e+02
1.595200000000000229e-01 -2.214130000000000109e+02
1.596800000000000164e-01 -2.214269999999999925e+02
1.598400000000000098e-01 -2.214410000000000025e+02
1.600000000000000033e-01 -2.214550000000000125e+02
1.601600000000000246e-01 -2.214689999999999941e+02
1.603200000000000180e-01 -2.214830000000000041e+02
1.604800000000000115e-01 -2.214970000000000141e+02
1.606400000000000050e-01 -2.215099999999999909e+02
1.608000000000000262e-01 -2.215240000000000009e+02
1.609600000000000197e-01 -2.215380000000000109e+02
1.611200000000000132e-01 -2.215519999999999925e+02
1.612800000000000067e-01 -2.215649999999999977e+02
1.614400000000000002e-01 -2.215790000000000077e+02
1.616000000000000214e-01 -2.215929999999999893e+02
1.617600000000000149e-01 -2.216059999999999945e+02
1.619200000000000084e-01 -2.216200000000000045e+02
1.620800000000000018e-01 -2.216339999999999861e+02
1.622400000000000231e-01 -2.216469999999999914e+02
1.624000000000000166e-01 -2.216610000000000014e+02
1.625600000000000100e-01 -2.216740000000000066e+02
1.627200000000000035e-01 -2.216879999999999882e+02
1.628800000000000248e-01 -2.217009999999999934e+02
1.630400000000000182e-01 -2.217150000000000034e+02
1.632000000000000117e-01 -2.217280000000000086e+02
1.633600000000000052e-01 -2.217410000000000139e+02
1.635200000000000264e-01 -2.217549999999999955e+02
1.636800000000000199e-01 -2.217680000000000007e+02
1.638400000000000134e-01 -2.217810000000000059e+02
1.640000000000000069e-01 -2.217949999999999875e+02
1.641600000000000004e-01 -2.218079999999999927e+02
1.643200000000000216e-01 -2.218209999999999980e+02
1.644800000000000151e-01 -2.218340000000000032e+02
1.646400000000000086e-01 -2.218480000000000132e+02
1.648000000000000020e-01 -2.218609999999999900e+02
1.649600000000000233e-01 -2.218739999999999952e+02
1.651200000000000168e-01 -2.218870000000000005e+02
1.652800000000000102e-01 -2.219000000000000057e+02
1.654400000000000037e-01 -2.219130000000000109e+02
1.656000000000000250e-01 -2.219259999999999877e+02
1.657600000000000184e-01 -2.219389999999999930e+02
1.659200000000000119e-01 -2.219519999999999982e+02
1.660800000000000054e-01 -2.219650000000000034e+02
1.662400000000000266e-01 -2.219780000000000086e+02
1.664000000000000201e-01 -2.219910000000000139e+02
1.665600000000000136e-01 -2.220039999999999907e+02
1.667200000000000071e-01 -2.220169999999999959e+02
1.668800000000000006e-01 -2.220300000000000011e+02
1.670400000000000218e-01 -2.220430000000000064e+02
1.672000000000000153e-01 -2.220560000000000116e+02
1.673600000000000088e-01 -2.220689999999999884e+02
1.675200000000000022e-01 -2.220809999999999889e+02
1.676800000000000235e-01 -2.220939999999999941e+02
1.678400000000000170e-01 -2.221069999999999993e+02
1.680000000000000104e-01 -2.221200000000000045e+02
1.681600000000000039e-01 -2.221320000000000050e+02
1.683200000000000252e-01 -2.221450000000000102e+02
1.684800000000000186e-01 -2.221579999999999870e+02
1.686400000000000121e-01 -2.221699999999999875e+02
1.688000000000000056e-01 -2.221829999999999927e+02
1.689600000000000268e-01 -2.221949999999999932e+02
1.691200000000000203e-01 -2.222079999999999984e+02
1.692800000000000138e-01 -2.222210000000000036e+02
1.694400000000000073e-01 -2.222330000000000041e+02
1.696000000000000008e-01 -2.222460000000000093e+02
1.697600000000000220e-01 -2.222580000000000098e+02
1.699200000000000155e-01 -2.222709999999999866e+02
1.700800000000000090e-01 -2.222829999999999870e+02
1.702400000000000024e-01 -2.222949999999999875e+02
1.704000000000000237e-01 -2.223079999999999927e+02
1.705600000000000172e-01 -2.223199999999999932e+02
1.707200000000000106e-01 -2.223329999999999984e+02
1.708800000000000041e-01 -2.223449999999999989e+02
1.710400000000000253e-01 -2.223569999999999993e+02
1.712000000000000188e-01 -2.223700000000000045e+02
1.713600000000000123e-01 -2.223820000000000050e+02
1.715200000000000058e-01 -2.223940000000000055e+02
1.716800000000000270e-01 -2.224060000000000059e+02
1.718400000000000205e-01 -2.224190000000000111e+02
1.720000000000000140e-01 -2.224310000000000116e+02
1.721600000000000075e-01 -2.224430000000000121e+02
1.723200000000000010e-01 -2.224550000000000125e+02
1.724800000000000222e-01 -2.224670000000000130e+02
1.726400000000000157e-01 -2.224799999999999898e+02
1.728000000000000091e-01 -2.224919999999999902e+02
1.729600000000000026e-01 -2.225039999999999907e+02
1.731200000000000239e-01 -2.225159999999999911e+02
1.732800000000000173e-01 -2.225279999999999916e+02
1.734400000000000108e-01 -2.225399999999999920e+02
1.736000000000000043e-01 -2.225519999999999925e+02
1.737600000000000255e-01 -2.225639999999999930e+02
1.739200000000000190e-01 -2.225759999999999934e+02
1.740800000000000125e-01 -2.225879999999999939e+02
1.742400000000000060e-01 -2.225999999999999943e+02
1.744000000000000272e-01 -2.226119999999999948e+02
1.745600000000000207e-01 -2.226239999999999952e+02
1.747200000000000142e-01 -2.226359999999999957e+02
1.748800000000000077e-01 -2.226479999999999961e+02
1.750400000000000011e-01 -2.226589999999999918e+02
1.752000000000000224e-01 -2.226709999999999923e+02
1.753600000000000159e-01 -2.226829999999999927e+02
1.755200000000000093e-01 -2.226949999999999932e+02
1.756800000000000028e-01 -2.227069999999999936e+02
1.758400000000000241e-01 -2.227189999999999941e+02
1.760000000000000175e-01 -2.227299999999999898e+02
1.761600000000000110e-01 -2.227419999999999902e+02
1.763200000000000045e-01 -2.227539999999999907e+02
1.764800000000000257e-01 -2.227649999999999864e+02
1.766400000000000192e-01 -2.227769999999999868e+02
1.768000000000000127e-01 -2.227889999999999873e+02
1.769600000000000062e-01 -2.228000000000000114e+02
1.771200000000000274e-01 -2.228120000000000118e+02
1.772800000000000209e-01 -2.228240000000000123e+02
1.774400000000000144e-01 -2.228350000000000080e+02
1.776000000000000079e-01 -2.228470000000000084e+02
1.777600000000000013e-01 -2.228590000000000089e+02
1.779200000000000226e-01 -2.228700000000000045e+02
1.780800000000000161e-01 -2.228820000000000050e+02
1.782400000000000095e-01 -2.228930000000000007e+02
1.784000000000000030e-01 -2.229050000000000011e+02
1.785600000000000243e-01 -2.229159999999999968e+02
1.787200000000000177e-01 -2.229279999999999973e+02
1.788800000000000112e-01 -2.229389999999999930e+02
1.790400000000000047e-01 -2.229509999999999934e+02
1.792000000000000259e-01 -2.229619999999999891e+02
1.793600000000000194e-01 -2.229730000000000132e+02
1.795200000000000129e-01 -2.229850000000000136e+02
1.796800000000000064e-01 -2.229960000000000093e+02
1.798400000000000276e-01 -2.230080000000000098e+02
1.800000000000000211e-01 -2.230190000000000055e+02
1.801600000000000146e-01 -2.230300000000000011e+02
1.803200000000000081e-01 -2.230420000000000016e+02
1.804800000000000015e-01 -2.230529999999999973e+02
1.806400000000000228e-01 -2.230639999999999930e+02
1.808000000000000163e-01 -2.230749999999999886e+02
1.809600000000000097e-01 -2.230869999999999891e+02
1.811200000000000032e-01 -2.230980000000000132e+02
1.812800000000000245e-01 -2.231090000000000089e+02
1.814400000000000179e-01 -2.231200000000000045e+02
1.816000000000000114e-01 -2.231310000000000002e+02
1.817600000000000049e-01 -2.231430000000000007e+02
1.819200000000000261e-01 -2.231539999999999964e+02
1.820800000000000196e-01 -2.231649999999999920e+02
1.822400000000000131e-01 -2.231759999999999877e+02
1.824000000000000066e-01 -2.231870000000000118e+02
1.825600000000000278e-01 -2.231980000000000075e+02
1.827200000000000213e-01 -2.232090000000000032e+02
1.828800000000000148e-01 -2.232199999999999989e+02
1.830400000000000083e-01 -2.232319999999999993e+02
1.832000000000000017e-01 -2.232429999999999950e+02
1.833600000000000230e-01 -2.232539999999999907e+02
1.835200000000000164e-01 -2.232649999999999864e+02
1.836800000000000099e-01 -2.232760000000000105e+02
1.838400000000000034e-01 -2.232870000000000061e+02
1.840000000000000246e-01 -2.232980000000000018e+02
1.841600000000000181e-01 -2.233079999999999927e+02
1.843200000000000116e-01 -2.233189999999999884e+02
1.844800000000000051e-01 -2.233300000000000125e+02
1.846400000000000263e-01 -2.233410000000000082e+02
1.848000000000000198e-01 -2.233520000000000039e+02
1.849600000000000133e-01 -2.233629999999999995e+02
1.851200000000000068e-01 -2.233739999999999952e+02
1.852800000000000280e-01 -2.233849999999999909e+02
1.854400000000000215e-01 -2.233959999999999866e+02
1.856000000000000150e-01 -2.234060000000000059e+02
1.857600000000000084e-01 -2.234170000000000016e+02
1.859200000000000019e-01 -2.234279999999999973e+02
1.860800000000000232e-01 -2.234389999999999930e+02
1.862400000000000166e-01 -2.234499999999999886e+02
1.864000000000000101e-01 -2.234600000000000080e+02
1.865600000000000036e-01 -2.234710000000000036e+02
1.867200000000000248e-01 -2.234819999999999993e+02
1.868800000000000183e-01 -2.234919999999999902e+02
1.870400000000000118e-01 -2.235029999999999859e+02
1.872000000000000053e-01 -2.235140000000000100e+02
1.873600000000000265e-01 -2.235250000000000057e+02
1.875200000000000200e-01 -2.235349999999999966e+02
1.876800000000000135e-01 -2.235459999999999923e+02
1.878400000000000070e-01 -2.235560000000000116e+02
1.880000000000000282e-01 -2.235670000000000073e+02
1.881600000000000217e-01 -2.235780000000000030e+02
1.883200000000000152e-01 -2.235879999999999939e+02
1.884800000000000086e-01 -2.235989999999999895e+02
1.886400000000000021e-01 -2.236090000000000089e+02
1.888000000000000234e-01 -2.236200000000000045e+02
1.889600000000000168e-01 -2.236310000000000002e+02
1.891200000000000103e-01 -2.236409999999999911e+02
1.892800000000000038e-01 -2.236519999999999868e+02
1.894400000000000250e-01 -2.236620000000000061e+02
1.896000000000000185e-01 -2.236730000000000018e+02
1.897600000000000120e-01 -2.236829999999999927e+02
1.899200000000000055e-01 -2.236930000000000121e+02
1.900800000000000267e-01 -2.237040000000000077e+02
1.902400000000000202e-01 -2.237139999999999986e+02
1.904000000000000137e-01 -2.237249999999999943e+02
1.905600000000000072e-01 -2.237350000000000136e+02
1.907200000000000284e-01 -2.237460000000000093e+02
1.908800000000000219e-01 -2.237560000000000002e+02
1.910400000000000154e-01 -2.237659999999999911e+02
1.912000000000000088e-01 -2.237769999999999868e+02
1.913600000000000023e-01 -2.237870000000000061e+02
1.915200000000000236e-01 -2.237969999999999970e+02
1.916800000000000170e-01 -2.238079999999999927e+02
1.918400000000000105e-01 -2.238180000000000121e+02
1.920000000000000040e-01 -2.238280000000000030e+02
1.921600000000000252e-01 -2.238379999999999939e+02
1.923200000000000187e-01 -2.238489999999999895e+02
1.924800000000000122e-01 -2.238590000000000089e+02
1.926400000000000057e-01 -2.238689999999999998e+02
1.928000000000000269e-01 -2.238789999999999907e+02
1.929600000000000204e-01 -2.238899999999999864e+02
1.931200000000000139e-01 -2.239000000000000057e+02
1.932800000000000074e-01 -2.239099999999999966e+02
1.934400000000000286e-01 -2.239199999999999875e+02
1.936000000000000221e-01 -2.239300000000000068e+02
1.937600000000000156e-01 -2.239410000000000025e+02
1.939200000000000090e-01 -2.239509999999999934e+02
1.940800000000000025e-01 -2.239610000000000127e+02
1.942400000000000237e-01 -2.239710000000000036e+02
1.944000000000000172e-01 -2.239809999999999945e+02
1.945600000000000107e-01 -2.239910000000000139e+02
1.947200000000000042e-01 -2.240010000000000048e+02
1.948800000000000254e-01 -2.240109999999999957e+02
1.950400000000000189e-01 -2.240209999999999866e+02
1.952000000000000124e-01 -2.240310000000000059e+02
1.953600000000000059e-01 -2.240409999999999968e+02
1.955200000000000271e-01 -2.240509999999999877e+02
1.956800000000000206e-01 -2.240610000000000070e+02
1.958400000000000141e-01 -2.240709999999999980e+02
1.960000000000000075e-01 -2.240809999999999889e+02
1.961600000000000288e-01 -2.240910000000000082e+02
1.963200000000000223e-01 -2.241009999999999991e+02
1.964800000000000157e-01 -2.241109999999999900e+02
1.966400000000000092e-01 -2.241210000000000093e+02
1.968000000000000027e-01 -2.241310000000000002e+02
1.969600000000000239e-01 -2.241409999999999911e+02
1.971200000000000174e-01 -2.241510000000000105e+02
1.972800000000000109e-01 -2.241610000000000014e+02
1.974400000000000044e-01 -2.241709999999999923e+02
1.976000000000000256e-01 -2.241810000000000116e+02
1.977600000000000191e-01 -2.241899999999999977e+02
1.979200000000000126e-01 -2.241999999999999886e+02
1.980800000000000061e-01 -2.242100000000000080e+02
1.982400000000000273e-01 -2.242199999999999989e+02
1.984000000000000208e-01 -2.242299999999999898e+02
1.985600000000000143e-01 -2.242400000000000091e+02
1.987200000000000077e-01 -2.242489999999999952e+02
1.988800000000000290e-01 -2.242589999999999861e+02
1.990400000000000225e-01 -2.242690000000000055e+02
1.992000000000000159e-01 -2.242789999999999964e+02
1.993600000000000094e-01 -2.242880000000000109e+02
1.995200000000000029e-01 -2.242980000000000018e+02
1.996800000000000241e-01 -2.243079999999999927e+02
1.998400000000000176e-01 -2.243170000000000073e+02
2.000000000000000111e-01 -2.243269999999999982e+02
2.001600000000000046e-01 -2.243369999999999891e+02
2.003200000000000258e-01 -2.243460000000000036e+02
2.004800000000000193e-01 -2.243559999999999945e+02
2.006400000000000128e-01 -2.243660000000000139e+02
2.008000000000000063e-01 -2.243750000000000000e+02
2.009600000000000275e-01 -2.243849999999999909e+02
2.011200000000000210e-01 -2.243950000000000102e+02
2.012800000000000145e-01 -2.244039999999999964e+02
2.014400000000000079e-01 -2.244139999999999873e+02
2.016000000000000292e-01 -2.244230000000000018e+02
2.017600000000000227e-01 -2.244329999999999927e+02
2.019200000000000161e-01 -2.244430000000000121e+02
2.020800000000000096e-01 -2.244519999999999982e+02
2.022400000000000031e-01 -2.244619999999999891e+02
2.024000000000000243e-01 -2.244710000000000036e+02
2.025600000000000178e-01 -2.244809999999999945e+02
2.027200000000000113e-01 -2.244900000000000091e+02
2.028800000000000048e-01 -2.245000000000000000e+02
2.030400000000000260e-01 -2.245089999999999861e+02
2.032000000000000195e-01 -2.245190000000000055e+02
2.033600000000000130e-01 -2.245279999999999916e+02
2.035200000000000065e-01 -2.245370000000000061e+02
2.036800000000000277e-01 -2.245469999999999970e+02
2.038400000000000212e-01 -2.245560000000000116e+02
2.040000000000000147e-01 -2.245660000000000025e+02
2.041600000000000081e-01 -2.245749999999999886e+02
2.043200000000000294e-01 -2.245840000000000032e+02
2.044800000000000229e-01 -2.245939999999999941e+02
2.046400000000000163e-01 -2.246030000000000086e+02
2.048000000000000098e-01 -2.246129999999999995e+02
2.049600000000000033e-01 -2.246220000000000141e+02
2.051200000000000245e-01 -2.246310000000000002e+02
2.052800000000000180e-01 -2.246409999999999911e+02
2.054400000000000115e-01 -2.246500000000000057e+02
2.056000000000000050e-01 -2.246589999999999918e+02
2.057600000000000262e-01 -2.246680000000000064e+02
2.059200000000000197e-01 -2.246779999999999973e+02
2.060800000000000132e-01 -2.246870000000000118e+02
2.062400000000000067e-01 -2.246959999999999980e+02
2.064000000000000279e-01 -2.247059999999999889e+02
2.065600000000000214e-01 -2.247150000000000034e+02
2.067200000000000149e-01 -2.247239999999999895e+02
2.068800000000000083e-01 -2.247330000000000041e+02
2.070400000000000296e-01 -2.247419999999999902e+02
2.072000000000000230e-01 -2.247520000000000095e+02
2.073600000000000165e-01 -2.247609999999999957e+02
2.075200000000000100e-01 -2.247700000000000102e+02
2.076800000000000035e-01 -2.247789999999999964e+02
2.078400000000000247e-01 -2.247880000000000109e+02
2.080000000000000182e-01 -2.247969999999999970e+02
2.081600000000000117e-01 -2.248060000000000116e+02
2.083200000000000052e-01 -2.248160000000000025e+02
2.084800000000000264e-01 -2.248249999999999886e+02
2.086400000000000199e-01 -2.248340000000000032e+02
2.088000000000000134e-01 -2.248429999999999893e+02
2.089600000000000068e-01 -2.248520000000000039e+02
2.091200000000000281e-01 -2.248609999999999900e+02
2.092800000000000216e-01 -2.248700000000000045e+02
2.094400000000000150e-01 -2.248789999999999907e+02
2.096000000000000085e-01 -2.248880000000000052e+02
2.097600000000000298e-01 -2.248969999999999914e+02
2.099200000000000232e-01 -2.249060000000000059e+02
2.100800000000000167e-01 -2.249149999999999920e+02
2.102400000000000102e-01 -2.249240000000000066e+02
2.104000000000000037e-01 -2.249329999999999927e+02
2.105600000000000249e-01 -2.249420000000000073e+02
2.107200000000000184e-01 -2.249509999999999934e+02
2.108800000000000119e-01 -2.249600000000000080e+02
2.110400000000000054e-01 -2.249689999999999941e+02
2.112000000000000266e-01 -2.249780000000000086e+02
2.113600000000000201e-01 -2.249869999999999948e+02
2.115200000000000136e-01 -2.249950000000000045e+02
2.116800000000000070e-01 -2.250039999999999907e+02
2.118400000000000283e-01 -2.250130000000000052e+02
2.120000000000000218e-01 -2.250219999999999914e+02
2.121600000000000152e-01 -2.250310000000000059e+02
2.123200000000000087e-01 -2.250399999999999920e+02
2.124800000000000300e-01 -2.250490000000000066e+02
2.126400000000000234e-01 -2.250569999999999879e+02
2.128000000000000169e-01 -2.250660000000000025e+02
2.129600000000000104e-01 -2.250749999999999886e+02
2.131200000000000039e-01 -2.250840000000000032e+02
2.132800000000000251e-01 -2.250920000000000130e+02
2.134400000000000186e-01 -2.251009999999999991e+02
2.136000000000000121e-01 -2.251100000000000136e+02
2.137600000000000056e-01 -2.251189999999999998e+02
2.139200000000000268e-01 -2.251270000000000095e+02
2.140800000000000203e-01 -2.251359999999999957e+02
2.142400000000000138e-01 -2.251450000000000102e+02
2.144000000000000072e-01 -2.251539999999999964e+02
2.145600000000000285e-01 -2.251620000000000061e+02
2.147200000000000220e-01 -2.251709999999999923e+02
2.148800000000000154e-01 -2.251800000000000068e+02
2.150400000000000089e-01 -2.251879999999999882e+02
2.152000000000000302e-01 -2.251970000000000027e+02
2.153600000000000236e-01 -2.252059999999999889e+02
2.155200000000000171e-01 -2.252139999999999986e+02
2.156800000000000106e-01 -2.252230000000000132e+02
2.158400000000000041e-01 -2.252309999999999945e+02
2.160000000000000253e-01 -2.252400000000000091e+02
2.161600000000000188e-01 -2.252489999999999952e+02
2.163200000000000123e-01 -2.252570000000000050e+02
2.164800000000000058e-01 -2.252659999999999911e+02
2.166400000000000270e-01 -2.252740000000000009e+02
2.168000000000000205e-01 -2.252829999999999870e+02
2.169600000000000140e-01 -2.252909999999999968e+02
2.171200000000000074e-01 -2.253000000000000114e+02
2.172800000000000287e-01 -2.253079999999999927e+02
2.174400000000000222e-01 -2.253170000000000073e+02
2.176000000000000156e-01 -2.253249999999999886e+02
2.177600000000000091e-01 -2.253340000000000032e+02
2.179200000000000303e-01 -2.253420000000000130e+02
2.180800000000000238e-01 -2.253509999999999991e+02
2.182400000000000173e-01 -2.253590000000000089e+02
2.184000000000000108e-01 -2.253679999999999950e+02
2.185600000000000043e-01 -2.253760000000000048e+02
2.187200000000000255e-01 -2.253849999999999909e+02
2.188800000000000190e-01 -2.253930000000000007e+02
2.190400000000000125e-01 -2.254010000000000105e+02
2.192000000000000060e-01 -2.254099999999999966e+02
2.193600000000000272e-01 -2.254180000000000064e+02
2.195200000000000207e-01 -2.254259999999999877e+02
2.196800000000000141e-01 -2.254350000000000023e+02
2.198400000000000076e-01 -2.254430000000000121e+02
2.200000000000000289e-01 -2.254509999999999934e+02
2.201600000000000223e-01 -2.254600000000000080e+02
2.203200000000000158e-01 -2.254679999999999893e+02
2.204800000000000093e-01 -2.254759999999999991e+02
2.206400000000000305e-01 -2.254850000000000136e+02
2.208000000000000240e-01 -2.254929999999999950e+02
2.209600000000000175e-01 -2.255010000000000048e+02
2.211200000000000110e-01 -2.255099999999999909e+02
2.212800000000000045e-01 -2.255180000000000007e+02
2.214400000000000257e-01 -2.255260000000000105e+02
2.216000000000000192e-01 -2.255339999999999918e+02
2.217600000000000127e-01 -2.255420000000000016e+02
2.219200000000000061e-01 -2.255509999999999877e+02
2.220800000000000274e-01 -2.255589999999999975e+02
2.222400000000000209e-01 -2.255670000000000073e+02
2.224000000000000143e-01 -2.255749999999999886e+02
2.225600000000000078e-01 -2.255829999999999984e+02
2.227200000000000291e-01 -2.255920000000000130e+02
2.228800000000000225e-01 -2.255999999999999943e+02
2.230400000000000160e-01 -2.256080000000000041e+02
2.232000000000000095e-01 -2.256160000000000139e+02
2.233600000000000307e-01 -2.256239999999999952e+02
2.235200000000000242e-01 -2.256320000000000050e+02
2.236800000000000177e-01 -2.256399999999999864e+02
2.238400000000000112e-01 -2.256479999999999961e+02
2.240000000000000047e-01 -2.256560000000000059e+02
2.241600000000000259e-01 -2.256639999999999873e+02
2.243200000000000194e-01 -2.256730000000000018e+02
2.244800000000000129e-01 -2.256810000000000116e+02
2.246400000000000063e-01 -2.256889999999999930e+02
2.248000000000000276e-01 -2.256970000000000027e+02
2.249600000000000211e-01 -2.257050000000000125e+02
2.251200000000000145e-01 -2.257129999999999939e+02
2.252800000000000080e-01 -2.257210000000000036e+02
2.254400000000000293e-01 -2.257290000000000134e+02
2.256000000000000227e-01 -2.257369999999999948e+02
2.257600000000000162e-01 -2.257450000000000045e+02
2.259200000000000097e-01 -2.257520000000000095e+02
2.260800000000000309e-01 -2.257599999999999909e+02
2.262400000000000244e-01 -2.257680000000000007e+02
2.264000000000000179e-01 -2.257760000000000105e+02
2.265600000000000114e-01 -2.257839999999999918e+02
2.267200000000000049e-01 -2.257920000000000016e+02
2.268800000000000261e-01 -2.258000000000000114e+02
2.270400000000000196e-01 -2.258079999999999927e+02
2.272000000000000131e-01 -2.258160000000000025e+02
2.273600000000000065e-01 -2.258240000000000123e+02
2.275200000000000278e-01 -2.258309999999999889e+02
2.276800000000000213e-01 -2.258389999999999986e+02
2.278400000000000147e-01 -2.258470000000000084e+02
2.280000000000000082e-01 -2.258549999999999898e+02
2.281600000000000295e-01 -2.258629999999999995e+02
2.283200000000000229e-01 -2.258710000000000093e+02
2.284800000000000164e-01 -2.258779999999999859e+02
2.286400000000000099e-01 -2.258859999999999957e+02
2.288000000000000311e-01 -2.258940000000000055e+02
2.289600000000000246e-01 -2.259019999999999868e+02
2.291200000000000181e-01 -2.259089999999999918e+02
2.292800000000000116e-01 -2.259170000000000016e+02
2.294400000000000051e-01 -2.259250000000000114e+02
2.296000000000000263e-01 -2.259329999999999927e+02
2.297600000000000198e-01 -2.259399999999999977e+02
2.299200000000000133e-01 -2.259480000000000075e+02
2.300800000000000067e-01 -2.259559999999999889e+02
2.302400000000000280e-01 -2.259629999999999939e+02
2.304000000000000214e-01 -2.259710000000000036e+02
2.305600000000000149e-01 -2.259790000000000134e+02
2.307200000000000084e-01 -2.259859999999999900e+02
2.308800000000000296e-01 -2.259939999999999998e+02
2.310400000000000231e-01 -2.260020000000000095e+02
2.312000000000000166e-01 -2.260089999999999861e+02
2.313600000000000101e-01 -2.260169999999999959e+02
2.315200000000000313e-01 -2.260240000000000009e+02
2.316800000000000248e-01 -2.260320000000000107e+02
2.318400000000000183e-01 -2.260389999999999873e+02
2.320000000000000118e-01 -2.260469999999999970e+02
2.321600000000000052e-01 -2.260550000000000068e+02
2.323200000000000265e-01 -2.260620000000000118e+02
2.324800000000000200e-01 -2.260699999999999932e+02
2.326400000000000134e-01 -2.260769999999999982e+02
2.328000000000000069e-01 -2.260850000000000080e+02
2.329600000000000282e-01 -2.260920000000000130e+02
2.331200000000000216e-01 -2.260999999999999943e+02
2.332800000000000151e-01 -2.261069999999999993e+02
2.334400000000000086e-01 -2.261150000000000091e+02
2.336000000000000298e-01 -2.261220000000000141e+02
2.337600000000000233e-01 -2.261299999999999955e+02
2.339200000000000168e-01 -2.261370000000000005e+02
2.340800000000000103e-01 -2.261440000000000055e+02
2.342400000000000315e-01 -2.261519999999999868e+02
2.344000000000000250e-01 -2.261589999999999918e+02
2.345600000000000185e-01 -2.261670000000000016e+02
2.347200000000000120e-01 -2.261740000000000066e+02
2.348800000000000054e-01 -2.261819999999999879e+02
2.350400000000000267e-01 -2.261889999999999930e+02
2.352000000000000202e-01 -2.261959999999999980e+02
2.353600000000000136e-01 -2.262040000000000077e+02
2.355200000000000071e-01 -2.262110000000000127e+02
2.356800000000000284e-01 -2.262179999999999893e+02
2.358400000000000218e-01 -2.262259999999999991e+02
2.360000000000000153e-01 -2.262330000000000041e+02
2.361600000000000088e-01 -2.262400000000000091e+02
2.363200000000000300e-01 -2.262479999999999905e+02
2.364800000000000235e-01 -2.262549999999999955e+02
2.366400000000000170e-01 -2.262620000000000005e+02
2.368000000000000105e-01 -2.262690000000000055e+02
2.369600000000000317e-01 -2.262769999999999868e+02
2.371200000000000252e-01 -2.262839999999999918e+02
2.372800000000000187e-01 -2.262909999999999968e+02
2.374400000000000122e-01 -2.262980000000000018e+02
2.376000000000000056e-01 -2.263060000000000116e+02
2.377600000000000269e-01 -2.263129999999999882e+02
2.379200000000000204e-01 -2.263199999999999932e+02
2.380800000000000138e-01 -2.263269999999999982e+02
2.382400000000000073e-01 -2.263340000000000032e+02
2.384000000000000286e-01 -2.263420000000000130e+02
2.385600000000000220e-01 -2.263489999999999895e+02
2.387200000000000155e-01 -2.263559999999999945e+02
2.388800000000000090e-01 -2.263629999999999995e+02
2.390400000000000302e-01 -2.263700000000000045e+02
2.392000000000000237e-01 -2.263770000000000095e+02
2.393600000000000172e-01 -2.263839999999999861e+02
2.395200000000000107e-01 -2.263909999999999911e+02
2.396800000000000319e-01 -2.263990000000000009e+02
2.398400000000000254e-01 -2.264060000000000059e+02
2.400000000000000189e-01 -2.264130000000000109e+02
2.401600000000000124e-01 -2.264199999999999875e+02
2.403200000000000058e-01 -2.264269999999999925e+02
2.404800000000000271e-01 -2.264339999999999975e+02
2.406400000000000206e-01 -2.264410000000000025e+02
2.408000000000000140e-01 -2.264480000000000075e+02
2.409600000000000075e-01 -2.264550000000000125e+02
2.411200000000000288e-01 -2.264619999999999891e+02
2.412800000000000222e-01 -2.264689999999999941e+02
2.414400000000000157e-01 -2.264759999999999991e+02
2.416000000000000092e-01 -2.264830000000000041e+02
2.417600000000000304e-01 -2.264900000000000091e+02
2.419200000000000239e-01 -2.264970000000000141e+02
2.420800000000000174e-01 -2.265039999999999907e+02
2.422400000000000109e-01 -2.265109999999999957e+02
2.424000000000000321e-01 -2.265180000000000007e+02
2.425600000000000256e-01 -2.265250000000000057e+02
2.427200000000000191e-01 -2.265320000000000107e+02
2.428800000000000125e-01 -2.265380000000000109e+02
2.430400000000000060e-01 -2.265449999999999875e+02
2.432000000000000273e-01 -2.265519999999999925e+02
2.433600000000000207e-01 -2.265589999999999975e+02
2.435200000000000142e-01 -2.265660000000000025e+02
2.436800000000000077e-01 -2.265730000000000075e+02
2.438400000000000289e-01 -2.265800000000000125e+02
2.440000000000000224e-01 -2.265869999999999891e+02
2.441600000000000159e-01 -2.265929999999999893e+02
2.443200000000000094e-01 -2.265999999999999943e+02
2.444800000000000306e-01 -2.266069999999999993e+02
2.446400000000000241e-01 -2.266140000000000043e+02
2.448000000000000176e-01 -2.266210000000000093e+02
2.449600000000000111e-01 -2.266270000000000095e+02
2.451200000000000323e-01 -2.266339999999999861e+02
2.452800000000000258e-01 -2.266409999999999911e+02
2.454400000000000193e-01 -2.266479999999999961e+02
2.456000000000000127e-01 -2.266539999999999964e+02
2.457600000000000340e-01 -2.266610000000000014e+02
2.459200000000000275e-01 -2.266680000000000064e+02
2.460800000000000209e-01 -2.266750000000000114e+02
2.462400000000000144e-01 -2.266810000000000116e+02
2.464000000000000079e-01 -2.266879999999999882e+02
2.465600000000000291e-01 -2.266949999999999932e+02
2.467200000000000226e-01 -2.267009999999999934e+02
2.468800000000000161e-01 -2.267079999999999984e+02
2.470400000000000096e-01 -2.267150000000000034e+02
2.472000000000000308e-01 -2.267210000000000036e+02
2.473600000000000243e-01 -2.267280000000000086e+02
2.475200000000000178e-01 -2.267350000000000136e+02
2.476800000000000113e-01 -2.267410000000000139e+02
2.478400000000000325e-01 -2.267479999999999905e+02
2.480000000000000260e-01 -2.267539999999999907e+02
2.481600000000000195e-01 -2.267609999999999957e+02
2.483200000000000129e-01 -2.267680000000000007e+02
2.484800000000000342e-01 -2.267740000000000009e+02
2.486400000000000277e-01 -2.267810000000000059e+02
2.488000000000000211e-01 -2.267870000000000061e+02
2.489600000000000146e-01 -2.267940000000000111e+02
2.491200000000000081e-01 -2.268000000000000114e+02
2.492800000000000293e-01 -2.268069999999999879e+02
2.494400000000000228e-01 -2.268129999999999882e+02
2.496000000000000163e-01 -2.268199999999999932e+02
2.497600000000000098e-01 -2.268259999999999934e+02
2.499200000000000310e-01 -2.268329999999999984e+02
2.500800000000000245e-01 -2.268389999999999986e+02
2.502400000000000180e-01 -2.268460000000000036e+02
2.504000000000000115e-01 -2.268520000000000039e+02
2.505600000000000049e-01 -2.268590000000000089e+02
2.507199999999999984e-01 -2.268650000000000091e+02
2.508800000000000474e-01 -2.268720000000000141e+02
2.510400000000000409e-01 -2.268779999999999859e+02
2.512000000000000344e-01 -2.268839999999999861e+02
2.513600000000000279e-01 -2.268909999999999911e+02
2.515200000000000213e-01 -2.268969999999999914e+02
2.516800000000000148e-01 -2.269039999999999964e+02
2.518400000000000083e-01 -2.269099999999999966e+02
2.520000000000000018e-01 -2.269159999999999968e+02
2.521599999999999953e-01 -2.269230000000000018e+02
2.523200000000000442e-01 -2.269290000000000020e+02
2.524800000000000377e-01 -2.269350000000000023e+02
2.526400000000000312e-01 -2.269420000000000073e+02
2.528000000000000247e-01 -2.269480000000000075e+02
2.529600000000000182e-01 -2.269540000000000077e+02
2.531200000000000117e-01 -2.269610000000000127e+02
2.532800000000000051e-01 -2.269670000000000130e+02
2.534399999999999986e-01 -2.269730000000000132e+02
2.536000000000000476e-01 -2.269790000000000134e+02
2.537600000000000411e-01 -2.269859999999999900e+02
2.539200000000000346e-01 -2.269919999999999902e+02
2.540800000000000280e-01 -2.269979999999999905e+02
2.542400000000000215e-01 -2.270039999999999907e+02
2.544000000000000150e-01 -2.270109999999999957e+02
2.545600000000000085e-01 -2.270169999999999959e+02
2.547200000000000020e-01 -2.270229999999999961e+02
2.548799999999999955e-01 -2.270289999999999964e+02
2.550400000000000444e-01 -2.270349999999999966e+02
2.552000000000000379e-01 -2.270420000000000016e+02
2.553600000000000314e-01 -2.270480000000000018e+02
2.555200000000000249e-01 -2.270540000000000020e+02
2.556800000000000184e-01 -2.270600000000000023e+02
2.558400000000000118e-01 -2.270660000000000025e+02
2.560000000000000053e-01 -2.270720000000000027e+02
2.561599999999999988e-01 -2.270790000000000077e+02
2.563200000000000478e-01 -2.270850000000000080e+02
2.564800000000000413e-01 -2.270910000000000082e+02
2.566400000000000348e-01 -2.270970000000000084e+02
2.568000000000000282e-01 -2.271030000000000086e+02
2.569600000000000217e-01 -2.271090000000000089e+02
2.571200000000000152e-01 -2.271150000000000091e+02
2.572800000000000087e-01 -2.271210000000000093e+02
2.574400000000000022e-01 -2.271270000000000095e+02
2.575999999999999956e-01 -2.271330000000000098e+02
2.577600000000000446e-01 -2.271390000000000100e+02
2.579200000000000381e-01 -2.271450000000000102e+02
2.580800000000000316e-01 -2.271510000000000105e+02
2.582400000000000251e-01 -2.271570000000000107e+02
2.584000000000000186e-01 -2.271630000000000109e+02
2.585600000000000120e-01 -2.271690000000000111e+02
2.587200000000000055e-01 -2.271750000000000114e+02
2.588799999999999990e-01 -2.271810000000000116e+02
2.590400000000000480e-01 -2.271870000000000118e+02
2.592000000000000415e-01 -2.271930000000000121e+02
2.593600000000000350e-01 -2.271990000000000123e+02
2.595200000000000284e-01 -2.272050000000000125e+02
2.596800000000000219e-01 -2.272110000000000127e+02
2.598400000000000154e-01 -2.272170000000000130e+02
2.600000000000000089e-01 -2.272230000000000132e+02
2.601600000000000024e-01 -2.272290000000000134e+02
2.603199999999999958e-01 -2.272350000000000136e+02
2.604800000000000448e-01 -2.272400000000000091e+02
2.606400000000000383e-01 -2.272460000000000093e+02
2.608000000000000318e-01 -2.272520000000000095e+02
2.609600000000000253e-01 -2.272580000000000098e+02
2.611200000000000188e-01 -2.272640000000000100e+02
2.612800000000000122e-01 -2.272700000000000102e+02
2.614400000000000057e-01 -2.272760000000000105e+02
2.615999999999999992e-01 -2.272810000000000059e+02
2.617600000000000482e-01 -2.272870000000000061e+02
2.619200000000000417e-01 -2.272930000000000064e+02
2.620800000000000352e-01 -2.272990000000000066e+02
2.622400000000000286e-01 -2.273050000000000068e+02
2.624000000000000221e-01 -2.273100000000000023e+02
2.625600000000000156e-01 -2.273160000000000025e+02
2.627200000000000091e-01 -2.273220000000000027e+02
2.628800000000000026e-01 -2.273280000000000030e+02
2.630399999999999960e-01 -2.273329999999999984e+02
2.632000000000000450e-01 -2.273389999999999986e+02
2.633600000000000385e-01 -2.273449999999999989e+02
2.635200000000000320e-01 -2.273499999999999943e+02
2.636800000000000255e-01 -2.273559999999999945e+02
2.638400000000000190e-01 -2.273619999999999948e+02
2.640000000000000124e-01 -2.273679999999999950e+02
2.641600000000000059e-01 -2.273729999999999905e+02
2.643199999999999994e-01 -2.273789999999999907e+02
2.644800000000000484e-01 -2.273849999999999909e+02
2.646400000000000419e-01 -2.273899999999999864e+02
2.648000000000000353e-01 -2.273959999999999866e+02
2.649600000000000288e-01 -2.274010000000000105e+02
2.651200000000000223e-01 -2.274070000000000107e+02
2.652800000000000158e-01 -2.274130000000000109e+02
2.654400000000000093e-01 -2.274180000000000064e+02
2.656000000000000028e-01 -2.274240000000000066e+02
2.657599999999999962e-01 -2.274290000000000020e+02
2.659200000000000452e-01 -2.274350000000000023e+02
2.660800000000000387e-01 -2.274410000000000025e+02
2.662400000000000322e-01 -2.274459999999999980e+02
2.664000000000000257e-01 -2.274519999999999982e+02
2.665600000000000191e-01 -2.274569999999999936e+02
2.667200000000000126e-01 -2.274629999999999939e+02
2.668800000000000061e-01 -2.274679999999999893e+02
2.670399999999999996e-01 -2.274739999999999895e+02
2.672000000000000486e-01 -2.274790000000000134e+02
2.673600000000000421e-01 -2.274850000000000136e+02
2.675200000000000355e-01 -2.274900000000000091e+02
2.676800000000000290e-01 -2.274960000000000093e+02
2.678400000000000225e-01 -2.275010000000000048e+02
2.680000000000000160e-01 -2.275070000000000050e+02
2.681600000000000095e-01 -2.275120000000000005e+02
2.683200000000000029e-01 -2.275180000000000007e+02
2.684799999999999964e-01 -2.275229999999999961e+02
2.686400000000000454e-01 -2.275289999999999964e+02
2.688000000000000389e-01 -2.275339999999999918e+02
2.689600000000000324e-01 -2.275389999999999873e+02
2.691200000000000259e-01 -2.275449999999999875e+02
2.692800000000000193e-01 -2.275500000000000114e+02
2.694400000000000128e-01 -2.275560000000000116e+02
2.696000000000000063e-01 -2.275610000000000070e+02
2.697599999999999998e-01 -2.275660000000000025e+02
2.699200000000000488e-01 -2.275720000000000027e+02
2.700800000000000423e-01 -2.275769999999999982e+02
2.702400000000000357e-01 -2.275819999999999936e+02
2.704000000000000292e-01 -2.275879999999999939e+02
2.705600000000000227e-01 -2.275929999999999893e+02
2.707200000000000162e-01 -2.275980000000000132e+02
2.708800000000000097e-01 -2.276040000000000134e+02
2.710400000000000031e-01 -2.276090000000000089e+02
2.711999999999999966e-01 -2.276140000000000043e+02
2.713600000000000456e-01 -2.276189999999999998e+02
2.715200000000000391e-01 -2.276250000000000000e+02
2.716800000000000326e-01 -2.276299999999999955e+02
2.718400000000000261e-01 -2.276349999999999909e+02
2.720000000000000195e-01 -2.276399999999999864e+02
2.721600000000000130e-01 -2.276459999999999866e+02
2.723200000000000065e-01 -2.276510000000000105e+02
2.724800000000000000e-01 -2.276560000000000059e+02
2.726400000000000490e-01 -2.276610000000000014e+02
2.728000000000000425e-01 -2.276670000000000016e+02
2.729600000000000359e-01 -2.276719999999999970e+02
2.731200000000000294e-01 -2.276769999999999925e+02
2.732800000000000229e-01 -2.276819999999999879e+02
2.734400000000000164e-01 -2.276870000000000118e+02
2.736000000000000099e-01 -2.276920000000000073e+02
2.737600000000000033e-01 -2.276980000000000075e+02
2.739199999999999968e-01 -2.277030000000000030e+02
2.740800000000000458e-01 -2.277079999999999984e+02
2.742400000000000393e-01 -2.277129999999999939e+02
2.744000000000000328e-01 -2.277179999999999893e+02
2.745600000000000263e-01 -2.277230000000000132e+02
2.747200000000000197e-01 -2.277280000000000086e+02
2.748800000000000132e-01 -2.277330000000000041e+02
2.750400000000000067e-01 -2.277390000000000043e+02
2.752000000000000002e-01 -2.277439999999999998e+02
2.753600000000000492e-01 -2.277489999999999952e+02
2.755200000000000427e-01 -2.277539999999999907e+02
2.756800000000000361e-01 -2.277589999999999861e+02
2.758400000000000296e-01 -2.277640000000000100e+02
2.760000000000000231e-01 -2.277690000000000055e+02
2.761600000000000166e-01 -2.277740000000000009e+02
2.763200000000000101e-01 -2.277789999999999964e+02
2.764800000000000035e-01 -2.277839999999999918e+02
2.766399999999999970e-01 -2.277889999999999873e+02
2.768000000000000460e-01 -2.277940000000000111e+02
2.769600000000000395e-01 -2.277990000000000066e+02
2.771200000000000330e-01 -2.278040000000000020e+02
2.772800000000000264e-01 -2.278089999999999975e+02
2.774400000000000199e-01 -2.278139999999999930e+02
2.776000000000000134e-01 -2.278189999999999884e+02
2.777600000000000069e-01 -2.278240000000000123e+02
2.779200000000000004e-01 -2.278280000000000030e+02
2.780800000000000494e-01 -2.278329999999999984e+02
2.782400000000000428e-01 -2.278379999999999939e+02
2.784000000000000363e-01 -2.278429999999999893e+02
2.785600000000000298e-01 -2.278480000000000132e+02
2.787200000000000233e-01 -2.278530000000000086e+02
2.788800000000000168e-01 -2.278580000000000041e+02
2.790400000000000102e-01 -2.278629999999999995e+02
2.792000000000000037e-01 -2.278679999999999950e+02
2.793599999999999972e-01 -2.278720000000000141e+02
2.795200000000000462e-01 -2.278770000000000095e+02
2.796800000000000397e-01 -2.278820000000000050e+02
2.798400000000000332e-01 -2.278870000000000005e+02
2.800000000000000266e-01 -2.278919999999999959e+02
2.801600000000000201e-01 -2.278969999999999914e+02
2.803200000000000136e-01 -2.279010000000000105e+02
2.804800000000000071e-01 -2.279060000000000059e+02
2.806400000000000006e-01 -2.279110000000000014e+02
2.808000000000000496e-01 -2.279159999999999968e+02
2.809600000000000430e-01 -2.279199999999999875e+02
2.811200000000000365e-01 -2.279250000000000114e+02
2.812800000000000300e-01 -2.279300000000000068e+02
2.814400000000000235e-01 -2.279350000000000023e+02
2.816000000000000170e-01 -2.279389999999999930e+02
2.817600000000000104e-01 -2.279439999999999884e+02
2.819200000000000039e-01 -2.279490000000000123e+02
2.820799999999999974e-01 -2.279540000000000077e+02
2.822400000000000464e-01 -2.279579999999999984e+02
2.824000000000000399e-01 -2.279629999999999939e+02
2.825600000000000334e-01 -2.279679999999999893e+02
2.827200000000000268e-01 -2.279720000000000084e+02
2.828800000000000203e-01 -2.279770000000000039e+02
2.830400000000000138e-01 -2.279819999999999993e+02
2.832000000000000073e-01 -2.279859999999999900e+02
2.833600000000000008e-01 -2.279910000000000139e+02
2.835200000000000498e-01 -2.279960000000000093e+02
2.836800000000000432e-01 -2.280000000000000000e+02
2.838400000000000367e-01 -2.280049999999999955e+02
2.840000000000000302e-01 -2.280089999999999861e+02
2.841600000000000237e-01 -2.280140000000000100e+02
2.843200000000000172e-01 -2.280190000000000055e+02
2.844800000000000106e-01 -2.280229999999999961e+02
2.846400000000000041e-01 -2.280279999999999916e+02
2.847999999999999976e-01 -2.280320000000000107e+02
2.849600000000000466e-01 -2.280370000000000061e+02
2.851200000000000401e-01 -2.280409999999999968e+02
2.852800000000000336e-01 -2.280459999999999923e+02
2.854400000000000270e-01 -2.280509999999999877e+02
2.856000000000000205e-01 -2.280550000000000068e+02
2.857600000000000140e-01 -2.280600000000000023e+02
2.859200000000000075e-01 -2.280639999999999930e+02
2.860800000000000010e-01 -2.280689999999999884e+02
2.862400000000000500e-01 -2.280730000000000075e+02
2.864000000000000434e-01 -2.280780000000000030e+02
2.865600000000000369e-01 -2.280819999999999936e+02
2.867200000000000304e-01 -2.280869999999999891e+02
2.868800000000000239e-01 -2.280910000000000082e+02
2.870400000000000174e-01 -2.280949999999999989e+02
2.872000000000000108e-01 -2.280999999999999943e+02
2.873600000000000043e-01 -2.281040000000000134e+02
2.875199999999999978e-01 -2.281090000000000089e+02
2.876800000000000468e-01 -2.281129999999999995e+02
2.878400000000000403e-01 -2.281179999999999950e+02
2.880000000000000338e-01 -2.281220000000000141e+02
2.881600000000000272e-01 -2.281260000000000048e+02
2.883200000000000207e-01 -2.281310000000000002e+02
2.884800000000000142e-01 -2.281349999999999909e+02
2.886400000000000077e-01 -2.281399999999999864e+02
2.888000000000000012e-01 -2.281440000000000055e+02
2.889600000000000501e-01 -2.281479999999999961e+02
2.891200000000000436e-01 -2.281529999999999916e+02
2.892800000000000371e-01 -2.281570000000000107e+02
2.894400000000000306e-01 -2.281610000000000014e+02
2.896000000000000241e-01 -2.281659999999999968e+02
2.897600000000000176e-01 -2.281699999999999875e+02
2.899200000000000110e-01 -2.281740000000000066e+02
2.900800000000000045e-01 -2.281779999999999973e+02
2.902399999999999980e-01 -2.281829999999999927e+02
2.904000000000000470e-01 -2.281870000000000118e+02
2.905600000000000405e-01 -2.281910000000000025e+02
2.907200000000000339e-01 -2.281959999999999980e+02
2.908800000000000274e-01 -2.281999999999999886e+02
2.910400000000000209e-01 -2.282040000000000077e+02
2.912000000000000144e-01 -2.282079999999999984e+02
2.913600000000000079e-01 -2.282129999999999939e+02
2.915200000000000014e-01 -2.282170000000000130e+02
2.916800000000000503e-01 -2.282210000000000036e+02
2.918400000000000438e-01 -2.282249999999999943e+02
2.920000000000000373e-01 -2.282290000000000134e+02
2.921600000000000308e-01 -2.282340000000000089e+02
2.923200000000000243e-01 -2.282379999999999995e+02
2.924800000000000177e-01 -2.282419999999999902e+02
2.926400000000000112e-01 -2.282460000000000093e+02
2.928000000000000047e-01 -2.282500000000000000e+02
2.929599999999999982e-01 -2.282539999999999907e+02
2.931200000000000472e-01 -2.282580000000000098e+02
2.932800000000000407e-01 -2.282630000000000052e+02
2.934400000000000341e-01 -2.282669999999999959e+02
2.936000000000000276e-01 -2.282709999999999866e+02
2.937600000000000211e-01 -2.282750000000000057e+02
2.939200000000000146e-01 -2.282789999999999964e+02
2.940800000000000081e-01 -2.282829999999999870e+02
2.942400000000000015e-01 -2.282870000000000061e+02
2.944000000000000505e-01 -2.282909999999999968e+02
2.945600000000000440e-01 -2.282949999999999875e+02
2.947200000000000375e-01 -2.282990000000000066e+02
2.948800000000000310e-01 -2.283029999999999973e+02
2.950400000000000245e-01 -2.283079999999999927e+02
2.952000000000000179e-01 -2.283120000000000118e+02
2.953600000000000114e-01 -2.283160000000000025e+02
2.955200000000000049e-01 -2.283199999999999932e+02
2.956799999999999984e-01 -2.283240000000000123e+02
2.958400000000000474e-01 -2.283280000000000030e+02
2.960000000000000409e-01 -2.283319999999999936e+02
2.961600000000000343e-01 -2.283360000000000127e+02
2.963200000000000278e-01 -2.283400000000000034e+02
2.964800000000000213e-01 -2.283439999999999941e+02
2.966400000000000148e-01 -2.283480000000000132e+02
2.968000000000000083e-01 -2.283509999999999991e+02
2.969600000000000017e-01 -2.283549999999999898e+02
2.971200000000000507e-01 -2.283590000000000089e+02
2.972800000000000442e-01 -2.283629999999999995e+02
2.974400000000000377e-01 -2.283669999999999902e+02
2.976000000000000312e-01 -2.283710000000000093e+02
2.977600000000000247e-01 -2.283750000000000000e+02
2.979200000000000181e-01 -2.283789999999999907e+02
2.980800000000000116e-01 -2.283830000000000098e+02
2.982400000000000051e-01 -2.283870000000000005e+02
2.983999999999999986e-01 -2.283909999999999911e+02
2.985600000000000476e-01 -2.283940000000000055e+02
2.987200000000000411e-01 -2.283979999999999961e+02
2.988800000000000345e-01 -2.284019999999999868e+02
2.990400000000000280e-01 -2.284060000000000059e+02
2.992000000000000215e-01 -2.284099999999999966e+02
2.993600000000000150e-01 -2.284139999999999873e+02
2.995200000000000085e-01 -2.284170000000000016e+02
2.996800000000000019e-01 -2.284209999999999923e+02
2.998400000000000509e-01 -2.284250000000000114e+02
3.000000000000000444e-01 -2.284290000000000020e+02
3.001600000000000379e-01 -2.284329999999999927e+02
3.003200000000000314e-01 -2.284360000000000070e+02
3.004800000000000249e-01 -2.284399999999999977e+02
3.006400000000000183e-01 -2.284439999999999884e+02
3.008000000000000118e-01 -2.284480000000000075e+02
3.009600000000000053e-01 -2.284519999999999982e+02
3.011199999999999988e-01 -2.284550000000000125e+02
3.012800000000000478e-01 -2.284590000000000032e+02
3.014400000000000412e-01 -2.284629999999999939e+02
3.016000000000000347e-01 -2.284660000000000082e+02
3.017600000000000282e-01 -2.284699999999999989e+02
3.019200000000000217e-01 -2.284739999999999895e+02
3.020800000000000152e-01 -2.284780000000000086e+02
3.022400000000000087e-01 -2.284809999999999945e+02
3.024000000000000021e-01 -2.284850000000000136e+02
3.025600000000000511e-01 -2.284890000000000043e+02
3.027200000000000446e-01 -2.284919999999999902e+02
3.028800000000000381e-01 -2.284960000000000093e+02
3.030400000000000316e-01 -2.285000000000000000e+02
3.032000000000000250e-01 -2.285029999999999859e+02
3.033600000000000185e-01 -2.285070000000000050e+02
3.035200000000000120e-01 -2.285099999999999909e+02
3.036800000000000055e-01 -2.285140000000000100e+02
3.038399999999999990e-01 -2.285180000000000007e+02
3.040000000000000480e-01 -2.285209999999999866e+02
3.041600000000000414e-01 -2.285250000000000057e+02
3.043200000000000349e-01 -2.285279999999999916e+02
3.044800000000000284e-01 -2.285320000000000107e+02
3.046400000000000219e-01 -2.285360000000000014e+02
3.048000000000000154e-01 -2.285389999999999873e+02
3.049600000000000088e-01 -2.285430000000000064e+02
3.051200000000000023e-01 -2.285459999999999923e+02
3.052800000000000513e-01 -2.285500000000000114e+02
3.054400000000000448e-01 -2.285529999999999973e+02
3.056000000000000383e-01 -2.285569999999999879e+02
3.057600000000000318e-01 -2.285600000000000023e+02
3.059200000000000252e-01 -2.285639999999999930e+02
3.060800000000000187e-01 -2.285670000000000073e+02
3.062400000000000122e-01 -2.285709999999999980e+02
3.064000000000000057e-01 -2.285740000000000123e+02
3.065599999999999992e-01 -2.285780000000000030e+02
3.067200000000000482e-01 -2.285809999999999889e+02
3.068800000000000416e-01 -2.285850000000000080e+02
3.070400000000000351e-01 -2.285879999999999939e+02
3.072000000000000286e-01 -2.285920000000000130e+02
3.073600000000000221e-01 -2.285949999999999989e+02
3.075200000000000156e-01 -2.285989999999999895e+02
3.076800000000000090e-01 -2.286020000000000039e+02
3.078400000000000025e-01 -2.286049999999999898e+02
3.080000000000000515e-01 -2.286090000000000089e+02
3.081600000000000450e-01 -2.286119999999999948e+02
3.083200000000000385e-01 -2.286160000000000139e+02
3.084800000000000320e-01 -2.286189999999999998e+02
3.086400000000000254e-01 -2.286220000000000141e+02
3.088000000000000189e-01 -2.286260000000000048e+02
3.089600000000000124e-01 -2.286289999999999907e+02
3.091200000000000059e-01 -2.286320000000000050e+02
3.092799999999999994e-01 -2.286359999999999957e+02
3.094400000000000484e-01 -2.286390000000000100e+02
3.096000000000000418e-01 -2.286419999999999959e+02
3.097600000000000353e-01 -2.286459999999999866e+02
3.099200000000000288e-01 -2.286490000000000009e+02
3.100800000000000223e-01 -2.286519999999999868e+02
3.102400000000000158e-01 -2.286560000000000059e+02
3.104000000000000092e-01 -2.286589999999999918e+02
3.105600000000000027e-01 -2.286620000000000061e+02
3.107200000000000517e-01 -2.286659999999999968e+02
3.108800000000000452e-01 -2.286690000000000111e+02
3.110400000000000387e-01 -2.286719999999999970e+02
3.112000000000000322e-01 -2.286750000000000114e+02
3.113600000000000256e-01 -2.286790000000000020e+02
3.115200000000000191e-01 -2.286819999999999879e+02
3.116800000000000126e-01 -2.286850000000000023e+02
3.118400000000000061e-01 -2.286879999999999882e+02
3.119999999999999996e-01 -2.286920000000000073e+02
3.121600000000000485e-01 -2.286949999999999932e+02
3.123200000000000420e-01 -2.286980000000000075e+02
3.124800000000000355e-01 -2.287009999999999934e+02
3.126400000000000290e-01 -2.287040000000000077e+02
3.128000000000000225e-01 -2.287079999999999984e+02
3.129600000000000160e-01 -2.287110000000000127e+02
3.131200000000000094e-01 -2.287139999999999986e+02
3.132800000000000029e-01 -2.287170000000000130e+02
3.134400000000000519e-01 -2.287199999999999989e+02
3.136000000000000454e-01 -2.287230000000000132e+02
3.137600000000000389e-01 -2.287270000000000039e+02
3.139200000000000323e-01 -2.287299999999999898e+02
3.140800000000000258e-01 -2.287330000000000041e+02
3.142400000000000193e-01 -2.287359999999999900e+02
3.144000000000000128e-01 -2.287390000000000043e+02
3.145600000000000063e-01 -2.287419999999999902e+02
3.147199999999999998e-01 -2.287450000000000045e+02
3.148800000000000487e-01 -2.287479999999999905e+02
3.150400000000000422e-01 -2.287510000000000048e+02
3.152000000000000357e-01 -2.287539999999999907e+02
3.153600000000000292e-01 -2.287570000000000050e+02
3.155200000000000227e-01 -2.287609999999999957e+02
3.156800000000000161e-01 -2.287640000000000100e+02
3.158400000000000096e-01 -2.287669999999999959e+02
3.160000000000000031e-01 -2.287700000000000102e+02
3.161600000000000521e-01 -2.287729999999999961e+02
3.163200000000000456e-01 -2.287760000000000105e+02
3.164800000000000391e-01 -2.287789999999999964e+02
3.166400000000000325e-01 -2.287820000000000107e+02
3.168000000000000260e-01 -2.287849999999999966e+02
3.169600000000000195e-01 -2.287880000000000109e+02
3.171200000000000130e-01 -2.287909999999999968e+02
3.172800000000000065e-01 -2.287940000000000111e+02
3.174399999999999999e-01 -2.287969999999999970e+02
3.176000000000000489e-01 -2.288000000000000114e+02
3.177600000000000424e-01 -2.288029999999999973e+02
3.179200000000000359e-01 -2.288050000000000068e+02
3.180800000000000294e-01 -2.288079999999999927e+02
3.182400000000000229e-01 -2.288110000000000070e+02
3.184000000000000163e-01 -2.288139999999999930e+02
3.185600000000000098e-01 -2.288170000000000073e+02
3.187200000000000033e-01 -2.288199999999999932e+02
3.188800000000000523e-01 -2.288230000000000075e+02
3.190400000000000458e-01 -2.288259999999999934e+02
3.192000000000000393e-01 -2.288290000000000077e+02
3.193600000000000327e-01 -2.288319999999999936e+02
3.195200000000000262e-01 -2.288340000000000032e+02
3.196800000000000197e-01 -2.288369999999999891e+02
3.198400000000000132e-01 -2.288400000000000034e+02
3.200000000000000067e-01 -2.288429999999999893e+02


==> fuerza_reaccion_rate0.5_sensi_0.1.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000131e-04 -7.421379999999999644e-01
3.200000000000000262e-04 -1.484280000000000044e+00
4.800000000000000664e-04 -2.226410000000000000e+00
6.400000000000000524e-04 -2.968550000000000022e+00
8.000000000000000383e-04 -3.710690000000000044e+00
9.600000000000001327e-04 -4.452829999999999622e+00
1.120000000000000119e-03 -5.194960000000000022e+00
1.280000000000000105e-03 -5.937100000000000044e+00
1.440000000000000091e-03 -6.679240000000000066e+00
1.600000000000000077e-03 -7.421380000000000088e+00
1.760000000000000063e-03 -8.163520000000000110e+00
1.920000000000000265e-03 -8.905649999999999622e+00
2.080000000000000251e-03 -9.647790000000000532e+00
2.240000000000000237e-03 -1.038990000000000080e+01
2.400000000000000223e-03 -1.113209999999999944e+01
2.560000000000000209e-03 -1.187420000000000009e+01
2.720000000000000195e-03 -1.261630000000000074e+01
2.880000000000000181e-03 -1.335849999999999937e+01
3.040000000000000167e-03 -1.410060000000000002e+01
3.200000000000000153e-03 -1.484280000000000044e+01
3.360000000000000139e-03 -1.558489999999999931e+01
3.520000000000000125e-03 -1.632700000000000173e+01
3.680000000000000111e-03 -1.706919999999999860e+01
3.840000000000000531e-03 -1.781129999999999924e+01
4.000000000000000083e-03 -1.855339999999999989e+01
4.160000000000000503e-03 -1.929560000000000031e+01
4.320000000000000055e-03 -2.003770000000000095e+01
4.480000000000000475e-03 -2.077990000000000137e+01
4.640000000000000027e-03 -2.152199999999999847e+01
4.800000000000000447e-03 -2.226409999999999911e+01
4.959999999999999999e-03 -2.300629999999999953e+01
5.120000000000000419e-03 -2.374840000000000018e+01
5.280000000000000838e-03 -2.449050000000000082e+01
5.440000000000000391e-03 -2.523270000000000124e+01
5.600000000000000810e-03 -2.597479999999999833e+01
5.760000000000000363e-03 -2.671699999999999875e+01
5.920000000000000782e-03 -2.745909999999999940e+01
6.080000000000000335e-03 -2.820120000000000005e+01
6.240000000000000754e-03 -2.894340000000000046e+01
6.400000000000000307e-03 -2.968550000000000111e+01
6.560000000000000726e-03 -3.042770000000000152e+01
6.720000000000000279e-03 -3.116979999999999862e+01
6.880000000000000698e-03 -3.191189999999999927e+01
7.040000000000000251e-03 -3.265409999999999968e+01
7.200000000000000670e-03 -3.339620000000000033e+01
7.360000000000000223e-03 -3.413830000000000098e+01
7.520000000000000642e-03 -3.488049999999999784e+01
7.680000000000001062e-03 -3.562259999999999849e+01
7.840000000000001482e-03 -3.636480000000000246e+01
8.000000000000000167e-03 -3.710690000000000310e+01
8.160000000000000586e-03 -3.784899999999999665e+01
8.320000000000001006e-03 -3.859120000000000061e+01
8.480000000000001426e-03 -3.933330000000000126e+01
8.640000000000000110e-03 -4.007540000000000191e+01
8.800000000000000530e-03 -4.081759999999999877e+01
8.960000000000000950e-03 -4.155969999999999942e+01
9.120000000000001369e-03 -4.230190000000000339e+01
9.280000000000000054e-03 -4.304399999999999693e+01
9.440000000000000474e-03 -4.378609999999999758e+01
9.600000000000000894e-03 -4.452830000000000155e+01
9.760000000000001313e-03 -4.527040000000000219e+01
9.919999999999999998e-03 -4.601250000000000284e+01
1.008000000000000042e-02 -4.675469999999999970e+01
1.024000000000000084e-02 -4.749680000000000035e+01
1.040000000000000126e-02 -4.823899999999999721e+01
1.056000000000000168e-02 -4.898109999999999786e+01
1.072000000000000036e-02 -4.972319999999999851e+01
1.088000000000000078e-02 -5.046540000000000248e+01
1.104000000000000120e-02 -5.120750000000000313e+01
1.120000000000000162e-02 -5.194959999999999667e+01
1.136000000000000031e-02 -5.269180000000000064e+01
1.152000000000000073e-02 -5.343390000000000128e+01
1.168000000000000115e-02 -5.417609999999999815e+01
1.184000000000000156e-02 -5.491819999999999879e+01
1.200000000000000025e-02 -5.566029999999999944e+01
1.216000000000000067e-02 -5.640250000000000341e+01
1.232000000000000109e-02 -5.714459999999999695e+01
1.248000000000000151e-02 -5.788640000000000185e+01
1.264000000000000019e-02 -5.862610000000000099e+01
1.280000000000000061e-02 -5.934989999999999810e+01
1.296000000000000103e-02 -6.005190000000000339e+01
1.312000000000000145e-02 -6.073129999999999740e+01
1.328000000000000187e-02 -6.138419999999999987e+01
1.344000000000000056e-02 -6.200769999999999982e+01
1.360000000000000098e-02 -6.260220000000000340e+01
1.376000000000000140e-02 -6.316890000000000072e+01
1.392000000000000182e-02 -6.370929999999999893e+01
1.408000000000000050e-02 -6.422509999999999764e+01
1.424000000000000092e-02 -6.471769999999999357e+01
1.440000000000000134e-02 -6.518739999999999668e+01
1.456000000000000176e-02 -6.563649999999999807e+01
1.472000000000000045e-02 -6.606350000000000477e+01
1.488000000000000086e-02 -6.646729999999999450e+01
1.504000000000000128e-02 -6.684919999999999618e+01
1.520000000000000170e-02 -6.721009999999999707e+01
1.536000000000000212e-02 -6.754989999999999384e+01
1.552000000000000081e-02 -6.786879999999999313e+01
1.568000000000000296e-02 -6.816740000000000066e+01
1.583999999999999991e-02 -6.844670000000000698e+01
1.600000000000000033e-02 -6.870749999999999602e+01
1.616000000000000075e-02 -6.895090000000000430e+01
1.632000000000000117e-02 -6.917849999999999966e+01
1.648000000000000159e-02 -6.939140000000000441e+01
1.664000000000000201e-02 -6.959000000000000341e+01
1.680000000000000243e-02 -6.977769999999999584e+01
1.696000000000000285e-02 -6.995520000000000493e+01
1.711999999999999980e-02 -7.012229999999999563e+01
1.728000000000000022e-02 -7.028040000000000020e+01
1.744000000000000064e-02 -7.043009999999999593e+01
1.760000000000000106e-02 -7.057240000000000180e+01
1.776000000000000148e-02 -7.070730000000000359e+01
1.792000000000000190e-02 -7.083509999999999707e+01
1.808000000000000232e-02 -7.095610000000000639e+01
1.824000000000000274e-02 -7.107059999999999889e+01
1.840000000000000316e-02 -7.117889999999999873e+01
1.856000000000000011e-02 -7.128180000000000405e+01
1.872000000000000053e-02 -7.137980000000000302e+01
1.888000000000000095e-02 -7.147320000000000562e+01
1.904000000000000137e-02 -7.156350000000000477e+01
1.920000000000000179e-02 -7.165059999999999718e+01
1.936000000000000221e-02 -7.173470000000000368e+01
1.952000000000000263e-02 -7.181579999999999586e+01
1.968000000000000305e-02 -7.189379999999999882e+01
1.984000000000000000e-02 -7.196859999999999502e+01
2.000000000000000042e-02 -7.204000000000000625e+01
2.016000000000000084e-02 -7.210800000000000409e+01
2.032000000000000126e-02 -7.217289999999999850e+01
2.048000000000000168e-02 -7.223590000000000089e+01
2.064000000000000209e-02 -7.229720000000000368e+01
2.080000000000000251e-02 -7.235729999999999507e+01
2.096000000000000293e-02 -7.241610000000000014e+01
2.112000000000000335e-02 -7.247369999999999379e+01
2.128000000000000030e-02 -7.252989999999999782e+01
2.144000000000000072e-02 -7.258429999999999893e+01
2.160000000000000114e-02 -7.263660000000000139e+01
2.176000000000000156e-02 -7.268729999999999336e+01
2.192000000000000198e-02 -7.273669999999999902e+01
2.208000000000000240e-02 -7.278530000000000655e+01
2.224000000000000282e-02 -7.283289999999999509e+01
2.240000000000000324e-02 -7.287990000000000634e+01
2.256000000000000019e-02 -7.292629999999999768e+01
2.272000000000000061e-02 -7.297190000000000509e+01
2.288000000000000103e-02 -7.301699999999999591e+01
2.304000000000000145e-02 -7.306220000000000425e+01
2.320000000000000187e-02 -7.310779999999999745e+01
2.336000000000000229e-02 -7.315370000000000061e+01
2.352000000000000271e-02 -7.320029999999999859e+01
2.368000000000000313e-02 -7.324739999999999895e+01
2.384000000000000355e-02 -7.329510000000000502e+01
2.400000000000000050e-02 -7.334329999999999927e+01
2.416000000000000092e-02 -7.339170000000000016e+01
2.432000000000000134e-02 -7.344060000000000343e+01
2.448000000000000176e-02 -7.348990000000000578e+01
2.464000000000000218e-02 -7.353959999999999297e+01
2.480000000000000260e-02 -7.358990000000000009e+01
2.496000000000000302e-02 -7.364079999999999870e+01
2.512000000000000344e-02 -7.369259999999999877e+01
2.528000000000000039e-02 -7.374569999999999936e+01
2.544000000000000081e-02 -7.380010000000000048e+01
2.560000000000000123e-02 -7.385620000000000118e+01
2.576000000000000165e-02 -7.391389999999999816e+01
2.592000000000000207e-02 -7.397320000000000562e+01
2.608000000000000249e-02 -7.403379999999999939e+01
2.624000000000000291e-02 -7.409579999999999700e+01
2.640000000000000333e-02 -7.415949999999999420e+01
2.656000000000000374e-02 -7.422490000000000521e+01
2.672000000000000069e-02 -7.429200000000000159e+01
2.688000000000000111e-02 -7.436100000000000421e+01
2.704000000000000153e-02 -7.443189999999999884e+01
2.720000000000000195e-02 -7.450459999999999638e+01
2.736000000000000237e-02 -7.457940000000000680e+01
2.752000000000000279e-02 -7.465630000000000166e+01
2.768000000000000321e-02 -7.473529999999999518e+01
2.784000000000000363e-02 -7.481659999999999400e+01
2.800000000000000058e-02 -7.490059999999999718e+01
2.816000000000000100e-02 -7.498709999999999809e+01
2.832000000000000142e-02 -7.507630000000000337e+01
2.848000000000000184e-02 -7.516800000000000637e+01
2.864000000000000226e-02 -7.526229999999999620e+01
2.880000000000000268e-02 -7.535899999999999466e+01
2.896000000000000310e-02 -7.545789999999999509e+01
2.912000000000000352e-02 -7.555880000000000507e+01
2.928000000000000394e-02 -7.566160000000000707e+01
2.944000000000000089e-02 -7.576569999999999538e+01
2.960000000000000131e-02 -7.587090000000000600e+01
2.976000000000000173e-02 -7.597660000000000480e+01
2.992000000000000215e-02 -7.608259999999999934e+01
3.008000000000000257e-02 -7.618869999999999720e+01
3.024000000000000299e-02 -7.629479999999999507e+01
3.040000000000000341e-02 -7.640070000000000050e+01
3.056000000000000383e-02 -7.650579999999999359e+01
3.072000000000000425e-02 -7.661010000000000275e+01
3.088000000000000120e-02 -7.671339999999999293e+01
3.104000000000000162e-02 -7.681570000000000675e+01
3.120000000000000204e-02 -7.691700000000000159e+01
3.136000000000000593e-02 -7.701730000000000587e+01
3.151999999999999941e-02 -7.711679999999999779e+01
3.167999999999999983e-02 -7.721519999999999584e+01
3.184000000000000025e-02 -7.731250000000000000e+01
3.200000000000000067e-02 -7.740850000000000364e+01
3.216000000000000109e-02 -7.750339999999999918e+01
3.232000000000000151e-02 -7.759709999999999752e+01
3.248000000000000193e-02 -7.768959999999999866e+01
3.264000000000000234e-02 -7.778090000000000259e+01
3.280000000000000276e-02 -7.787090000000000600e+01
3.296000000000000318e-02 -7.795969999999999800e+01
3.312000000000000360e-02 -7.804730000000000700e+01
3.328000000000000402e-02 -7.813370000000000459e+01
3.344000000000000444e-02 -7.821899999999999409e+01
3.360000000000000486e-02 -7.830299999999999727e+01
3.376000000000000528e-02 -7.838590000000000657e+01
3.392000000000000570e-02 -7.846769999999999357e+01
3.408000000000000612e-02 -7.854840000000000089e+01
3.423999999999999960e-02 -7.862800000000000011e+01
3.440000000000000002e-02 -7.870659999999999457e+01
3.456000000000000044e-02 -7.878419999999999845e+01
3.472000000000000086e-02 -7.886090000000000089e+01
3.488000000000000128e-02 -7.893670000000000186e+01
3.504000000000000170e-02 -7.901160000000000139e+01
3.520000000000000212e-02 -7.908570000000000277e+01
3.536000000000000254e-02 -7.915900000000000603e+01
3.552000000000000296e-02 -7.923149999999999693e+01
3.568000000000000338e-02 -7.930320000000000391e+01
3.584000000000000380e-02 -7.937420000000000186e+01
3.600000000000000422e-02 -7.944440000000000168e+01
3.616000000000000464e-02 -7.951390000000000668e+01
3.632000000000000506e-02 -7.958270000000000266e+01
3.648000000000000548e-02 -7.965059999999999718e+01
3.664000000000000590e-02 -7.971790000000000020e+01
3.680000000000000632e-02 -7.978449999999999420e+01
3.695999999999999980e-02 -7.985049999999999670e+01
3.712000000000000022e-02 -7.991589999999999350e+01
3.728000000000000064e-02 -7.998069999999999879e+01
3.744000000000000106e-02 -8.004479999999999507e+01
3.760000000000000148e-02 -8.010829999999999984e+01
3.776000000000000190e-02 -8.017119999999999891e+01
3.792000000000000232e-02 -8.023350000000000648e+01
3.808000000000000274e-02 -8.029540000000000077e+01
3.824000000000000316e-02 -8.035680000000000689e+01
3.840000000000000357e-02 -8.041769999999999641e+01
3.856000000000000399e-02 -8.047820000000000107e+01
3.872000000000000441e-02 -8.053830000000000666e+01
3.888000000000000483e-02 -8.059789999999999566e+01
3.904000000000000525e-02 -8.065709999999999980e+01
3.920000000000000567e-02 -8.071590000000000487e+01
3.936000000000000609e-02 -8.077429999999999666e+01
3.952000000000000651e-02 -8.083209999999999695e+01
3.967999999999999999e-02 -8.088949999999999818e+01
3.984000000000000041e-02 -8.094650000000000034e+01
4.000000000000000083e-02 -8.100310000000000343e+01
4.016000000000000125e-02 -8.105920000000000414e+01
4.032000000000000167e-02 -8.111499999999999488e+01
4.048000000000000209e-02 -8.117029999999999745e+01
4.064000000000000251e-02 -8.122539999999999338e+01
4.080000000000000293e-02 -8.128010000000000446e+01
4.096000000000000335e-02 -8.133440000000000225e+01
4.112000000000000377e-02 -8.138849999999999341e+01
4.128000000000000419e-02 -8.144230000000000302e+01
4.144000000000000461e-02 -8.149569999999999936e+01
4.160000000000000503e-02 -8.154900000000000659e+01
4.176000000000000545e-02 -8.160190000000000055e+01
4.192000000000000587e-02 -8.165460000000000207e+01
4.208000000000000629e-02 -8.170699999999999363e+01
4.224000000000000671e-02 -8.175900000000000034e+01
4.240000000000000019e-02 -8.181059999999999377e+01
4.256000000000000061e-02 -8.186199999999999477e+01
4.272000000000000103e-02 -8.191299999999999670e+01
4.288000000000000145e-02 -8.196380000000000621e+01
4.304000000000000187e-02 -8.201430000000000575e+01
4.320000000000000229e-02 -8.206449999999999534e+01
4.336000000000000271e-02 -8.211450000000000671e+01
4.352000000000000313e-02 -8.216429999999999723e+01
4.368000000000000355e-02 -8.221380000000000621e+01
4.384000000000000397e-02 -8.226309999999999434e+01
4.400000000000000439e-02 -8.231220000000000425e+01
4.416000000000000481e-02 -8.236100000000000421e+01
4.432000000000000522e-02 -8.240959999999999752e+01
4.448000000000000564e-02 -8.245799999999999841e+01
4.464000000000000606e-02 -8.250610000000000355e+01
4.480000000000000648e-02 -8.255400000000000205e+01
4.496000000000000690e-02 -8.260150000000000148e+01
4.512000000000000038e-02 -8.264870000000000516e+01
4.528000000000000080e-02 -8.269570000000000221e+01
4.544000000000000122e-02 -8.274230000000000018e+01
4.560000000000000164e-02 -8.278849999999999909e+01
4.576000000000000206e-02 -8.283440000000000225e+01
4.592000000000000248e-02 -8.287990000000000634e+01
4.608000000000000290e-02 -8.292520000000000380e+01
4.624000000000000332e-02 -8.297010000000000218e+01
4.640000000000000374e-02 -8.301479999999999393e+01
4.656000000000000416e-02 -8.305929999999999325e+01
4.672000000000000458e-02 -8.310349999999999682e+01
4.688000000000000500e-02 -8.314740000000000464e+01
4.704000000000000542e-02 -8.319110000000000582e+01
4.720000000000000584e-02 -8.323460000000000036e+01
4.736000000000000626e-02 -8.327790000000000248e+01
4.752000000000000668e-02 -8.332099999999999795e+01
4.768000000000000710e-02 -8.336390000000000100e+01
4.784000000000000058e-02 -8.340659999999999741e+01
4.800000000000000100e-02 -8.344899999999999807e+01
4.816000000000000142e-02 -8.349139999999999873e+01
4.832000000000000184e-02 -8.353350000000000364e+01
4.848000000000000226e-02 -8.357540000000000191e+01
4.864000000000000268e-02 -8.361719999999999686e+01
4.880000000000000310e-02 -8.365869999999999607e+01
4.896000000000000352e-02 -8.370000000000000284e+01
4.912000000000000394e-02 -8.374110000000000298e+01
4.928000000000000436e-02 -8.378199999999999648e+01
4.944000000000000478e-02 -8.382259999999999422e+01
4.960000000000000520e-02 -8.386299999999999955e+01
4.976000000000000562e-02 -8.390319999999999823e+01
4.992000000000000604e-02 -8.394329999999999359e+01
5.008000000000000645e-02 -8.398309999999999320e+01
5.024000000000000687e-02 -8.402280000000000371e+01
5.040000000000000729e-02 -8.406220000000000425e+01
5.056000000000000077e-02 -8.410139999999999816e+01
5.072000000000000119e-02 -8.414039999999999964e+01
5.088000000000000161e-02 -8.417929999999999779e+01
5.104000000000000203e-02 -8.421790000000000020e+01
5.120000000000000245e-02 -8.425639999999999930e+01
5.136000000000000287e-02 -8.429470000000000596e+01
5.152000000000000329e-02 -8.433289999999999509e+01
5.168000000000000371e-02 -8.437090000000000600e+01
5.184000000000000413e-02 -8.440879999999999939e+01
5.200000000000000455e-02 -8.444650000000000034e+01
5.216000000000000497e-02 -8.448399999999999466e+01
5.232000000000000539e-02 -8.452139999999999986e+01
5.248000000000000581e-02 -8.455859999999999843e+01
5.264000000000000623e-02 -8.459560000000000457e+01
5.280000000000000665e-02 -8.463249999999999318e+01
5.296000000000000707e-02 -8.466930000000000689e+01
5.312000000000000749e-02 -8.470589999999999975e+01
5.328000000000000097e-02 -8.474230000000000018e+01
5.344000000000000139e-02 -8.477870000000000061e+01
5.360000000000000181e-02 -8.481480000000000530e+01
5.376000000000000223e-02 -8.485080000000000666e+01
5.392000000000000265e-02 -8.488660000000000139e+01
5.408000000000000307e-02 -8.492210000000000036e+01
5.424000000000000349e-02 -8.495740000000000691e+01
5.440000000000000391e-02 -8.499250000000000682e+01
5.456000000000000433e-02 -8.502750000000000341e+01
5.472000000000000475e-02 -8.506220000000000425e+01
5.488000000000000517e-02 -8.509680000000000177e+01
5.504000000000000559e-02 -8.513129999999999598e+01
5.520000000000000601e-02 -8.516559999999999775e+01
5.536000000000000643e-02 -8.519970000000000709e+01
5.552000000000000685e-02 -8.523369999999999891e+01
5.568000000000000727e-02 -8.526760000000000161e+01
5.584000000000000768e-02 -8.530119999999999436e+01
5.600000000000000117e-02 -8.533469999999999800e+01
5.616000000000000159e-02 -8.536799999999999500e+01
5.632000000000000201e-02 -8.540120000000000289e+01
5.648000000000000242e-02 -8.543429999999999325e+01
5.664000000000000284e-02 -8.546720000000000539e+01
5.680000000000000326e-02 -8.550000000000000000e+01
5.696000000000000368e-02 -8.553260000000000218e+01
5.712000000000000410e-02 -8.556489999999999441e+01
5.728000000000000452e-02 -8.559709999999999752e+01
5.744000000000000494e-02 -8.562900000000000489e+01
5.760000000000000536e-02 -8.566060000000000230e+01
5.776000000000000578e-02 -8.569199999999999307e+01
5.792000000000000620e-02 -8.572329999999999472e+01
5.808000000000000662e-02 -8.575430000000000064e+01
5.824000000000000704e-02 -8.578520000000000323e+01
5.840000000000000746e-02 -8.581589999999999918e+01
5.856000000000000788e-02 -8.584650000000000603e+01
5.872000000000000136e-02 -8.587690000000000623e+01
5.888000000000000178e-02 -8.590709999999999980e+01
5.904000000000000220e-02 -8.593710000000000093e+01
5.920000000000000262e-02 -8.596680000000000632e+01
5.936000000000000304e-02 -8.599649999999999750e+01
5.952000000000000346e-02 -8.602589999999999293e+01
5.968000000000000388e-02 -8.605509999999999593e+01
5.984000000000000430e-02 -8.608419999999999561e+01
6.000000000000000472e-02 -8.611299999999999955e+01
6.016000000000000514e-02 -8.614170000000000016e+01
6.032000000000000556e-02 -8.617010000000000502e+01
6.048000000000000598e-02 -8.619840000000000657e+01
6.064000000000000640e-02 -8.622639999999999816e+01
6.080000000000000682e-02 -8.625419999999999732e+01
6.096000000000000724e-02 -8.628189999999999316e+01
6.112000000000000766e-02 -8.630939999999999657e+01
6.128000000000000808e-02 -8.633669999999999334e+01
6.144000000000000850e-02 -8.636379999999999768e+01
6.160000000000000198e-02 -8.639079999999999870e+01
6.176000000000000240e-02 -8.641759999999999309e+01
6.192000000000000282e-02 -8.644419999999999504e+01
6.208000000000000324e-02 -8.647060000000000457e+01
6.224000000000000365e-02 -8.649679999999999325e+01
6.240000000000000407e-02 -8.652299999999999613e+01
6.256000000000000449e-02 -8.654890000000000327e+01
6.272000000000001185e-02 -8.657479999999999620e+01
6.288000000000000533e-02 -8.660049999999999670e+01
6.303999999999999881e-02 -8.662609999999999388e+01
6.320000000000000617e-02 -8.665170000000000528e+01
6.335999999999999965e-02 -8.667700000000000671e+01
6.352000000000000701e-02 -8.670229999999999393e+01
6.368000000000000049e-02 -8.672750000000000625e+01
6.384000000000000785e-02 -8.675260000000000105e+01
6.400000000000000133e-02 -8.677760000000000673e+01
6.416000000000000869e-02 -8.680240000000000578e+01
6.432000000000000217e-02 -8.682720000000000482e+01
6.448000000000000953e-02 -8.685190000000000055e+01
6.464000000000000301e-02 -8.687649999999999295e+01
6.480000000000001037e-02 -8.690099999999999625e+01
6.496000000000000385e-02 -8.692529999999999291e+01
6.512000000000001121e-02 -8.694960000000000377e+01
6.528000000000000469e-02 -8.697379999999999711e+01
6.544000000000001205e-02 -8.699790000000000134e+01
6.560000000000000553e-02 -8.702190000000000225e+01
6.575999999999999901e-02 -8.704579999999999984e+01
6.592000000000000637e-02 -8.706959999999999411e+01
6.607999999999999985e-02 -8.709329999999999927e+01
6.624000000000000721e-02 -8.711690000000000111e+01
6.640000000000000069e-02 -8.714050000000000296e+01
6.656000000000000805e-02 -8.716389999999999816e+01
6.672000000000000153e-02 -8.718720000000000425e+01
6.688000000000000889e-02 -8.721040000000000703e+01
6.704000000000000237e-02 -8.723359999999999559e+01
6.720000000000000973e-02 -8.725669999999999504e+01
6.736000000000000321e-02 -8.727960000000000207e+01
6.752000000000001056e-02 -8.730249999999999488e+01
6.768000000000000405e-02 -8.732529999999999859e+01
6.784000000000001140e-02 -8.734799999999999898e+01
6.800000000000000488e-02 -8.737059999999999604e+01
6.816000000000001224e-02 -8.739310000000000400e+01
6.832000000000000572e-02 -8.741549999999999443e+01
6.847999999999999921e-02 -8.743779999999999575e+01
6.864000000000000656e-02 -8.746009999999999707e+01
6.880000000000000004e-02 -8.748220000000000596e+01
6.896000000000000740e-02 -8.750430000000000064e+01
6.912000000000000088e-02 -8.752620000000000289e+01
6.928000000000000824e-02 -8.754810000000000514e+01
6.944000000000000172e-02 -8.756990000000000407e+01
6.960000000000000908e-02 -8.759159999999999968e+01
6.976000000000000256e-02 -8.761320000000000618e+01
6.992000000000000992e-02 -8.763479999999999848e+01
7.008000000000000340e-02 -8.765619999999999834e+01
7.024000000000001076e-02 -8.767749999999999488e+01
7.040000000000000424e-02 -8.769880000000000564e+01
7.056000000000001160e-02 -8.771999999999999886e+01
7.072000000000000508e-02 -8.774110000000000298e+01
7.088000000000001244e-02 -8.776210000000000377e+01
7.104000000000000592e-02 -8.778300000000000125e+01
7.119999999999999940e-02 -8.780379999999999541e+01
7.136000000000000676e-02 -8.782450000000000045e+01
7.152000000000000024e-02 -8.784520000000000550e+01
7.168000000000000760e-02 -8.786570000000000391e+01
7.184000000000000108e-02 -8.788620000000000232e+01
7.200000000000000844e-02 -8.790659999999999741e+01
7.216000000000000192e-02 -8.792690000000000339e+01
7.232000000000000928e-02 -8.794710000000000605e+01
7.248000000000000276e-02 -8.796720000000000539e+01
7.264000000000001012e-02 -8.798730000000000473e+01
7.280000000000000360e-02 -8.800719999999999743e+01
7.296000000000001096e-02 -8.802710000000000434e+01
7.312000000000000444e-02 -8.804689999999999372e+01
7.328000000000001180e-02 -8.806659999999999400e+01
7.344000000000000528e-02 -8.808620000000000516e+01
7.360000000000001263e-02 -8.810569999999999879e+01
7.376000000000000612e-02 -8.812500000000000000e+01
7.391999999999999960e-02 -8.814419999999999789e+01
7.408000000000000695e-02 -8.816330000000000666e+01
7.424000000000000044e-02 -8.818229999999999791e+01
7.440000000000000779e-02 -8.820120000000000005e+01
7.456000000000000127e-02 -8.821989999999999554e+01
7.472000000000000863e-02 -8.823860000000000525e+01
7.488000000000000211e-02 -8.825730000000000075e+01
7.504000000000000947e-02 -8.827580000000000382e+01
7.520000000000000295e-02 -8.829430000000000689e+01
7.536000000000001031e-02 -8.831260000000000332e+01
7.552000000000000379e-02 -8.833089999999999975e+01
7.568000000000001115e-02 -8.834910000000000707e+01
7.584000000000000463e-02 -8.836719999999999686e+01
7.600000000000001199e-02 -8.838519999999999754e+01
7.616000000000000547e-02 -8.840319999999999823e+01
7.632000000000001283e-02 -8.842109999999999559e+01
7.648000000000000631e-02 -8.843890000000000384e+01
7.663999999999999979e-02 -8.845669999999999789e+01
7.680000000000000715e-02 -8.847440000000000282e+01
7.696000000000000063e-02 -8.849200000000000443e+01
7.712000000000000799e-02 -8.850950000000000273e+01
7.728000000000000147e-02 -8.852700000000000102e+01
7.744000000000000883e-02 -8.854439999999999600e+01
7.760000000000000231e-02 -8.856170000000000186e+01
7.776000000000000967e-02 -8.857890000000000441e+01
7.792000000000000315e-02 -8.859600000000000364e+01
7.808000000000001051e-02 -8.861310000000000286e+01
7.824000000000000399e-02 -8.863009999999999877e+01
7.840000000000001135e-02 -8.864709999999999468e+01
7.856000000000000483e-02 -8.866389999999999816e+01
7.872000000000001219e-02 -8.868070000000000164e+01
7.888000000000000567e-02 -8.869740000000000180e+01
7.904000000000001303e-02 -8.871410000000000196e+01
7.920000000000000651e-02 -8.873069999999999879e+01
7.935999999999999999e-02 -8.874720000000000653e+01
7.952000000000000735e-02 -8.876359999999999673e+01
7.968000000000000083e-02 -8.878000000000000114e+01
7.984000000000000818e-02 -8.879619999999999891e+01
8.000000000000000167e-02 -8.881229999999999336e+01
8.016000000000000902e-02 -8.882829999999999870e+01
8.032000000000000250e-02 -8.884420000000000073e+01
8.048000000000000986e-02 -8.885999999999999943e+01
8.064000000000000334e-02 -8.887579999999999814e+01
8.080000000000001070e-02 -8.889140000000000441e+01
8.096000000000000418e-02 -8.890699999999999648e+01
8.112000000000001154e-02 -8.892249999999999943e+01
8.128000000000000502e-02 -8.893800000000000239e+01
8.144000000000001238e-02 -8.895329999999999870e+01
8.160000000000000586e-02 -8.896859999999999502e+01
8.176000000000001322e-02 -8.898390000000000555e+01
8.192000000000000670e-02 -8.899899999999999523e+01
8.208000000000000018e-02 -8.901409999999999911e+01
8.224000000000000754e-02 -8.902909999999999968e+01
8.240000000000000102e-02 -8.904410000000000025e+01
8.256000000000000838e-02 -8.905889999999999418e+01
8.272000000000000186e-02 -8.907370000000000232e+01
8.288000000000000922e-02 -8.908839999999999293e+01
8.304000000000000270e-02 -8.910309999999999775e+01
8.320000000000001006e-02 -8.911759999999999593e+01
8.336000000000000354e-02 -8.913209999999999411e+01
8.352000000000001090e-02 -8.914650000000000318e+01
8.368000000000000438e-02 -8.916079999999999472e+01
8.384000000000001174e-02 -8.917510000000000048e+01
8.400000000000000522e-02 -8.918919999999999959e+01
8.416000000000001258e-02 -8.920329999999999870e+01
8.432000000000000606e-02 -8.921729999999999450e+01
8.448000000000001342e-02 -8.923130000000000450e+01
8.464000000000000690e-02 -8.924519999999999698e+01
8.480000000000000038e-02 -8.925900000000000034e+01
8.496000000000000774e-02 -8.927280000000000371e+01
8.512000000000000122e-02 -8.928650000000000375e+01
8.528000000000000858e-02 -8.930010000000000048e+01
8.544000000000000206e-02 -8.931369999999999720e+01
8.560000000000000941e-02 -8.932720000000000482e+01
8.576000000000000290e-02 -8.934069999999999823e+01
8.592000000000001025e-02 -8.935410000000000252e+01
8.608000000000000373e-02 -8.936750000000000682e+01
8.624000000000001109e-02 -8.938079999999999359e+01
8.640000000000000457e-02 -8.939409999999999457e+01
8.656000000000001193e-02 -8.940730000000000643e+01
8.672000000000000541e-02 -8.942040000000000077e+01
8.688000000000001277e-02 -8.943349999999999511e+01
8.704000000000000625e-02 -8.944650000000000034e+01
8.720000000000001361e-02 -8.945950000000000557e+01
8.736000000000000709e-02 -8.947239999999999327e+01
8.752000000000000057e-02 -8.948520000000000607e+01
8.768000000000000793e-02 -8.949790000000000134e+01
8.784000000000000141e-02 -8.951059999999999661e+01
8.800000000000000877e-02 -8.952330000000000609e+01
8.816000000000000225e-02 -8.953579999999999472e+01
8.832000000000000961e-02 -8.954829999999999757e+01
8.848000000000000309e-02 -8.956080000000000041e+01
8.864000000000001045e-02 -8.957319999999999993e+01
8.880000000000000393e-02 -8.958549999999999613e+01
8.896000000000001129e-02 -8.959780000000000655e+01
8.912000000000000477e-02 -8.960999999999999943e+01
8.928000000000001213e-02 -8.962220000000000653e+01
8.944000000000000561e-02 -8.963429999999999609e+01
8.960000000000001297e-02 -8.964639999999999986e+01
8.976000000000000645e-02 -8.965840000000000032e+01
8.992000000000001381e-02 -8.967040000000000077e+01
9.008000000000000729e-02 -8.968229999999999791e+01
9.024000000000000077e-02 -8.969419999999999504e+01
9.040000000000000813e-02 -8.970600000000000307e+01
9.056000000000000161e-02 -8.971769999999999357e+01
9.072000000000000897e-02 -8.972939999999999827e+01
9.088000000000000245e-02 -8.974110000000000298e+01
9.104000000000000981e-02 -8.975270000000000437e+01
9.120000000000000329e-02 -8.976420000000000243e+01
9.136000000000001064e-02 -8.977570000000000050e+01
9.152000000000000413e-02 -8.978719999999999857e+01
9.168000000000001148e-02 -8.979859999999999332e+01
9.184000000000000496e-02 -8.980989999999999895e+01
9.200000000000001232e-02 -8.982120000000000459e+01
9.216000000000000580e-02 -8.983249999999999602e+01
9.232000000000001316e-02 -8.984369999999999834e+01
9.248000000000000664e-02 -8.985479999999999734e+01
9.264000000000001400e-02 -8.986589999999999634e+01
9.280000000000000748e-02 -8.987690000000000623e+01
9.296000000000000096e-02 -8.988790000000000191e+01
9.312000000000000832e-02 -8.989889999999999759e+01
9.328000000000000180e-02 -8.990980000000000416e+01
9.344000000000000916e-02 -8.992059999999999320e+01
9.360000000000000264e-02 -8.993139999999999645e+01
9.376000000000001000e-02 -8.994209999999999638e+01
9.392000000000000348e-02 -8.995279999999999632e+01
9.408000000000001084e-02 -8.996349999999999625e+01
9.424000000000000432e-02 -8.997410000000000707e+01
9.440000000000001168e-02 -8.998460000000000036e+01
9.456000000000000516e-02 -8.999509999999999366e+01
9.472000000000001252e-02 -9.000560000000000116e+01
9.488000000000000600e-02 -9.001600000000000534e+01
9.504000000000001336e-02 -9.002639999999999532e+01
9.520000000000000684e-02 -9.003669999999999618e+01
9.536000000000001420e-02 -9.004689999999999372e+01
9.552000000000000768e-02 -9.005710000000000548e+01
9.568000000000000116e-02 -9.006730000000000302e+01
9.584000000000000852e-02 -9.007739999999999725e+01
9.600000000000000200e-02 -9.008750000000000568e+01
9.616000000000000936e-02 -9.009749999999999659e+01
9.632000000000000284e-02 -9.010739999999999839e+01
9.648000000000001020e-02 -9.011719999999999686e+01
9.664000000000000368e-02 -9.012699999999999534e+01
9.680000000000001104e-02 -9.013670000000000471e+01
9.696000000000000452e-02 -9.014639999999999986e+01
9.712000000000001187e-02 -9.015600000000000591e+01
9.728000000000000536e-02 -9.016559999999999775e+01
9.744000000000001271e-02 -9.017510000000000048e+01
9.760000000000000620e-02 -9.018449999999999989e+01
9.776000000000001355e-02 -9.019389999999999930e+01
9.792000000000000703e-02 -9.020319999999999538e+01
9.808000000000001439e-02 -9.021250000000000568e+01
9.824000000000000787e-02 -9.022169999999999845e+01
9.840000000000000135e-02 -9.023090000000000543e+01
9.856000000000000871e-02 -9.023999999999999488e+01
9.872000000000000219e-02 -9.024909999999999854e+01
9.888000000000000955e-02 -9.025809999999999889e+01
9.904000000000000303e-02 -9.026709999999999923e+01
9.920000000000001039e-02 -9.027609999999999957e+01
9.936000000000000387e-02 -9.028499999999999659e+01
9.952000000000001123e-02 -9.029389999999999361e+01
9.968000000000000471e-02 -9.030270000000000152e+01
9.984000000000001207e-02 -9.031149999999999523e+01
1.000000000000000056e-01 -9.032030000000000314e+01
1.001600000000000129e-01 -9.032899999999999352e+01
1.003200000000000064e-01 -9.033769999999999811e+01
1.004800000000000137e-01 -9.034629999999999939e+01
1.006400000000000072e-01 -9.035500000000000398e+01
1.008000000000000146e-01 -9.036350000000000193e+01
1.009600000000000081e-01 -9.037210000000000321e+01
1.011200000000000015e-01 -9.038060000000000116e+01
1.012800000000000089e-01 -9.038899999999999579e+01
1.014400000000000024e-01 -9.039749999999999375e+01
1.016000000000000097e-01 -9.040590000000000259e+01
1.017600000000000032e-01 -9.041419999999999391e+01
1.019200000000000106e-01 -9.042249999999999943e+01
1.020800000000000041e-01 -9.043080000000000496e+01
1.022400000000000114e-01 -9.043909999999999627e+01
1.024000000000000049e-01 -9.044729999999999848e+01
1.025600000000000123e-01 -9.045539999999999736e+01
1.027200000000000057e-01 -9.046359999999999957e+01
1.028800000000000131e-01 -9.047169999999999845e+01
1.030400000000000066e-01 -9.047969999999999402e+01
1.032000000000000139e-01 -9.048770000000000380e+01
1.033600000000000074e-01 -9.049569999999999936e+01
1.035200000000000148e-01 -9.050369999999999493e+01
1.036800000000000083e-01 -9.051160000000000139e+01
1.038400000000000017e-01 -9.051949999999999363e+01
1.040000000000000091e-01 -9.052729999999999677e+01
1.041600000000000026e-01 -9.053509999999999991e+01
1.043200000000000099e-01 -9.054290000000000305e+01
1.044800000000000034e-01 -9.055060000000000286e+01
1.046400000000000108e-01 -9.055830000000000268e+01
1.048000000000000043e-01 -9.056600000000000250e+01
1.049600000000000116e-01 -9.057359999999999900e+01
1.051200000000000051e-01 -9.058119999999999550e+01
1.052800000000000125e-01 -9.058870000000000289e+01
1.054400000000000059e-01 -9.059619999999999607e+01
1.056000000000000133e-01 -9.060370000000000346e+01
1.057600000000000068e-01 -9.061109999999999332e+01
1.059200000000000141e-01 -9.061860000000000070e+01
1.060800000000000076e-01 -9.062590000000000146e+01
1.062400000000000150e-01 -9.063330000000000553e+01
1.064000000000000085e-01 -9.064060000000000628e+01
1.065600000000000019e-01 -9.064780000000000371e+01
1.067200000000000093e-01 -9.065510000000000446e+01
1.068800000000000028e-01 -9.066230000000000189e+01
1.070400000000000101e-01 -9.066939999999999600e+01
1.072000000000000036e-01 -9.067650000000000432e+01
1.073600000000000110e-01 -9.068359999999999843e+01
1.075200000000000045e-01 -9.069070000000000675e+01
1.076800000000000118e-01 -9.069769999999999754e+01
1.078400000000000053e-01 -9.070470000000000255e+01
1.080000000000000127e-01 -9.071169999999999334e+01
1.081600000000000061e-01 -9.071859999999999502e+01
1.083200000000000135e-01 -9.072549999999999670e+01
1.084800000000000070e-01 -9.073229999999999507e+01
1.086400000000000143e-01 -9.073909999999999343e+01
1.088000000000000078e-01 -9.074590000000000600e+01
1.089600000000000152e-01 -9.075270000000000437e+01
1.091200000000000087e-01 -9.075939999999999941e+01
1.092800000000000021e-01 -9.076609999999999445e+01
1.094400000000000095e-01 -9.077270000000000039e+01
1.096000000000000030e-01 -9.077939999999999543e+01
1.097600000000000103e-01 -9.078600000000000136e+01
1.099200000000000038e-01 -9.079250000000000398e+01
1.100800000000000112e-01 -9.079900000000000659e+01
1.102400000000000047e-01 -9.080549999999999500e+01
1.104000000000000120e-01 -9.081199999999999761e+01
1.105600000000000055e-01 -9.081839999999999691e+01
1.107200000000000129e-01 -9.082479999999999620e+01
1.108800000000000063e-01 -9.083119999999999550e+01
1.110400000000000137e-01 -9.083750000000000568e+01
1.112000000000000072e-01 -9.084380000000000166e+01
1.113600000000000145e-01 -9.085009999999999764e+01
1.115200000000000080e-01 -9.085630000000000450e+01
1.116800000000000154e-01 -9.086249999999999716e+01
1.118400000000000089e-01 -9.086870000000000402e+01
1.120000000000000023e-01 -9.087489999999999668e+01
1.121600000000000097e-01 -9.088100000000000023e+01
1.123200000000000032e-01 -9.088710000000000377e+01
1.124800000000000105e-01 -9.089310000000000400e+01
1.126400000000000040e-01 -9.089919999999999334e+01
1.128000000000000114e-01 -9.090519999999999357e+01
1.129600000000000048e-01 -9.091110000000000468e+01
1.131200000000000122e-01 -9.091710000000000491e+01
1.132800000000000057e-01 -9.092300000000000182e+01
1.134400000000000130e-01 -9.092879999999999541e+01
1.136000000000000065e-01 -9.093470000000000653e+01
1.137600000000000139e-01 -9.094050000000000011e+01
1.139200000000000074e-01 -9.094629999999999370e+01
1.140800000000000147e-01 -9.095199999999999818e+01
1.142400000000000082e-01 -9.095770000000000266e+01
1.144000000000000156e-01 -9.096330000000000382e+01
1.145600000000000090e-01 -9.096890000000000498e+01
1.147200000000000025e-01 -9.097440000000000282e+01
1.148800000000000099e-01 -9.098000000000000398e+01
1.150400000000000034e-01 -9.098550000000000182e+01
1.152000000000000107e-01 -9.099089999999999634e+01
1.153600000000000042e-01 -9.099639999999999418e+01
1.155200000000000116e-01 -9.100180000000000291e+01
1.156800000000000050e-01 -9.100719999999999743e+01
1.158400000000000124e-01 -9.101250000000000284e+01
1.160000000000000059e-01 -9.101789999999999736e+01
1.161600000000000132e-01 -9.102320000000000277e+01
1.163200000000000067e-01 -9.102840000000000487e+01
1.164800000000000141e-01 -9.103360000000000696e+01
1.166400000000000076e-01 -9.103879999999999484e+01
1.168000000000000149e-01 -9.104389999999999361e+01
1.169600000000000084e-01 -9.104900000000000659e+01
1.171200000000000158e-01 -9.105410000000000537e+01
1.172800000000000092e-01 -9.105920000000000414e+01
1.174400000000000027e-01 -9.106419999999999959e+01
1.176000000000000101e-01 -9.106919999999999504e+01
1.177600000000000036e-01 -9.107420000000000471e+01
1.179200000000000109e-01 -9.107909999999999684e+01
1.180800000000000044e-01 -9.108410000000000650e+01
1.182400000000000118e-01 -9.108899999999999864e+01
1.184000000000000052e-01 -9.109380000000000166e+01
1.185600000000000126e-01 -9.109869999999999379e+01
1.187200000000000061e-01 -9.110349999999999682e+01
1.188800000000000134e-01 -9.110840000000000316e+01
1.190400000000000069e-01 -9.111310000000000286e+01
1.192000000000000143e-01 -9.111790000000000589e+01
1.193600000000000078e-01 -9.112269999999999470e+01
1.195200000000000151e-01 -9.112739999999999441e+01
1.196800000000000086e-01 -9.113209999999999411e+01
1.198400000000000160e-01 -9.113679999999999382e+01
1.200000000000000094e-01 -9.114140000000000441e+01
1.201600000000000029e-01 -9.114610000000000412e+01
1.203200000000000103e-01 -9.115070000000000050e+01
1.204800000000000038e-01 -9.115529999999999688e+01
1.206400000000000111e-01 -9.115980000000000416e+01
1.208000000000000046e-01 -9.116440000000000055e+01
1.209600000000000120e-01 -9.116889999999999361e+01
1.211200000000000054e-01 -9.117340000000000089e+01
1.212800000000000128e-01 -9.117780000000000484e+01
1.214400000000000063e-01 -9.118229999999999791e+01
1.216000000000000136e-01 -9.118670000000000186e+01
1.217600000000000071e-01 -9.119110000000000582e+01
1.219200000000000145e-01 -9.119549999999999557e+01
1.220800000000000080e-01 -9.119979999999999620e+01
1.222400000000000153e-01 -9.120420000000000016e+01
1.224000000000000088e-01 -9.120850000000000080e+01
1.225600000000000162e-01 -9.121280000000000143e+01
1.227200000000000096e-01 -9.121699999999999875e+01
1.228800000000000170e-01 -9.122129999999999939e+01
1.230400000000000105e-01 -9.122549999999999670e+01
1.232000000000000040e-01 -9.122969999999999402e+01
1.233600000000000113e-01 -9.123390000000000555e+01
1.235200000000000048e-01 -9.123799999999999955e+01
1.236800000000000122e-01 -9.124219999999999686e+01
1.238400000000000056e-01 -9.124630000000000507e+01
1.240000000000000130e-01 -9.125039999999999907e+01
1.241600000000000065e-01 -9.125440000000000396e+01
1.243200000000000138e-01 -9.125849999999999795e+01
1.244800000000000073e-01 -9.126250000000000284e+01
1.246400000000000147e-01 -9.126649999999999352e+01
1.248000000000000081e-01 -9.127049999999999841e+01
1.249600000000000155e-01 -9.127450000000000330e+01
1.251200000000000090e-01 -9.127840000000000487e+01
1.252800000000000025e-01 -9.128230000000000643e+01
1.254400000000000237e-01 -9.128619999999999379e+01
1.256000000000000172e-01 -9.129009999999999536e+01
1.257600000000000107e-01 -9.129399999999999693e+01
1.259200000000000041e-01 -9.129779999999999518e+01
1.260799999999999976e-01 -9.130159999999999343e+01
1.262400000000000189e-01 -9.130540000000000589e+01
1.264000000000000123e-01 -9.130920000000000414e+01
1.265600000000000058e-01 -9.131289999999999907e+01
1.267199999999999993e-01 -9.131669999999999732e+01
1.268800000000000205e-01 -9.132040000000000646e+01
1.270400000000000140e-01 -9.132410000000000139e+01
1.272000000000000075e-01 -9.132769999999999300e+01
1.273600000000000010e-01 -9.133140000000000214e+01
1.275200000000000222e-01 -9.133499999999999375e+01
1.276800000000000157e-01 -9.133859999999999957e+01
1.278400000000000092e-01 -9.134220000000000539e+01
1.280000000000000027e-01 -9.134579999999999700e+01
1.281600000000000239e-01 -9.134929999999999950e+01
1.283200000000000174e-01 -9.135290000000000532e+01
1.284800000000000109e-01 -9.135639999999999361e+01
1.286400000000000043e-01 -9.135989999999999611e+01
1.287999999999999978e-01 -9.136329999999999529e+01
1.289600000000000191e-01 -9.136679999999999779e+01
1.291200000000000125e-01 -9.137019999999999698e+01
1.292800000000000060e-01 -9.137359999999999616e+01
1.294399999999999995e-01 -9.137699999999999534e+01
1.296000000000000207e-01 -9.138039999999999452e+01
1.297600000000000142e-01 -9.138379999999999370e+01
1.299200000000000077e-01 -9.138710000000000377e+01
1.300800000000000012e-01 -9.139039999999999964e+01
1.302400000000000224e-01 -9.139369999999999550e+01
1.304000000000000159e-01 -9.139700000000000557e+01
1.305600000000000094e-01 -9.140019999999999811e+01
1.307200000000000029e-01 -9.140349999999999397e+01
1.308800000000000241e-01 -9.140670000000000073e+01
1.310400000000000176e-01 -9.140989999999999327e+01
1.312000000000000111e-01 -9.141310000000000002e+01
1.313600000000000045e-01 -9.141630000000000678e+01
1.315199999999999980e-01 -9.141939999999999600e+01
1.316800000000000193e-01 -9.142249999999999943e+01
1.318400000000000127e-01 -9.142560000000000286e+01
1.320000000000000062e-01 -9.142870000000000630e+01
1.321599999999999997e-01 -9.143179999999999552e+01
1.323200000000000209e-01 -9.143489999999999895e+01
1.324800000000000144e-01 -9.143789999999999907e+01
1.326400000000000079e-01 -9.144089999999999918e+01
1.328000000000000014e-01 -9.144389999999999930e+01
1.329600000000000226e-01 -9.144689999999999941e+01
1.331200000000000161e-01 -9.144989999999999952e+01
1.332800000000000096e-01 -9.145279999999999632e+01
1.334400000000000031e-01 -9.145569999999999311e+01
1.336000000000000243e-01 -9.145869999999999322e+01
1.337600000000000178e-01 -9.146150000000000091e+01
1.339200000000000113e-01 -9.146439999999999770e+01
1.340800000000000047e-01 -9.146729999999999450e+01
1.342399999999999982e-01 -9.147010000000000218e+01
1.344000000000000195e-01 -9.147299999999999898e+01
1.345600000000000129e-01 -9.147580000000000666e+01
1.347200000000000064e-01 -9.147849999999999682e+01
1.348799999999999999e-01 -9.148130000000000450e+01
1.350400000000000211e-01 -9.148409999999999798e+01
1.352000000000000146e-01 -9.148680000000000234e+01
1.353600000000000081e-01 -9.148950000000000671e+01
1.355200000000000016e-01 -9.149230000000000018e+01
1.356800000000000228e-01 -9.149490000000000123e+01
1.358400000000000163e-01 -9.149760000000000559e+01
1.360000000000000098e-01 -9.150029999999999575e+01
1.361600000000000033e-01 -9.150289999999999679e+01
1.363200000000000245e-01 -9.150549999999999784e+01
1.364800000000000180e-01 -9.150809999999999889e+01
1.366400000000000114e-01 -9.151069999999999993e+01
1.368000000000000049e-01 -9.151330000000000098e+01
1.369599999999999984e-01 -9.151590000000000202e+01
1.371200000000000196e-01 -9.151839999999999975e+01
1.372800000000000131e-01 -9.152089999999999748e+01
1.374400000000000066e-01 -9.152339999999999520e+01
1.376000000000000001e-01 -9.152589999999999293e+01
1.377600000000000213e-01 -9.152840000000000487e+01
1.379200000000000148e-01 -9.153090000000000259e+01
1.380800000000000083e-01 -9.153329999999999700e+01
1.382400000000000018e-01 -9.153579999999999472e+01
1.384000000000000230e-01 -9.153820000000000334e+01
1.385600000000000165e-01 -9.154059999999999775e+01
1.387200000000000100e-01 -9.154300000000000637e+01
1.388800000000000034e-01 -9.154529999999999745e+01
1.390400000000000247e-01 -9.154770000000000607e+01
1.392000000000000182e-01 -9.154999999999999716e+01
1.393600000000000116e-01 -9.155230000000000246e+01
1.395200000000000051e-01 -9.155469999999999686e+01
1.396799999999999986e-01 -9.155689999999999884e+01
1.398400000000000198e-01 -9.155920000000000414e+01
1.400000000000000133e-01 -9.156149999999999523e+01
1.401600000000000068e-01 -9.156369999999999720e+01
1.403200000000000003e-01 -9.156600000000000250e+01
1.404800000000000215e-01 -9.156820000000000448e+01
1.406400000000000150e-01 -9.157040000000000646e+01
1.408000000000000085e-01 -9.157259999999999422e+01
1.409600000000000020e-01 -9.157470000000000709e+01
1.411200000000000232e-01 -9.157689999999999486e+01
1.412800000000000167e-01 -9.157899999999999352e+01
1.414400000000000102e-01 -9.158119999999999550e+01
1.416000000000000036e-01 -9.158329999999999416e+01
1.417600000000000249e-01 -9.158540000000000703e+01
1.419200000000000184e-01 -9.158750000000000568e+01
1.420800000000000118e-01 -9.158950000000000102e+01
1.422400000000000053e-01 -9.159159999999999968e+01
1.423999999999999988e-01 -9.159359999999999502e+01
1.425600000000000200e-01 -9.159569999999999368e+01
1.427200000000000135e-01 -9.159770000000000323e+01
1.428800000000000070e-01 -9.159969999999999857e+01
1.430400000000000005e-01 -9.160169999999999391e+01
1.432000000000000217e-01 -9.160360000000000014e+01
1.433600000000000152e-01 -9.160559999999999548e+01
1.435200000000000087e-01 -9.160750000000000171e+01
1.436800000000000022e-01 -9.160939999999999372e+01
1.438400000000000234e-01 -9.161129999999999995e+01
1.440000000000000169e-01 -9.161320000000000618e+01
1.441600000000000104e-01 -9.161509999999999820e+01
1.443200000000000038e-01 -9.161700000000000443e+01
1.444800000000000251e-01 -9.161879999999999313e+01
1.446400000000000186e-01 -9.162069999999999936e+01
1.448000000000000120e-01 -9.162250000000000227e+01
1.449600000000000055e-01 -9.162430000000000518e+01
1.451199999999999990e-01 -9.162609999999999388e+01
1.452800000000000202e-01 -9.162789999999999679e+01
1.454400000000000137e-01 -9.162969999999999970e+01
1.456000000000000072e-01 -9.163139999999999930e+01
1.457600000000000007e-01 -9.163320000000000221e+01
1.459200000000000219e-01 -9.163490000000000180e+01
1.460800000000000154e-01 -9.163660000000000139e+01
1.462400000000000089e-01 -9.163830000000000098e+01
1.464000000000000024e-01 -9.164000000000000057e+01
1.465600000000000236e-01 -9.164170000000000016e+01
1.467200000000000171e-01 -9.164339999999999975e+01
1.468800000000000106e-01 -9.164499999999999602e+01
1.470400000000000040e-01 -9.164669999999999561e+01
1.472000000000000253e-01 -9.164830000000000609e+01
1.473600000000000187e-01 -9.164990000000000236e+01
1.475200000000000122e-01 -9.165149999999999864e+01
1.476800000000000057e-01 -9.165309999999999491e+01
1.478399999999999992e-01 -9.165470000000000539e+01
1.480000000000000204e-01 -9.165630000000000166e+01
1.481600000000000139e-01 -9.165779999999999461e+01
1.483200000000000074e-01 -9.165940000000000509e+01
1.484800000000000009e-01 -9.166089999999999804e+01
1.486400000000000221e-01 -9.166240000000000521e+01
1.488000000000000156e-01 -9.166389999999999816e+01
1.489600000000000091e-01 -9.166540000000000532e+01
1.491200000000000025e-01 -9.166689999999999827e+01
1.492800000000000238e-01 -9.166830000000000211e+01
1.494400000000000173e-01 -9.166979999999999507e+01
1.496000000000000107e-01 -9.167119999999999891e+01
1.497600000000000042e-01 -9.167270000000000607e+01
1.499200000000000255e-01 -9.167409999999999570e+01
1.500800000000000189e-01 -9.167549999999999955e+01
1.502400000000000124e-01 -9.167690000000000339e+01
1.504000000000000059e-01 -9.167829999999999302e+01
1.505599999999999994e-01 -9.167959999999999354e+01
1.507200000000000206e-01 -9.168099999999999739e+01
1.508800000000000141e-01 -9.168229999999999791e+01
1.510400000000000076e-01 -9.168370000000000175e+01
1.512000000000000011e-01 -9.168500000000000227e+01
1.513600000000000223e-01 -9.168630000000000280e+01
1.515200000000000158e-01 -9.168760000000000332e+01
1.516800000000000093e-01 -9.168890000000000384e+01
1.518400000000000027e-01 -9.169020000000000437e+01
1.520000000000000240e-01 -9.169140000000000157e+01
1.521600000000000175e-01 -9.169270000000000209e+01
1.523200000000000109e-01 -9.169389999999999930e+01
1.524800000000000044e-01 -9.169509999999999650e+01
1.526400000000000257e-01 -9.169639999999999702e+01
1.528000000000000191e-01 -9.169759999999999422e+01
1.529600000000000126e-01 -9.169870000000000232e+01
1.531200000000000061e-01 -9.169989999999999952e+01
1.532799999999999996e-01 -9.170109999999999673e+01
1.534400000000000208e-01 -9.170220000000000482e+01
1.536000000000000143e-01 -9.170340000000000202e+01
1.537600000000000078e-01 -9.170449999999999591e+01
1.539200000000000013e-01 -9.170560000000000400e+01
1.540800000000000225e-01 -9.170669999999999789e+01
1.542400000000000160e-01 -9.170780000000000598e+01
1.544000000000000095e-01 -9.170879999999999654e+01
1.545600000000000029e-01 -9.170990000000000464e+01
1.547200000000000242e-01 -9.171089999999999520e+01
1.548800000000000177e-01 -9.171200000000000330e+01
1.550400000000000111e-01 -9.171299999999999386e+01
1.552000000000000046e-01 -9.171399999999999864e+01
1.553600000000000259e-01 -9.171500000000000341e+01
1.555200000000000193e-01 -9.171599999999999397e+01
1.556800000000000128e-01 -9.171699999999999875e+01
1.558400000000000063e-01 -9.171790000000000020e+01
1.559999999999999998e-01 -9.171890000000000498e+01
1.561600000000000210e-01 -9.171989999999999554e+01
1.563200000000000145e-01 -9.172079999999999700e+01
1.564800000000000080e-01 -9.172169999999999845e+01
1.566400000000000015e-01 -9.172270000000000323e+01
1.568000000000000227e-01 -9.172360000000000468e+01
1.569600000000000162e-01 -9.172450000000000614e+01
1.571200000000000097e-01 -9.172539999999999338e+01
1.572800000000000031e-01 -9.172629999999999484e+01
1.574400000000000244e-01 -9.172719999999999629e+01
1.576000000000000179e-01 -9.172799999999999443e+01
1.577600000000000113e-01 -9.172889999999999588e+01
1.579200000000000048e-01 -9.172969999999999402e+01
1.580800000000000261e-01 -9.173059999999999548e+01
1.582400000000000195e-01 -9.173139999999999361e+01
1.584000000000000130e-01 -9.173220000000000596e+01
1.585600000000000065e-01 -9.173300000000000409e+01
1.587200000000000000e-01 -9.173380000000000223e+01
1.588800000000000212e-01 -9.173460000000000036e+01
1.590400000000000147e-01 -9.173539999999999850e+01
1.592000000000000082e-01 -9.173619999999999663e+01
1.593600000000000017e-01 -9.173699999999999477e+01
1.595200000000000229e-01 -9.173770000000000380e+01
1.596800000000000164e-01 -9.173850000000000193e+01
1.598400000000000098e-01 -9.173919999999999675e+01
1.600000000000000033e-01 -9.173990000000000578e+01
1.601600000000000246e-01 -9.174070000000000391e+01
1.603200000000000180e-01 -9.174139999999999873e+01
1.604800000000000115e-01 -9.174209999999999354e+01
1.606400000000000050e-01 -9.174280000000000257e+01
1.608000000000000262e-01 -9.174349999999999739e+01
1.609600000000000197e-01 -9.174410000000000309e+01
1.611200000000000132e-01 -9.174479999999999791e+01
1.612800000000000067e-01 -9.174550000000000693e+01
1.614400000000000002e-01 -9.174609999999999843e+01
1.616000000000000214e-01 -9.174670000000000414e+01
1.617600000000000149e-01 -9.174739999999999895e+01
1.619200000000000084e-01 -9.174800000000000466e+01
1.620800000000000018e-01 -9.174859999999999616e+01
1.622400000000000231e-01 -9.174920000000000186e+01
1.624000000000000166e-01 -9.174979999999999336e+01
1.625600000000000100e-01 -9.175039999999999907e+01
1.627200000000000035e-01 -9.175100000000000477e+01
1.628800000000000248e-01 -9.175149999999999295e+01
1.630400000000000182e-01 -9.175209999999999866e+01
1.632000000000000117e-01 -9.175260000000000105e+01
1.633600000000000052e-01 -9.175320000000000675e+01
1.635200000000000264e-01 -9.175369999999999493e+01
1.636800000000000199e-01 -9.175419999999999732e+01
1.638400000000000134e-01 -9.175480000000000302e+01
1.640000000000000069e-01 -9.175530000000000541e+01
1.641600000000000004e-01 -9.175579999999999359e+01
1.643200000000000216e-01 -9.175629999999999598e+01
1.644800000000000151e-01 -9.175669999999999504e+01
1.646400000000000086e-01 -9.175719999999999743e+01
1.648000000000000020e-01 -9.175769999999999982e+01
1.649600000000000233e-01 -9.175809999999999889e+01
1.651200000000000168e-01 -9.175860000000000127e+01
1.652800000000000102e-01 -9.175900000000000034e+01
1.654400000000000037e-01 -9.175939999999999941e+01
1.656000000000000250e-01 -9.175979999999999848e+01
1.657600000000000184e-01 -9.176019999999999754e+01
1.659200000000000119e-01 -9.176059999999999661e+01
1.660800000000000054e-01 -9.176099999999999568e+01
1.662400000000000266e-01 -9.176139999999999475e+01
1.664000000000000201e-01 -9.176179999999999382e+01
1.665600000000000136e-01 -9.176220000000000709e+01
1.667200000000000071e-01 -9.176250000000000284e+01
1.668800000000000006e-01 -9.176290000000000191e+01
1.670400000000000218e-01 -9.176319999999999766e+01
1.672000000000000153e-01 -9.176359999999999673e+01
1.673600000000000088e-01 -9.176390000000000668e+01
1.675200000000000022e-01 -9.176420000000000243e+01
1.676800000000000235e-01 -9.176449999999999818e+01
1.678400000000000170e-01 -9.176479999999999393e+01
1.680000000000000104e-01 -9.176510000000000389e+01
1.681600000000000039e-01 -9.176539999999999964e+01
1.683200000000000252e-01 -9.176569999999999538e+01
1.684800000000000186e-01 -9.176600000000000534e+01
1.686400000000000121e-01 -9.176619999999999777e+01
1.688000000000000056e-01 -9.176649999999999352e+01
1.689600000000000268e-01 -9.176670000000000016e+01
1.691200000000000203e-01 -9.176699999999999591e+01
1.692800000000000138e-01 -9.176720000000000255e+01
1.694400000000000073e-01 -9.176739999999999498e+01
1.696000000000000008e-01 -9.176770000000000493e+01
1.697600000000000220e-01 -9.176789999999999736e+01
1.699200000000000155e-01 -9.176810000000000400e+01
1.700800000000000090e-01 -9.176829999999999643e+01
1.702400000000000024e-01 -9.176850000000000307e+01
1.704000000000000237e-01 -9.176860000000000639e+01
1.705600000000000172e-01 -9.176879999999999882e+01
1.707200000000000106e-01 -9.176900000000000546e+01
1.708800000000000041e-01 -9.176909999999999457e+01
1.710400000000000253e-01 -9.176930000000000121e+01
1.712000000000000188e-01 -9.176940000000000452e+01
1.713600000000000123e-01 -9.176959999999999695e+01
1.715200000000000058e-01 -9.176970000000000027e+01
1.716800000000000270e-01 -9.176980000000000359e+01
1.718400000000000205e-01 -9.176990000000000691e+01
1.720000000000000140e-01 -9.176999999999999602e+01
1.721600000000000075e-01 -9.177009999999999934e+01
1.723200000000000010e-01 -9.177020000000000266e+01
1.724800000000000222e-01 -9.177030000000000598e+01
1.726400000000000157e-01 -9.177030000000000598e+01
1.728000000000000091e-01 -9.177030000000000598e+01
1.729600000000000026e-01 -9.177039999999999509e+01
1.731200000000000239e-01 -9.177039999999999509e+01
1.732800000000000173e-01 -9.177039999999999509e+01
1.734400000000000108e-01 -9.177039999999999509e+01
1.736000000000000043e-01 -9.177049999999999841e+01
1.737600000000000255e-01 -9.177049999999999841e+01
1.739200000000000190e-01 -9.177049999999999841e+01
1.740800000000000125e-01 -9.177039999999999509e+01
1.742400000000000060e-01 -9.177039999999999509e+01
1.744000000000000272e-01 -9.177039999999999509e+01
1.745600000000000207e-01 -9.177039999999999509e+01
1.747200000000000142e-01 -9.177030000000000598e+01
1.748800000000000077e-01 -9.177030000000000598e+01
1.750400000000000011e-01 -9.177020000000000266e+01
1.752000000000000224e-01 -9.177020000000000266e+01
1.753600000000000159e-01 -9.177009999999999934e+01
1.755200000000000093e-01 -9.177009999999999934e+01
1.756800000000000028e-01 -9.176999999999999602e+01
1.758400000000000241e-01 -9.176990000000000691e+01
1.760000000000000175e-01 -9.176980000000000359e+01
1.761600000000000110e-01 -9.176970000000000027e+01
1.763200000000000045e-01 -9.176959999999999695e+01
1.764800000000000257e-01 -9.176949999999999363e+01
1.766400000000000192e-01 -9.176940000000000452e+01
1.768000000000000127e-01 -9.176930000000000121e+01
1.769600000000000062e-01 -9.176919999999999789e+01
1.771200000000000274e-01 -9.176900000000000546e+01
1.772800000000000209e-01 -9.176890000000000214e+01
1.774400000000000144e-01 -9.176869999999999550e+01
1.776000000000000079e-01 -9.176860000000000639e+01
1.777600000000000013e-01 -9.176839999999999975e+01
1.779200000000000226e-01 -9.176829999999999643e+01
1.780800000000000161e-01 -9.176810000000000400e+01
1.782400000000000095e-01 -9.176789999999999736e+01
1.784000000000000030e-01 -9.176770000000000493e+01
1.785600000000000243e-01 -9.176749999999999829e+01
1.787200000000000177e-01 -9.176730000000000587e+01
1.788800000000000112e-01 -9.176709999999999923e+01
1.790400000000000047e-01 -9.176690000000000680e+01
1.792000000000000259e-01 -9.176670000000000016e+01
1.793600000000000194e-01 -9.176649999999999352e+01
1.795200000000000129e-01 -9.176619999999999777e+01
1.796800000000000064e-01 -9.176600000000000534e+01
1.798400000000000276e-01 -9.176579999999999870e+01
1.800000000000000211e-01 -9.176550000000000296e+01
1.801600000000000146e-01 -9.176529999999999632e+01
1.803200000000000081e-01 -9.176500000000000057e+01
1.804800000000000015e-01 -9.176470000000000482e+01
1.806400000000000228e-01 -9.176439999999999486e+01
1.808000000000000163e-01 -9.176409999999999911e+01
1.809600000000000097e-01 -9.176370000000000005e+01
1.811200000000000032e-01 -9.176330000000000098e+01
1.812800000000000245e-01 -9.176290000000000191e+01
1.814400000000000179e-01 -9.176250000000000284e+01
1.816000000000000114e-01 -9.176210000000000377e+01
1.817600000000000049e-01 -9.176160000000000139e+01
1.819200000000000261e-01 -9.176120000000000232e+01
1.820800000000000196e-01 -9.176069999999999993e+01
1.822400000000000131e-01 -9.176030000000000086e+01
1.824000000000000066e-01 -9.175979999999999848e+01
1.825600000000000278e-01 -9.175939999999999941e+01
1.827200000000000213e-01 -9.175889999999999702e+01
1.828800000000000148e-01 -9.175839999999999463e+01
1.830400000000000083e-01 -9.175790000000000646e+01
1.832000000000000017e-01 -9.175749999999999318e+01
1.833600000000000230e-01 -9.175700000000000500e+01
1.835200000000000164e-01 -9.175650000000000261e+01
1.836800000000000099e-01 -9.175600000000000023e+01
1.838400000000000034e-01 -9.175549999999999784e+01
1.840000000000000246e-01 -9.175499999999999545e+01
1.841600000000000181e-01 -9.175449999999999307e+01
1.843200000000000116e-01 -9.175400000000000489e+01
1.844800000000000051e-01 -9.175350000000000250e+01
1.846400000000000263e-01 -9.175300000000000011e+01
1.848000000000000198e-01 -9.175249999999999773e+01
1.849600000000000133e-01 -9.175190000000000623e+01
1.851200000000000068e-01 -9.175140000000000384e+01
1.852800000000000280e-01 -9.175079999999999814e+01
1.854400000000000215e-01 -9.175020000000000664e+01
1.856000000000000150e-01 -9.174960000000000093e+01
1.857600000000000084e-01 -9.174899999999999523e+01
1.859200000000000019e-01 -9.174830000000000041e+01
1.860800000000000232e-01 -9.174769999999999470e+01
1.862400000000000166e-01 -9.174710000000000321e+01
1.864000000000000101e-01 -9.174649999999999750e+01
1.865600000000000036e-01 -9.174580000000000268e+01
1.867200000000000248e-01 -9.174519999999999698e+01
1.868800000000000183e-01 -9.174450000000000216e+01
1.870400000000000118e-01 -9.174389999999999645e+01
1.872000000000000053e-01 -9.174320000000000164e+01
1.873600000000000265e-01 -9.174259999999999593e+01
1.875200000000000200e-01 -9.174190000000000111e+01
1.876800000000000135e-01 -9.174120000000000630e+01
1.878400000000000070e-01 -9.174060000000000059e+01
1.880000000000000282e-01 -9.173990000000000578e+01
1.881600000000000217e-01 -9.173919999999999675e+01
1.883200000000000152e-01 -9.173850000000000193e+01
1.884800000000000086e-01 -9.173789999999999623e+01
1.886400000000000021e-01 -9.173720000000000141e+01
1.888000000000000234e-01 -9.173650000000000659e+01
1.889600000000000168e-01 -9.173579999999999757e+01
1.891200000000000103e-01 -9.173510000000000275e+01
1.892800000000000038e-01 -9.173439999999999372e+01
1.894400000000000250e-01 -9.173369999999999891e+01
1.896000000000000185e-01 -9.173300000000000409e+01
1.897600000000000120e-01 -9.173229999999999507e+01
1.899200000000000055e-01 -9.173160000000000025e+01
1.900800000000000267e-01 -9.173080000000000211e+01
1.902400000000000202e-01 -9.173009999999999309e+01
1.904000000000000137e-01 -9.172939999999999827e+01
1.905600000000000072e-01 -9.172870000000000346e+01
1.907200000000000284e-01 -9.172790000000000532e+01
1.908800000000000219e-01 -9.172719999999999629e+01
1.910400000000000154e-01 -9.172639999999999816e+01
1.912000000000000088e-01 -9.172570000000000334e+01
1.913600000000000023e-01 -9.172490000000000521e+01
1.915200000000000236e-01 -9.172419999999999618e+01
1.916800000000000170e-01 -9.172339999999999804e+01
1.918400000000000105e-01 -9.172270000000000323e+01
1.920000000000000040e-01 -9.172190000000000509e+01
1.921600000000000252e-01 -9.172110000000000696e+01
1.923200000000000187e-01 -9.172029999999999461e+01
1.924800000000000122e-01 -9.171949999999999648e+01
1.926400000000000057e-01 -9.171880000000000166e+01
1.928000000000000269e-01 -9.171800000000000352e+01
1.929600000000000204e-01 -9.171720000000000539e+01
1.931200000000000139e-01 -9.171639999999999304e+01
1.932800000000000074e-01 -9.171559999999999491e+01
1.934400000000000286e-01 -9.171469999999999345e+01
1.936000000000000221e-01 -9.171389999999999532e+01
1.937600000000000156e-01 -9.171309999999999718e+01
1.939200000000000090e-01 -9.171229999999999905e+01
1.940800000000000025e-01 -9.171139999999999759e+01
1.942400000000000237e-01 -9.171059999999999945e+01
1.944000000000000172e-01 -9.170980000000000132e+01
1.945600000000000107e-01 -9.170889999999999986e+01
1.947200000000000042e-01 -9.170810000000000173e+01
1.948800000000000254e-01 -9.170720000000000027e+01
1.950400000000000189e-01 -9.170629999999999882e+01
1.952000000000000124e-01 -9.170550000000000068e+01
1.953600000000000059e-01 -9.170459999999999923e+01
1.955200000000000271e-01 -9.170369999999999777e+01
1.956800000000000206e-01 -9.170289999999999964e+01
1.958400000000000141e-01 -9.170199999999999818e+01
1.960000000000000075e-01 -9.170109999999999673e+01
1.961600000000000288e-01 -9.170019999999999527e+01
1.963200000000000223e-01 -9.169929999999999382e+01
1.964800000000000157e-01 -9.169840000000000657e+01
1.966400000000000092e-01 -9.169750000000000512e+01
1.968000000000000027e-01 -9.169650000000000034e+01
1.969600000000000239e-01 -9.169559999999999889e+01
1.971200000000000174e-01 -9.169469999999999743e+01
1.972800000000000109e-01 -9.169379999999999598e+01
1.974400000000000044e-01 -9.169280000000000541e+01
1.976000000000000256e-01 -9.169190000000000396e+01
1.977600000000000191e-01 -9.169089999999999918e+01
1.979200000000000126e-01 -9.168999999999999773e+01
1.980800000000000061e-01 -9.168899999999999295e+01
1.982400000000000273e-01 -9.168810000000000571e+01
1.984000000000000208e-01 -9.168710000000000093e+01
1.985600000000000143e-01 -9.168609999999999616e+01
1.987200000000000077e-01 -9.168519999999999470e+01
1.988800000000000290e-01 -9.168420000000000414e+01
1.990400000000000225e-01 -9.168319999999999936e+01
1.992000000000000159e-01 -9.168219999999999459e+01
1.993600000000000094e-01 -9.168120000000000402e+01
1.995200000000000029e-01 -9.168019999999999925e+01
1.996800000000000241e-01 -9.167919999999999447e+01
1.998400000000000176e-01 -9.167820000000000391e+01
2.000000000000000111e-01 -9.167719999999999914e+01
2.001600000000000046e-01 -9.167610000000000525e+01
2.003200000000000258e-01 -9.167510000000000048e+01
2.004800000000000193e-01 -9.167409999999999570e+01
2.006400000000000128e-01 -9.167300000000000182e+01
2.008000000000000063e-01 -9.167199999999999704e+01
2.009600000000000275e-01 -9.167100000000000648e+01
2.011200000000000210e-01 -9.166989999999999839e+01
2.012800000000000145e-01 -9.166889999999999361e+01
2.014400000000000079e-01 -9.166779999999999973e+01
2.016000000000000292e-01 -9.166670000000000584e+01
2.017600000000000227e-01 -9.166570000000000107e+01
2.019200000000000161e-01 -9.166459999999999297e+01
2.020800000000000096e-01 -9.166349999999999909e+01
2.022400000000000031e-01 -9.166240000000000521e+01
2.024000000000000243e-01 -9.166129999999999711e+01
2.025600000000000178e-01 -9.166020000000000323e+01
2.027200000000000113e-01 -9.165909999999999513e+01
2.028800000000000048e-01 -9.165800000000000125e+01
2.030400000000000260e-01 -9.165689999999999316e+01
2.032000000000000195e-01 -9.165579999999999927e+01
2.033600000000000130e-01 -9.165470000000000539e+01
2.035200000000000065e-01 -9.165349999999999397e+01
2.036800000000000277e-01 -9.165240000000000009e+01
2.038400000000000212e-01 -9.165130000000000621e+01
2.040000000000000147e-01 -9.165009999999999479e+01
2.041600000000000081e-01 -9.164900000000000091e+01
2.043200000000000294e-01 -9.164790000000000703e+01
2.044800000000000229e-01 -9.164669999999999561e+01
2.046400000000000163e-01 -9.164560000000000173e+01
2.048000000000000098e-01 -9.164440000000000452e+01
2.049600000000000033e-01 -9.164319999999999311e+01
2.051200000000000245e-01 -9.164209999999999923e+01
2.052800000000000180e-01 -9.164090000000000202e+01
2.054400000000000115e-01 -9.163970000000000482e+01
2.056000000000000050e-01 -9.163849999999999341e+01
2.057600000000000262e-01 -9.163739999999999952e+01
2.059200000000000197e-01 -9.163620000000000232e+01
2.060800000000000132e-01 -9.163500000000000512e+01
2.062400000000000067e-01 -9.163379999999999370e+01
2.064000000000000279e-01 -9.163259999999999650e+01
2.065600000000000214e-01 -9.163129999999999598e+01
2.067200000000000149e-01 -9.163009999999999877e+01
2.068800000000000083e-01 -9.162890000000000157e+01
2.070400000000000296e-01 -9.162770000000000437e+01
2.072000000000000230e-01 -9.162640000000000384e+01
2.073600000000000165e-01 -9.162520000000000664e+01
2.075200000000000100e-01 -9.162399999999999523e+01
2.076800000000000035e-01 -9.162269999999999470e+01
2.078400000000000247e-01 -9.162149999999999750e+01
2.080000000000000182e-01 -9.162019999999999698e+01
2.081600000000000117e-01 -9.161889999999999645e+01
2.083200000000000052e-01 -9.161769999999999925e+01
2.084800000000000264e-01 -9.161639999999999873e+01
2.086400000000000199e-01 -9.161509999999999820e+01
2.088000000000000134e-01 -9.161379999999999768e+01
2.089600000000000068e-01 -9.161260000000000048e+01
2.091200000000000281e-01 -9.161129999999999995e+01
2.092800000000000216e-01 -9.160999999999999943e+01
2.094400000000000150e-01 -9.160869999999999891e+01
2.096000000000000085e-01 -9.160739999999999839e+01
2.097600000000000298e-01 -9.160609999999999786e+01
2.099200000000000232e-01 -9.160469999999999402e+01
2.100800000000000167e-01 -9.160339999999999350e+01
2.102400000000000102e-01 -9.160209999999999297e+01
2.104000000000000037e-01 -9.160080000000000666e+01
2.105600000000000249e-01 -9.159940000000000282e+01
2.107200000000000184e-01 -9.159810000000000230e+01
2.108800000000000119e-01 -9.159669999999999845e+01
2.110400000000000054e-01 -9.159539999999999793e+01
2.112000000000000266e-01 -9.159399999999999409e+01
2.113600000000000201e-01 -9.159260000000000446e+01
2.115200000000000136e-01 -9.159130000000000393e+01
2.116800000000000070e-01 -9.158990000000000009e+01
2.118400000000000283e-01 -9.158849999999999625e+01
2.120000000000000218e-01 -9.158710000000000662e+01
2.121600000000000152e-01 -9.158570000000000277e+01
2.123200000000000087e-01 -9.158429999999999893e+01
2.124800000000000300e-01 -9.158289999999999509e+01
2.126400000000000234e-01 -9.158150000000000546e+01
2.128000000000000169e-01 -9.158010000000000161e+01
2.129600000000000104e-01 -9.157869999999999777e+01
2.131200000000000039e-01 -9.157729999999999393e+01
2.132800000000000251e-01 -9.157590000000000430e+01
2.134400000000000186e-01 -9.157439999999999714e+01
2.136000000000000121e-01 -9.157299999999999329e+01
2.137600000000000056e-01 -9.157160000000000366e+01
2.139200000000000268e-01 -9.157009999999999650e+01
2.140800000000000203e-01 -9.156870000000000687e+01
2.142400000000000138e-01 -9.156719999999999970e+01
2.144000000000000072e-01 -9.156579999999999586e+01
2.145600000000000285e-01 -9.156430000000000291e+01
2.147200000000000220e-01 -9.156289999999999907e+01
2.148800000000000154e-01 -9.156140000000000612e+01
2.150400000000000089e-01 -9.155989999999999895e+01
2.152000000000000302e-01 -9.155849999999999511e+01
2.153600000000000236e-01 -9.155700000000000216e+01
2.155200000000000171e-01 -9.155549999999999500e+01
2.156800000000000106e-01 -9.155400000000000205e+01
2.158400000000000041e-01 -9.155249999999999488e+01
2.160000000000000253e-01 -9.155100000000000193e+01
2.161600000000000188e-01 -9.154949999999999477e+01
2.163200000000000123e-01 -9.154800000000000182e+01
2.164800000000000058e-01 -9.154649999999999466e+01
2.166400000000000270e-01 -9.154500000000000171e+01
2.168000000000000205e-01 -9.154349999999999454e+01
2.169600000000000140e-01 -9.154200000000000159e+01
2.171200000000000074e-01 -9.154040000000000532e+01
2.172800000000000287e-01 -9.153889999999999816e+01
2.174400000000000222e-01 -9.153740000000000521e+01
2.176000000000000156e-01 -9.153579999999999472e+01
2.177600000000000091e-01 -9.153430000000000177e+01
2.179200000000000303e-01 -9.153270000000000550e+01
2.180800000000000238e-01 -9.153119999999999834e+01
2.182400000000000173e-01 -9.152960000000000207e+01
2.184000000000000108e-01 -9.152809999999999491e+01
2.185600000000000043e-01 -9.152649999999999864e+01
2.187200000000000255e-01 -9.152490000000000236e+01
2.188800000000000190e-01 -9.152330000000000609e+01
2.190400000000000125e-01 -9.152179999999999893e+01
2.192000000000000060e-01 -9.152020000000000266e+01
2.193600000000000272e-01 -9.151860000000000639e+01
2.195200000000000207e-01 -9.151699999999999591e+01
2.196800000000000141e-01 -9.151539999999999964e+01
2.198400000000000076e-01 -9.151380000000000337e+01
2.200000000000000289e-01 -9.151220000000000709e+01
2.201600000000000223e-01 -9.151059999999999661e+01
2.203200000000000158e-01 -9.150900000000000034e+01
2.204800000000000093e-01 -9.150740000000000407e+01
2.206400000000000305e-01 -9.150570000000000448e+01
2.208000000000000240e-01 -9.150409999999999400e+01
2.209600000000000175e-01 -9.150249999999999773e+01
2.211200000000000110e-01 -9.150079999999999814e+01
2.212800000000000045e-01 -9.149920000000000186e+01
2.214400000000000257e-01 -9.149760000000000559e+01
2.216000000000000192e-01 -9.149590000000000600e+01
2.217600000000000127e-01 -9.149429999999999552e+01
2.219200000000000061e-01 -9.149259999999999593e+01
2.220800000000000274e-01 -9.149099999999999966e+01
2.222400000000000209e-01 -9.148930000000000007e+01
2.224000000000000143e-01 -9.148760000000000048e+01
2.225600000000000078e-01 -9.148600000000000421e+01
2.227200000000000291e-01 -9.148430000000000462e+01
2.228800000000000225e-01 -9.148260000000000502e+01
2.230400000000000160e-01 -9.148090000000000543e+01
2.232000000000000095e-01 -9.147920000000000584e+01
2.233600000000000307e-01 -9.147750000000000625e+01
2.235200000000000242e-01 -9.147580000000000666e+01
2.236800000000000177e-01 -9.147410000000000707e+01
2.238400000000000112e-01 -9.147239999999999327e+01
2.240000000000000047e-01 -9.147069999999999368e+01
2.241600000000000259e-01 -9.146899999999999409e+01
2.243200000000000194e-01 -9.146729999999999450e+01
2.244800000000000129e-01 -9.146559999999999491e+01
2.246400000000000063e-01 -9.146389999999999532e+01
2.248000000000000276e-01 -9.146210000000000662e+01
2.249600000000000211e-01 -9.146040000000000703e+01
2.251200000000000145e-01 -9.145869999999999322e+01
2.252800000000000080e-01 -9.145690000000000452e+01
2.254400000000000293e-01 -9.145520000000000493e+01
2.256000000000000227e-01 -9.145340000000000202e+01
2.257600000000000162e-01 -9.145170000000000243e+01
2.259200000000000097e-01 -9.144989999999999952e+01
2.260800000000000309e-01 -9.144809999999999661e+01
2.262400000000000244e-01 -9.144639999999999702e+01
2.264000000000000179e-01 -9.144459999999999411e+01
2.265600000000000114e-01 -9.144280000000000541e+01
2.267200000000000049e-01 -9.144110000000000582e+01
2.268800000000000261e-01 -9.143930000000000291e+01
2.270400000000000196e-01 -9.143750000000000000e+01
2.272000000000000131e-01 -9.143569999999999709e+01
2.273600000000000065e-01 -9.143389999999999418e+01
2.275200000000000278e-01 -9.143210000000000548e+01
2.276800000000000213e-01 -9.143030000000000257e+01
2.278400000000000147e-01 -9.142849999999999966e+01
2.280000000000000082e-01 -9.142669999999999675e+01
2.281600000000000295e-01 -9.142489999999999384e+01
2.283200000000000229e-01 -9.142310000000000514e+01
2.284800000000000164e-01 -9.142119999999999891e+01
2.286400000000000099e-01 -9.141939999999999600e+01
2.288000000000000311e-01 -9.141759999999999309e+01
2.289600000000000246e-01 -9.141570000000000107e+01
2.291200000000000181e-01 -9.141389999999999816e+01
2.292800000000000116e-01 -9.141209999999999525e+01
2.294400000000000051e-01 -9.141020000000000323e+01
2.296000000000000263e-01 -9.140840000000000032e+01
2.297600000000000198e-01 -9.140649999999999409e+01
2.299200000000000133e-01 -9.140460000000000207e+01
2.300800000000000067e-01 -9.140279999999999916e+01
2.302400000000000280e-01 -9.140089999999999293e+01
2.304000000000000214e-01 -9.139900000000000091e+01
2.305600000000000149e-01 -9.139709999999999468e+01
2.307200000000000084e-01 -9.139509999999999934e+01
2.308800000000000296e-01 -9.139319999999999311e+01
2.310400000000000231e-01 -9.139130000000000109e+01
2.312000000000000166e-01 -9.138939999999999486e+01
2.313600000000000101e-01 -9.138750000000000284e+01
2.315200000000000313e-01 -9.138549999999999329e+01
2.316800000000000248e-01 -9.138360000000000127e+01
2.318400000000000183e-01 -9.138169999999999504e+01
2.320000000000000118e-01 -9.137969999999999970e+01
2.321600000000000052e-01 -9.137779999999999347e+01
2.323200000000000265e-01 -9.137579999999999814e+01
2.324800000000000200e-01 -9.137390000000000612e+01
2.326400000000000134e-01 -9.137199999999999989e+01
2.328000000000000069e-01 -9.137000000000000455e+01
2.329600000000000282e-01 -9.136799999999999500e+01
2.331200000000000216e-01 -9.136610000000000298e+01
2.332800000000000151e-01 -9.136409999999999343e+01
2.334400000000000086e-01 -9.136220000000000141e+01
2.336000000000000298e-01 -9.136020000000000607e+01
2.337600000000000233e-01 -9.135819999999999652e+01
2.339200000000000168e-01 -9.135620000000000118e+01
2.340800000000000103e-01 -9.135429999999999495e+01
2.342400000000000315e-01 -9.135229999999999961e+01
2.344000000000000250e-01 -9.135030000000000427e+01
2.345600000000000185e-01 -9.134829999999999472e+01
2.347200000000000120e-01 -9.134629999999999939e+01
2.348800000000000054e-01 -9.134430000000000405e+01
2.350400000000000267e-01 -9.134229999999999450e+01
2.352000000000000202e-01 -9.134029999999999916e+01
2.353600000000000136e-01 -9.133830000000000382e+01
2.355200000000000071e-01 -9.133629999999999427e+01
2.356800000000000284e-01 -9.133429999999999893e+01
2.358400000000000218e-01 -9.133230000000000359e+01
2.360000000000000153e-01 -9.133029999999999404e+01
2.361600000000000088e-01 -9.132829999999999870e+01
2.363200000000000300e-01 -9.132620000000000005e+01
2.364800000000000235e-01 -9.132420000000000471e+01
2.366400000000000170e-01 -9.132219999999999516e+01
2.368000000000000105e-01 -9.132009999999999650e+01
2.369600000000000317e-01 -9.131810000000000116e+01
2.371200000000000252e-01 -9.131600000000000250e+01
2.372800000000000187e-01 -9.131399999999999295e+01
2.374400000000000122e-01 -9.131189999999999429e+01
2.376000000000000056e-01 -9.130989999999999895e+01
2.377600000000000269e-01 -9.130780000000000030e+01
2.379200000000000204e-01 -9.130580000000000496e+01
2.380800000000000138e-01 -9.130370000000000630e+01
2.382400000000000073e-01 -9.130159999999999343e+01
2.384000000000000286e-01 -9.129959999999999809e+01
2.385600000000000220e-01 -9.129749999999999943e+01
2.387200000000000155e-01 -9.129540000000000077e+01
2.388800000000000090e-01 -9.129330000000000211e+01
2.390400000000000302e-01 -9.129120000000000346e+01
2.392000000000000237e-01 -9.128910000000000480e+01
2.393600000000000172e-01 -9.128700000000000614e+01
2.395200000000000107e-01 -9.128489999999999327e+01
2.396800000000000319e-01 -9.128279999999999461e+01
2.398400000000000254e-01 -9.128069999999999595e+01
2.400000000000000189e-01 -9.127859999999999729e+01
2.401600000000000124e-01 -9.127649999999999864e+01
2.403200000000000058e-01 -9.127439999999999998e+01
2.404800000000000271e-01 -9.127230000000000132e+01
2.406400000000000206e-01 -9.127020000000000266e+01
2.408000000000000140e-01 -9.126800000000000068e+01
2.409600000000000075e-01 -9.126590000000000202e+01
2.411200000000000288e-01 -9.126380000000000337e+01
2.412800000000000222e-01 -9.126160000000000139e+01
2.414400000000000157e-01 -9.125950000000000273e+01
2.416000000000000092e-01 -9.125730000000000075e+01
2.417600000000000304e-01 -9.125520000000000209e+01
2.419200000000000239e-01 -9.125310000000000343e+01
2.420800000000000174e-01 -9.125090000000000146e+01
2.422400000000000109e-01 -9.124869999999999948e+01
2.424000000000000321e-01 -9.124660000000000082e+01
2.425600000000000256e-01 -9.124439999999999884e+01
2.427200000000000191e-01 -9.124219999999999686e+01
2.428800000000000125e-01 -9.124009999999999820e+01
2.430400000000000060e-01 -9.123789999999999623e+01
2.432000000000000273e-01 -9.123569999999999425e+01
2.433600000000000207e-01 -9.123350000000000648e+01
2.435200000000000142e-01 -9.123139999999999361e+01
2.436800000000000077e-01 -9.122920000000000584e+01
2.438400000000000289e-01 -9.122700000000000387e+01
2.440000000000000224e-01 -9.122480000000000189e+01
2.441600000000000159e-01 -9.122259999999999991e+01
2.443200000000000094e-01 -9.122039999999999793e+01
2.444800000000000306e-01 -9.121819999999999595e+01
2.446400000000000241e-01 -9.121599999999999397e+01
2.448000000000000176e-01 -9.121380000000000621e+01
2.449600000000000111e-01 -9.121150000000000091e+01
2.451200000000000323e-01 -9.120929999999999893e+01
2.452800000000000258e-01 -9.120709999999999695e+01
2.454400000000000193e-01 -9.120489999999999498e+01
2.456000000000000127e-01 -9.120260000000000389e+01
2.457600000000000340e-01 -9.120040000000000191e+01
2.459200000000000275e-01 -9.119819999999999993e+01
2.460800000000000209e-01 -9.119589999999999463e+01
2.462400000000000144e-01 -9.119370000000000687e+01
2.464000000000000079e-01 -9.119140000000000157e+01
2.465600000000000291e-01 -9.118919999999999959e+01
2.467200000000000226e-01 -9.118689999999999429e+01
2.468800000000000161e-01 -9.118460000000000321e+01
2.470400000000000096e-01 -9.118229999999999791e+01
2.472000000000000308e-01 -9.118000000000000682e+01
2.473600000000000243e-01 -9.117770000000000152e+01
2.475200000000000178e-01 -9.117539999999999623e+01
2.476800000000000113e-01 -9.117310000000000514e+01
2.478400000000000325e-01 -9.117079999999999984e+01
2.480000000000000260e-01 -9.116849999999999454e+01
2.481600000000000195e-01 -9.116620000000000346e+01
2.483200000000000129e-01 -9.116379999999999484e+01
2.484800000000000342e-01 -9.116150000000000375e+01
2.486400000000000277e-01 -9.115919999999999845e+01
2.488000000000000211e-01 -9.115689999999999316e+01
2.489600000000000146e-01 -9.115449999999999875e+01
2.491200000000000081e-01 -9.115219999999999345e+01
2.492800000000000293e-01 -9.114979999999999905e+01
2.494400000000000228e-01 -9.114749999999999375e+01
2.496000000000000163e-01 -9.114520000000000266e+01
2.497600000000000098e-01 -9.114279999999999404e+01
2.499200000000000310e-01 -9.114050000000000296e+01
2.500800000000000245e-01 -9.113809999999999434e+01
2.502400000000000180e-01 -9.113580000000000325e+01
2.504000000000000115e-01 -9.113339999999999463e+01
2.505600000000000049e-01 -9.113110000000000355e+01
2.507199999999999984e-01 -9.112869999999999493e+01
2.508800000000000474e-01 -9.112630000000000052e+01
2.510400000000000409e-01 -9.112399999999999523e+01
2.512000000000000344e-01 -9.112160000000000082e+01
2.513600000000000279e-01 -9.111920000000000641e+01
2.515200000000000213e-01 -9.111679999999999779e+01
2.516800000000000148e-01 -9.111450000000000671e+01
2.518400000000000083e-01 -9.111209999999999809e+01
2.520000000000000018e-01 -9.110970000000000368e+01
2.521599999999999953e-01 -9.110729999999999507e+01
2.523200000000000442e-01 -9.110490000000000066e+01
2.524800000000000377e-01 -9.110250000000000625e+01
2.526400000000000312e-01 -9.110009999999999764e+01
2.528000000000000247e-01 -9.109770000000000323e+01
2.529600000000000182e-01 -9.109529999999999461e+01
2.531200000000000117e-01 -9.109290000000000020e+01
2.532800000000000051e-01 -9.109050000000000580e+01
2.534399999999999986e-01 -9.108809999999999718e+01
2.536000000000000476e-01 -9.108570000000000277e+01
2.537600000000000411e-01 -9.108329999999999416e+01
2.539200000000000346e-01 -9.108079999999999643e+01
2.540800000000000280e-01 -9.107840000000000202e+01
2.542400000000000215e-01 -9.107599999999999341e+01
2.544000000000000150e-01 -9.107349999999999568e+01
2.545600000000000085e-01 -9.107110000000000127e+01
2.547200000000000020e-01 -9.106870000000000687e+01
2.548799999999999955e-01 -9.106619999999999493e+01
2.550400000000000444e-01 -9.106380000000000052e+01
2.552000000000000379e-01 -9.106130000000000280e+01
2.553600000000000314e-01 -9.105889999999999418e+01
2.555200000000000249e-01 -9.105639999999999645e+01
2.556800000000000184e-01 -9.105400000000000205e+01
2.558400000000000118e-01 -9.105150000000000432e+01
2.560000000000000053e-01 -9.104909999999999570e+01
2.561599999999999988e-01 -9.104659999999999798e+01
2.563200000000000478e-01 -9.104410000000000025e+01
2.564800000000000413e-01 -9.104160000000000252e+01
2.566400000000000348e-01 -9.103919999999999391e+01
2.568000000000000282e-01 -9.103669999999999618e+01
2.569600000000000217e-01 -9.103419999999999845e+01
2.571200000000000152e-01 -9.103170000000000073e+01
2.572800000000000087e-01 -9.102930000000000632e+01
2.574400000000000022e-01 -9.102679999999999438e+01
2.575999999999999956e-01 -9.102429999999999666e+01
2.577600000000000446e-01 -9.102179999999999893e+01
2.579200000000000381e-01 -9.101930000000000121e+01
2.580800000000000316e-01 -9.101680000000000348e+01
2.582400000000000251e-01 -9.101430000000000575e+01
2.584000000000000186e-01 -9.101179999999999382e+01
2.585600000000000120e-01 -9.100929999999999609e+01
2.587200000000000055e-01 -9.100679999999999836e+01
2.588799999999999990e-01 -9.100430000000000064e+01
2.590400000000000480e-01 -9.100169999999999959e+01
2.592000000000000415e-01 -9.099920000000000186e+01
2.593600000000000350e-01 -9.099670000000000414e+01
2.595200000000000284e-01 -9.099420000000000641e+01
2.596800000000000219e-01 -9.099160000000000537e+01
2.598400000000000154e-01 -9.098909999999999343e+01
2.600000000000000089e-01 -9.098650000000000659e+01
2.601600000000000024e-01 -9.098399999999999466e+01
2.603199999999999958e-01 -9.098149999999999693e+01
2.604800000000000448e-01 -9.097889999999999588e+01
2.606400000000000383e-01 -9.097629999999999484e+01
2.608000000000000318e-01 -9.097379999999999711e+01
2.609600000000000253e-01 -9.097119999999999607e+01
2.611200000000000188e-01 -9.096869999999999834e+01
2.612800000000000122e-01 -9.096609999999999729e+01
2.614400000000000057e-01 -9.096349999999999625e+01
2.615999999999999992e-01 -9.096089999999999520e+01
2.617600000000000482e-01 -9.095839999999999748e+01
2.619200000000000417e-01 -9.095579999999999643e+01
2.620800000000000352e-01 -9.095319999999999538e+01
2.622400000000000286e-01 -9.095059999999999434e+01
2.624000000000000221e-01 -9.094799999999999329e+01
2.625600000000000156e-01 -9.094540000000000646e+01
2.627200000000000091e-01 -9.094280000000000541e+01
2.628800000000000026e-01 -9.094020000000000437e+01
2.630399999999999960e-01 -9.093760000000000332e+01
2.632000000000000450e-01 -9.093500000000000227e+01
2.633600000000000385e-01 -9.093240000000000123e+01
2.635200000000000320e-01 -9.092969999999999686e+01
2.636800000000000255e-01 -9.092709999999999582e+01
2.638400000000000190e-01 -9.092449999999999477e+01
2.640000000000000124e-01 -9.092180000000000462e+01
2.641600000000000059e-01 -9.091920000000000357e+01
2.643199999999999994e-01 -9.091660000000000252e+01
2.644800000000000484e-01 -9.091389999999999816e+01
2.646400000000000419e-01 -9.091129999999999711e+01
2.648000000000000353e-01 -9.090860000000000696e+01
2.649600000000000288e-01 -9.090600000000000591e+01
2.651200000000000223e-01 -9.090330000000000155e+01
2.652800000000000158e-01 -9.090070000000000050e+01
2.654400000000000093e-01 -9.089799999999999613e+01
2.656000000000000028e-01 -9.089530000000000598e+01
2.657599999999999962e-01 -9.089270000000000493e+01
2.659200000000000452e-01 -9.089000000000000057e+01
2.660800000000000387e-01 -9.088729999999999620e+01
2.662400000000000322e-01 -9.088460000000000605e+01
2.664000000000000257e-01 -9.088200000000000500e+01
2.665600000000000191e-01 -9.087930000000000064e+01
2.667200000000000126e-01 -9.087659999999999627e+01
2.668800000000000061e-01 -9.087390000000000612e+01
2.670399999999999996e-01 -9.087120000000000175e+01
2.672000000000000486e-01 -9.086849999999999739e+01
2.673600000000000421e-01 -9.086579999999999302e+01
2.675200000000000355e-01 -9.086299999999999955e+01
2.676800000000000290e-01 -9.086029999999999518e+01
2.678400000000000225e-01 -9.085760000000000502e+01
2.680000000000000160e-01 -9.085479999999999734e+01
2.681600000000000095e-01 -9.085209999999999297e+01
2.683200000000000029e-01 -9.084929999999999950e+01
2.684799999999999964e-01 -9.084659999999999513e+01
2.686400000000000454e-01 -9.084380000000000166e+01
2.688000000000000389e-01 -9.084109999999999729e+01
2.689600000000000324e-01 -9.083830000000000382e+01
2.691200000000000259e-01 -9.083549999999999613e+01
2.692800000000000193e-01 -9.083280000000000598e+01
2.694400000000000128e-01 -9.082999999999999829e+01
2.696000000000000063e-01 -9.082720000000000482e+01
2.697599999999999998e-01 -9.082439999999999714e+01
2.699200000000000488e-01 -9.082170000000000698e+01
2.700800000000000423e-01 -9.081889999999999930e+01
2.702400000000000357e-01 -9.081610000000000582e+01
2.704000000000000292e-01 -9.081329999999999814e+01
2.705600000000000227e-01 -9.081050000000000466e+01
2.707200000000000162e-01 -9.080769999999999698e+01
2.708800000000000097e-01 -9.080490000000000350e+01
2.710400000000000031e-01 -9.080209999999999582e+01
2.711999999999999966e-01 -9.079930000000000234e+01
2.713600000000000456e-01 -9.079649999999999466e+01
2.715200000000000391e-01 -9.079370000000000118e+01
2.716800000000000326e-01 -9.079089999999999350e+01
2.718400000000000261e-01 -9.078810000000000002e+01
2.720000000000000195e-01 -9.078530000000000655e+01
2.721600000000000130e-01 -9.078249999999999886e+01
2.723200000000000065e-01 -9.077960000000000207e+01
2.724800000000000000e-01 -9.077679999999999438e+01
2.726400000000000490e-01 -9.077400000000000091e+01
2.728000000000000425e-01 -9.077119999999999322e+01
2.729600000000000359e-01 -9.076829999999999643e+01
2.731200000000000294e-01 -9.076550000000000296e+01
2.732800000000000229e-01 -9.076260000000000616e+01
2.734400000000000164e-01 -9.075979999999999848e+01
2.736000000000000099e-01 -9.075700000000000500e+01
2.737600000000000033e-01 -9.075409999999999400e+01
2.739199999999999968e-01 -9.075130000000000052e+01
2.740800000000000458e-01 -9.074840000000000373e+01
2.742400000000000393e-01 -9.074559999999999604e+01
2.744000000000000328e-01 -9.074269999999999925e+01
2.745600000000000263e-01 -9.073980000000000246e+01
2.747200000000000197e-01 -9.073699999999999477e+01
2.748800000000000132e-01 -9.073409999999999798e+01
2.750400000000000067e-01 -9.073120000000000118e+01
2.752000000000000002e-01 -9.072839999999999350e+01
2.753600000000000492e-01 -9.072549999999999670e+01
2.755200000000000427e-01 -9.072259999999999991e+01
2.756800000000000361e-01 -9.071970000000000312e+01
2.758400000000000296e-01 -9.071680000000000632e+01
2.760000000000000231e-01 -9.071389999999999532e+01
2.761600000000000166e-01 -9.071099999999999852e+01
2.763200000000000101e-01 -9.070810000000000173e+01
2.764800000000000035e-01 -9.070520000000000493e+01
2.766399999999999970e-01 -9.070229999999999393e+01
2.768000000000000460e-01 -9.069939999999999714e+01
2.769600000000000395e-01 -9.069650000000000034e+01
2.771200000000000330e-01 -9.069360000000000355e+01
2.772800000000000264e-01 -9.069070000000000675e+01
2.774400000000000199e-01 -9.068779999999999575e+01
2.776000000000000134e-01 -9.068479999999999563e+01
2.777600000000000069e-01 -9.068189999999999884e+01
2.779200000000000004e-01 -9.067900000000000205e+01
2.780800000000000494e-01 -9.067610000000000525e+01
2.782400000000000428e-01 -9.067310000000000514e+01
2.784000000000000363e-01 -9.067019999999999413e+01
2.785600000000000298e-01 -9.066719999999999402e+01
2.787200000000000233e-01 -9.066429999999999723e+01
2.788800000000000168e-01 -9.066129999999999711e+01
2.790400000000000102e-01 -9.065840000000000032e+01
2.792000000000000037e-01 -9.065540000000000020e+01
2.793599999999999972e-01 -9.065250000000000341e+01
2.795200000000000462e-01 -9.064950000000000330e+01
2.796800000000000397e-01 -9.064660000000000650e+01
2.798400000000000332e-01 -9.064360000000000639e+01
2.800000000000000266e-01 -9.064060000000000628e+01
2.801600000000000201e-01 -9.063760000000000616e+01
2.803200000000000136e-01 -9.063469999999999516e+01
2.804800000000000071e-01 -9.063169999999999504e+01
2.806400000000000006e-01 -9.062869999999999493e+01
2.808000000000000496e-01 -9.062569999999999482e+01
2.809600000000000430e-01 -9.062269999999999470e+01
2.811200000000000365e-01 -9.061969999999999459e+01
2.812800000000000300e-01 -9.061669999999999447e+01
2.814400000000000235e-01 -9.061369999999999436e+01
2.816000000000000170e-01 -9.061069999999999425e+01
2.817600000000000104e-01 -9.060769999999999413e+01
2.819200000000000039e-01 -9.060469999999999402e+01
2.820799999999999974e-01 -9.060169999999999391e+01
2.822400000000000464e-01 -9.059869999999999379e+01
2.824000000000000399e-01 -9.059569999999999368e+01
2.825600000000000334e-01 -9.059260000000000446e+01
2.827200000000000268e-01 -9.058960000000000434e+01
2.828800000000000203e-01 -9.058660000000000423e+01
2.830400000000000138e-01 -9.058350000000000080e+01
2.832000000000000073e-01 -9.058050000000000068e+01
2.833600000000000008e-01 -9.057750000000000057e+01
2.835200000000000498e-01 -9.057439999999999714e+01
2.836800000000000432e-01 -9.057139999999999702e+01
2.838400000000000367e-01 -9.056829999999999359e+01
2.840000000000000302e-01 -9.056529999999999347e+01
2.841600000000000237e-01 -9.056220000000000425e+01
2.843200000000000172e-01 -9.055920000000000414e+01
2.844800000000000106e-01 -9.055610000000000070e+01
2.846400000000000041e-01 -9.055299999999999727e+01
2.847999999999999976e-01 -9.054999999999999716e+01
2.849600000000000466e-01 -9.054689999999999372e+01
2.851200000000000401e-01 -9.054380000000000450e+01
2.852800000000000336e-01 -9.054070000000000107e+01
2.854400000000000270e-01 -9.053770000000000095e+01
2.856000000000000205e-01 -9.053459999999999752e+01
2.857600000000000140e-01 -9.053149999999999409e+01
2.859200000000000075e-01 -9.052840000000000487e+01
2.860800000000000010e-01 -9.052530000000000143e+01
2.862400000000000500e-01 -9.052219999999999800e+01
2.864000000000000434e-01 -9.051909999999999457e+01
2.865600000000000369e-01 -9.051600000000000534e+01
2.867200000000000304e-01 -9.051290000000000191e+01
2.868800000000000239e-01 -9.050979999999999848e+01
2.870400000000000174e-01 -9.050669999999999504e+01
2.872000000000000108e-01 -9.050360000000000582e+01
2.873600000000000043e-01 -9.050039999999999907e+01
2.875199999999999978e-01 -9.049729999999999563e+01
2.876800000000000468e-01 -9.049420000000000641e+01
2.878400000000000403e-01 -9.049110000000000298e+01
2.880000000000000338e-01 -9.048789999999999623e+01
2.881600000000000272e-01 -9.048480000000000700e+01
2.883200000000000207e-01 -9.048160000000000025e+01
2.884800000000000142e-01 -9.047849999999999682e+01
2.886400000000000077e-01 -9.047539999999999338e+01
2.888000000000000012e-01 -9.047220000000000084e+01
2.889600000000000501e-01 -9.046909999999999741e+01
2.891200000000000436e-01 -9.046590000000000487e+01
2.892800000000000371e-01 -9.046269999999999811e+01
2.894400000000000306e-01 -9.045959999999999468e+01
2.896000000000000241e-01 -9.045640000000000214e+01
2.897600000000000176e-01 -9.045319999999999538e+01
2.899200000000000110e-01 -9.045000000000000284e+01
2.900800000000000045e-01 -9.044689999999999941e+01
2.902399999999999980e-01 -9.044370000000000687e+01
2.904000000000000470e-01 -9.044050000000000011e+01
2.905600000000000405e-01 -9.043729999999999336e+01
2.907200000000000339e-01 -9.043410000000000082e+01
2.908800000000000274e-01 -9.043089999999999407e+01
2.910400000000000209e-01 -9.042770000000000152e+01
2.912000000000000144e-01 -9.042449999999999477e+01
2.913600000000000079e-01 -9.042130000000000223e+01
2.915200000000000014e-01 -9.041809999999999548e+01
2.916800000000000503e-01 -9.041490000000000293e+01
2.918400000000000438e-01 -9.041160000000000707e+01
2.920000000000000373e-01 -9.040840000000000032e+01
2.921600000000000308e-01 -9.040519999999999357e+01
2.923200000000000243e-01 -9.040189999999999770e+01
2.924800000000000177e-01 -9.039870000000000516e+01
2.926400000000000112e-01 -9.039539999999999509e+01
2.928000000000000047e-01 -9.039220000000000255e+01
2.929599999999999982e-01 -9.038890000000000668e+01
2.931200000000000472e-01 -9.038569999999999993e+01
2.932800000000000407e-01 -9.038240000000000407e+01
2.934400000000000341e-01 -9.037909999999999400e+01
2.936000000000000276e-01 -9.037590000000000146e+01
2.937600000000000211e-01 -9.037260000000000559e+01
2.939200000000000146e-01 -9.036939999999999884e+01
2.940800000000000081e-01 -9.036610000000000298e+01
2.942400000000000015e-01 -9.036279999999999291e+01
2.944000000000000505e-01 -9.035949999999999704e+01
2.945600000000000440e-01 -9.035630000000000450e+01
2.947200000000000375e-01 -9.035299999999999443e+01
2.948800000000000310e-01 -9.034969999999999857e+01
2.950400000000000245e-01 -9.034640000000000271e+01
2.952000000000000179e-01 -9.034310000000000684e+01
2.953600000000000114e-01 -9.033979999999999677e+01
2.955200000000000049e-01 -9.033650000000000091e+01
2.956799999999999984e-01 -9.033320000000000505e+01
2.958400000000000474e-01 -9.032989999999999498e+01
2.960000000000000409e-01 -9.032659999999999911e+01
2.961600000000000343e-01 -9.032330000000000325e+01
2.963200000000000278e-01 -9.031999999999999318e+01
2.964800000000000213e-01 -9.031669999999999732e+01
2.966400000000000148e-01 -9.031340000000000146e+01
2.968000000000000083e-01 -9.031000000000000227e+01
2.969600000000000017e-01 -9.030670000000000641e+01
2.971200000000000507e-01 -9.030339999999999634e+01
2.972800000000000442e-01 -9.030010000000000048e+01
2.974400000000000377e-01 -9.029670000000000130e+01
2.976000000000000312e-01 -9.029340000000000543e+01
2.977600000000000247e-01 -9.029009999999999536e+01
2.979200000000000181e-01 -9.028669999999999618e+01
2.980800000000000116e-01 -9.028340000000000032e+01
2.982400000000000051e-01 -9.028000000000000114e+01
2.983999999999999986e-01 -9.027670000000000528e+01
2.985600000000000476e-01 -9.027330000000000609e+01
2.987200000000000411e-01 -9.026999999999999602e+01
2.988800000000000345e-01 -9.026659999999999684e+01
2.990400000000000280e-01 -9.026319999999999766e+01
2.992000000000000215e-01 -9.025990000000000180e+01
2.993600000000000150e-01 -9.025650000000000261e+01
2.995200000000000085e-01 -9.025310000000000343e+01
2.996800000000000019e-01 -9.024979999999999336e+01
2.998400000000000509e-01 -9.024639999999999418e+01
3.000000000000000444e-01 -9.024299999999999500e+01
3.001600000000000379e-01 -9.023959999999999582e+01
3.003200000000000314e-01 -9.023619999999999663e+01
3.004800000000000249e-01 -9.023279999999999745e+01
3.006400000000000183e-01 -9.022939999999999827e+01
3.008000000000000118e-01 -9.022599999999999909e+01
3.009600000000000053e-01 -9.022259999999999991e+01
3.011199999999999988e-01 -9.021920000000000073e+01
3.012800000000000478e-01 -9.021580000000000155e+01
3.014400000000000412e-01 -9.021240000000000236e+01
3.016000000000000347e-01 -9.020900000000000318e+01
3.017600000000000282e-01 -9.020560000000000400e+01
3.019200000000000217e-01 -9.020220000000000482e+01
3.020800000000000152e-01 -9.019870000000000232e+01
3.022400000000000087e-01 -9.019530000000000314e+01
3.024000000000000021e-01 -9.019190000000000396e+01
3.025600000000000511e-01 -9.018840000000000146e+01
3.027200000000000446e-01 -9.018500000000000227e+01
3.028800000000000381e-01 -9.018160000000000309e+01
3.030400000000000316e-01 -9.017810000000000059e+01
3.032000000000000250e-01 -9.017470000000000141e+01
3.033600000000000185e-01 -9.017119999999999891e+01
3.035200000000000120e-01 -9.016779999999999973e+01
3.036800000000000055e-01 -9.016429999999999723e+01
3.038399999999999990e-01 -9.016079999999999472e+01
3.040000000000000480e-01 -9.015739999999999554e+01
3.041600000000000414e-01 -9.015389999999999304e+01
3.043200000000000349e-01 -9.015040000000000475e+01
3.044800000000000284e-01 -9.014700000000000557e+01
3.046400000000000219e-01 -9.014350000000000307e+01
3.048000000000000154e-01 -9.014000000000000057e+01
3.049600000000000088e-01 -9.013649999999999807e+01
3.051200000000000023e-01 -9.013299999999999557e+01
3.052800000000000513e-01 -9.012959999999999638e+01
3.054400000000000448e-01 -9.012609999999999388e+01
3.056000000000000383e-01 -9.012260000000000559e+01
3.057600000000000318e-01 -9.011910000000000309e+01
3.059200000000000252e-01 -9.011560000000000059e+01
3.060800000000000187e-01 -9.011209999999999809e+01
3.062400000000000122e-01 -9.010859999999999559e+01
3.064000000000000057e-01 -9.010500000000000398e+01
3.065599999999999992e-01 -9.010150000000000148e+01
3.067200000000000482e-01 -9.009799999999999898e+01
3.068800000000000416e-01 -9.009449999999999648e+01
3.070400000000000351e-01 -9.009099999999999397e+01
3.072000000000000286e-01 -9.008740000000000236e+01
3.073600000000000221e-01 -9.008389999999999986e+01
3.075200000000000156e-01 -9.008039999999999736e+01
3.076800000000000090e-01 -9.007680000000000575e+01
3.078400000000000025e-01 -9.007330000000000325e+01
3.080000000000000515e-01 -9.006969999999999743e+01
3.081600000000000450e-01 -9.006619999999999493e+01
3.083200000000000385e-01 -9.006260000000000332e+01
3.084800000000000320e-01 -9.005910000000000082e+01
3.086400000000000254e-01 -9.005549999999999500e+01
3.088000000000000189e-01 -9.005200000000000671e+01
3.089600000000000124e-01 -9.004840000000000089e+01
3.091200000000000059e-01 -9.004479999999999507e+01
3.092799999999999994e-01 -9.004130000000000678e+01
3.094400000000000484e-01 -9.003770000000000095e+01
3.096000000000000418e-01 -9.003409999999999513e+01
3.097600000000000353e-01 -9.003050000000000352e+01
3.099200000000000288e-01 -9.002689999999999770e+01
3.100800000000000223e-01 -9.002339999999999520e+01
3.102400000000000158e-01 -9.001980000000000359e+01
3.104000000000000092e-01 -9.001619999999999777e+01
3.105600000000000027e-01 -9.001260000000000616e+01
3.107200000000000517e-01 -9.000900000000000034e+01
3.108800000000000452e-01 -9.000539999999999452e+01
3.110400000000000387e-01 -9.000180000000000291e+01
3.112000000000000322e-01 -8.999809999999999377e+01
3.113600000000000256e-01 -8.999450000000000216e+01
3.115200000000000191e-01 -8.999089999999999634e+01
3.116800000000000126e-01 -8.998730000000000473e+01
3.118400000000000061e-01 -8.998369999999999891e+01
3.119999999999999996e-01 -8.998000000000000398e+01
3.121600000000000485e-01 -8.997639999999999816e+01
3.123200000000000420e-01 -8.997280000000000655e+01
3.124800000000000355e-01 -8.996909999999999741e+01
3.126400000000000290e-01 -8.996550000000000580e+01
3.128000000000000225e-01 -8.996189999999999998e+01
3.129600000000000160e-01 -8.995820000000000505e+01
3.131200000000000094e-01 -8.995459999999999923e+01
3.132800000000000029e-01 -8.995090000000000430e+01
3.134400000000000519e-01 -8.994719999999999516e+01
3.136000000000000454e-01 -8.994360000000000355e+01
3.137600000000000389e-01 -8.993989999999999441e+01
3.139200000000000323e-01 -8.993630000000000280e+01
3.140800000000000258e-01 -8.993259999999999366e+01
3.142400000000000193e-01 -8.992889999999999873e+01
3.144000000000000128e-01 -8.992520000000000380e+01
3.145600000000000063e-01 -8.992159999999999798e+01
3.147199999999999998e-01 -8.991790000000000305e+01
3.148800000000000487e-01 -8.991419999999999391e+01
3.150400000000000422e-01 -8.991049999999999898e+01
3.152000000000000357e-01 -8.990680000000000405e+01
3.153600000000000292e-01 -8.990309999999999491e+01
3.155200000000000227e-01 -8.989939999999999998e+01
3.156800000000000161e-01 -8.989570000000000505e+01
3.158400000000000096e-01 -8.989199999999999591e+01
3.160000000000000031e-01 -8.988830000000000098e+01
3.161600000000000521e-01 -8.988460000000000605e+01
3.163200000000000456e-01 -8.988089999999999691e+01
3.164800000000000391e-01 -8.987709999999999866e+01
3.166400000000000325e-01 -8.987340000000000373e+01
3.168000000000000260e-01 -8.986969999999999459e+01
3.169600000000000195e-01 -8.986599999999999966e+01
3.171200000000000130e-01 -8.986220000000000141e+01
3.172800000000000065e-01 -8.985850000000000648e+01
3.174399999999999999e-01 -8.985469999999999402e+01
3.176000000000000489e-01 -8.985099999999999909e+01
3.177600000000000424e-01 -8.984730000000000416e+01
3.179200000000000359e-01 -8.984350000000000591e+01
3.180800000000000294e-01 -8.983979999999999677e+01
3.182400000000000229e-01 -8.983599999999999852e+01
3.184000000000000163e-01 -8.983220000000000027e+01
3.185600000000000098e-01 -8.982850000000000534e+01
3.187200000000000033e-01 -8.982470000000000709e+01
3.188800000000000523e-01 -8.982089999999999463e+01
3.190400000000000458e-01 -8.981719999999999970e+01
3.192000000000000393e-01 -8.981340000000000146e+01
3.193600000000000327e-01 -8.980960000000000321e+01
3.195200000000000262e-01 -8.980580000000000496e+01
3.196800000000000197e-01 -8.980200000000000671e+01
3.198400000000000132e-01 -8.979819999999999425e+01
3.200000000000000067e-01 -8.979449999999999932e+01


==> fuerza_reaccion_rate1.0.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
3.200000000000000262e-04 -1.484280000000000044e+00
6.400000000000000524e-04 -2.968550000000000022e+00
9.600000000000001327e-04 -4.452829999999999622e+00
1.280000000000000105e-03 -5.937100000000000044e+00
1.600000000000000077e-03 -7.421380000000000088e+00
1.920000000000000265e-03 -8.905649999999999622e+00
2.240000000000000237e-03 -1.038990000000000080e+01
2.560000000000000209e-03 -1.187420000000000009e+01
2.880000000000000181e-03 -1.335849999999999937e+01
3.200000000000000153e-03 -1.484280000000000044e+01
3.520000000000000125e-03 -1.632700000000000173e+01
3.840000000000000531e-03 -1.781129999999999924e+01
4.160000000000000503e-03 -1.929560000000000031e+01
4.480000000000000475e-03 -2.077990000000000137e+01
4.800000000000000447e-03 -2.226409999999999911e+01
5.120000000000000419e-03 -2.374840000000000018e+01
5.440000000000000391e-03 -2.523270000000000124e+01
5.760000000000000363e-03 -2.671699999999999875e+01
6.080000000000000335e-03 -2.820120000000000005e+01
6.400000000000000307e-03 -2.968550000000000111e+01
6.720000000000000279e-03 -3.116979999999999862e+01
7.040000000000000251e-03 -3.265409999999999968e+01
7.360000000000000223e-03 -3.413830000000000098e+01
7.680000000000001062e-03 -3.562259999999999849e+01
8.000000000000000167e-03 -3.710690000000000310e+01
8.320000000000001006e-03 -3.859120000000000061e+01
8.640000000000000110e-03 -4.007540000000000191e+01
8.960000000000000950e-03 -4.155969999999999942e+01
9.280000000000000054e-03 -4.304399999999999693e+01
9.600000000000000894e-03 -4.452830000000000155e+01
9.919999999999999998e-03 -4.601250000000000284e+01
1.024000000000000084e-02 -4.749680000000000035e+01
1.056000000000000168e-02 -4.898109999999999786e+01
1.088000000000000078e-02 -5.046540000000000248e+01
1.120000000000000162e-02 -5.194959999999999667e+01
1.152000000000000073e-02 -5.343390000000000128e+01
1.184000000000000156e-02 -5.491819999999999879e+01
1.216000000000000067e-02 -5.640250000000000341e+01
1.248000000000000151e-02 -5.788669999999999760e+01
1.280000000000000061e-02 -5.936919999999999931e+01
1.312000000000000145e-02 -6.084729999999999706e+01
1.344000000000000056e-02 -6.232000000000000028e+01
1.376000000000000140e-02 -6.378670000000000329e+01
1.408000000000000050e-02 -6.524760000000000559e+01
1.440000000000000134e-02 -6.670229999999999393e+01
1.472000000000000045e-02 -6.815030000000000143e+01
1.504000000000000128e-02 -6.959170000000000300e+01
1.536000000000000212e-02 -7.102609999999999957e+01
1.568000000000000296e-02 -7.245340000000000202e+01
1.600000000000000033e-02 -7.387350000000000705e+01
1.632000000000000117e-02 -7.528610000000000468e+01
1.664000000000000201e-02 -7.669110000000000582e+01
1.696000000000000285e-02 -7.808820000000000050e+01
1.728000000000000022e-02 -7.947759999999999536e+01
1.760000000000000106e-02 -8.085970000000000368e+01
1.792000000000000190e-02 -8.223480000000000700e+01
1.824000000000000274e-02 -8.360320000000000107e+01
1.856000000000000011e-02 -8.496510000000000673e+01
1.888000000000000095e-02 -8.632030000000000314e+01
1.920000000000000179e-02 -8.766859999999999786e+01
1.952000000000000263e-02 -8.900990000000000180e+01
1.984000000000000000e-02 -9.034409999999999741e+01
2.016000000000000084e-02 -9.167170000000000130e+01
2.048000000000000168e-02 -9.299290000000000589e+01
2.080000000000000251e-02 -9.430769999999999698e+01
2.112000000000000335e-02 -9.561629999999999541e+01
2.144000000000000072e-02 -9.691859999999999786e+01
2.176000000000000156e-02 -9.821469999999999345e+01
2.208000000000000240e-02 -9.950469999999999970e+01
2.240000000000000324e-02 -1.007890000000000015e+02
2.272000000000000061e-02 -1.020679999999999978e+02
2.304000000000000145e-02 -1.033400000000000034e+02
2.336000000000000229e-02 -1.046069999999999993e+02
2.368000000000000313e-02 -1.058679999999999950e+02
2.400000000000000050e-02 -1.071239999999999952e+02
2.432000000000000134e-02 -1.083739999999999952e+02
2.464000000000000218e-02 -1.096179999999999950e+02
2.496000000000000302e-02 -1.108569999999999993e+02
2.528000000000000039e-02 -1.120900000000000034e+02
2.560000000000000123e-02 -1.133190000000000026e+02
2.592000000000000207e-02 -1.145420000000000016e+02
2.624000000000000291e-02 -1.157600000000000051e+02
2.656000000000000374e-02 -1.169740000000000038e+02
2.688000000000000111e-02 -1.181820000000000022e+02
2.720000000000000195e-02 -1.193859999999999957e+02
2.752000000000000279e-02 -1.205840000000000032e+02
2.784000000000000363e-02 -1.217780000000000058e+02
2.816000000000000100e-02 -1.229680000000000035e+02
2.848000000000000184e-02 -1.241530000000000058e+02
2.880000000000000268e-02 -1.253340000000000032e+02
2.912000000000000352e-02 -1.265109999999999957e+02
2.944000000000000089e-02 -1.276839999999999975e+02
2.976000000000000173e-02 -1.288520000000000039e+02
3.008000000000000257e-02 -1.300169999999999959e+02
3.040000000000000341e-02 -1.311779999999999973e+02
3.072000000000000425e-02 -1.323350000000000080e+02
3.104000000000000162e-02 -1.334879999999999995e+02
3.136000000000000593e-02 -1.346370000000000005e+02
3.167999999999999983e-02 -1.357829999999999870e+02
3.200000000000000067e-02 -1.369240000000000066e+02
3.232000000000000151e-02 -1.380620000000000118e+02
3.264000000000000234e-02 -1.391949999999999932e+02
3.296000000000000318e-02 -1.403249999999999886e+02
3.328000000000000402e-02 -1.414499999999999886e+02
3.360000000000000486e-02 -1.425709999999999980e+02
3.392000000000000570e-02 -1.436879999999999882e+02
3.423999999999999960e-02 -1.448009999999999877e+02
3.456000000000000044e-02 -1.459099999999999966e+02
3.488000000000000128e-02 -1.470149999999999864e+02
3.520000000000000212e-02 -1.481150000000000091e+02
3.552000000000000296e-02 -1.492110000000000127e+02
3.584000000000000380e-02 -1.503019999999999925e+02
3.616000000000000464e-02 -1.513890000000000100e+02
3.648000000000000548e-02 -1.524720000000000084e+02
3.680000000000000632e-02 -1.535500000000000114e+02
3.712000000000000022e-02 -1.546250000000000000e+02
3.744000000000000106e-02 -1.556939999999999884e+02
3.776000000000000190e-02 -1.567589999999999861e+02
3.808000000000000274e-02 -1.578199999999999932e+02
3.840000000000000357e-02 -1.588760000000000048e+02
3.872000000000000441e-02 -1.599279999999999973e+02
3.904000000000000525e-02 -1.609749999999999943e+02
3.936000000000000609e-02 -1.620169999999999959e+02
3.967999999999999999e-02 -1.630540000000000020e+02
4.000000000000000083e-02 -1.640869999999999891e+02
4.032000000000000167e-02 -1.651160000000000139e+02
4.064000000000000251e-02 -1.661390000000000100e+02
4.096000000000000335e-02 -1.671579999999999870e+02
4.128000000000000419e-02 -1.681719999999999970e+02
4.160000000000000503e-02 -1.691810000000000116e+02
4.192000000000000587e-02 -1.701860000000000070e+02
4.224000000000000671e-02 -1.711850000000000023e+02
4.256000000000000061e-02 -1.721790000000000020e+02
4.288000000000000145e-02 -1.731690000000000111e+02
4.320000000000000229e-02 -1.741529999999999916e+02
4.352000000000000313e-02 -1.751330000000000098e+02
4.384000000000000397e-02 -1.761069999999999993e+02
4.416000000000000481e-02 -1.770769999999999982e+02
4.448000000000000564e-02 -1.780409999999999968e+02
4.480000000000000648e-02 -1.790000000000000000e+02
4.512000000000000038e-02 -1.799530000000000030e+02
4.544000000000000122e-02 -1.809019999999999868e+02
4.576000000000000206e-02 -1.818449999999999989e+02
4.608000000000000290e-02 -1.827829999999999870e+02
4.640000000000000374e-02 -1.837160000000000082e+02
4.672000000000000458e-02 -1.846430000000000007e+02
4.704000000000000542e-02 -1.855649999999999977e+02
4.736000000000000626e-02 -1.864809999999999945e+02
4.768000000000000710e-02 -1.873919999999999959e+02
4.800000000000000100e-02 -1.882980000000000018e+02
4.832000000000000184e-02 -1.891990000000000123e+02
4.864000000000000268e-02 -1.900929999999999893e+02
4.896000000000000352e-02 -1.909830000000000041e+02
4.928000000000000436e-02 -1.918669999999999902e+02
4.960000000000000520e-02 -1.927460000000000093e+02
4.992000000000000604e-02 -1.936189999999999998e+02
5.024000000000000687e-02 -1.944869999999999948e+02
5.056000000000000077e-02 -1.953499999999999943e+02
5.088000000000000161e-02 -1.962069999999999936e+02
5.120000000000000245e-02 -1.970589999999999975e+02
5.152000000000000329e-02 -1.979050000000000011e+02
5.184000000000000413e-02 -1.987460000000000093e+02
5.216000000000000497e-02 -1.995819999999999936e+02
5.248000000000000581e-02 -2.004120000000000061e+02
5.280000000000000665e-02 -2.012369999999999948e+02
5.312000000000000749e-02 -2.020569999999999879e+02
5.344000000000000139e-02 -2.028720000000000141e+02
5.376000000000000223e-02 -2.036810000000000116e+02
5.408000000000000307e-02 -2.044850000000000136e+02
5.440000000000000391e-02 -2.052829999999999870e+02
5.472000000000000475e-02 -2.060769999999999982e+02
5.504000000000000559e-02 -2.068650000000000091e+02
5.536000000000000643e-02 -2.076479999999999961e+02
5.568000000000000727e-02 -2.084259999999999877e+02
5.600000000000000117e-02 -2.091980000000000075e+02
5.632000000000000201e-02 -2.099660000000000082e+02
5.664000000000000284e-02 -2.107280000000000086e+02
5.696000000000000368e-02 -2.114850000000000136e+02
5.728000000000000452e-02 -2.122369999999999948e+02
5.760000000000000536e-02 -2.129840000000000089e+02
5.792000000000000620e-02 -2.137259999999999991e+02
5.824000000000000704e-02 -2.144629999999999939e+02
5.856000000000000788e-02 -2.151949999999999932e+02
5.888000000000000178e-02 -2.159219999999999970e+02
5.920000000000000262e-02 -2.166440000000000055e+02
5.952000000000000346e-02 -2.173609999999999900e+02
5.984000000000000430e-02 -2.180730000000000075e+02
6.016000000000000514e-02 -2.187800000000000011e+02
6.048000000000000598e-02 -2.194819999999999993e+02
6.080000000000000682e-02 -2.201790000000000020e+02
6.112000000000000766e-02 -2.208710000000000093e+02
6.144000000000000850e-02 -2.215589999999999975e+02
6.176000000000000240e-02 -2.222419999999999902e+02
6.208000000000000324e-02 -2.229199999999999875e+02
6.240000000000000407e-02 -2.235929999999999893e+02
6.272000000000001185e-02 -2.242620000000000005e+02
6.303999999999999881e-02 -2.249250000000000114e+02
6.335999999999999965e-02 -2.255840000000000032e+02
6.368000000000000049e-02 -2.262379999999999995e+02
6.400000000000000133e-02 -2.268880000000000052e+02
6.432000000000000217e-02 -2.275329999999999870e+02
6.464000000000000301e-02 -2.281730000000000018e+02
6.496000000000000385e-02 -2.288089999999999975e+02
6.528000000000000469e-02 -2.294399999999999977e+02
6.560000000000000553e-02 -2.300660000000000025e+02
6.592000000000000637e-02 -2.306879999999999882e+02
6.624000000000000721e-02 -2.313060000000000116e+02
6.656000000000000805e-02 -2.319190000000000111e+02
6.688000000000000889e-02 -2.325279999999999916e+02
6.720000000000000973e-02 -2.331320000000000050e+02
6.752000000000001056e-02 -2.337319999999999993e+02
6.784000000000001140e-02 -2.343269999999999982e+02
6.816000000000001224e-02 -2.349180000000000064e+02
6.847999999999999921e-02 -2.355049999999999955e+02
6.880000000000000004e-02 -2.360879999999999939e+02
6.912000000000000088e-02 -2.366659999999999968e+02
6.944000000000000172e-02 -2.372400000000000091e+02
6.976000000000000256e-02 -2.378100000000000023e+02
7.008000000000000340e-02 -2.383760000000000048e+02
7.040000000000000424e-02 -2.389370000000000118e+02
7.072000000000000508e-02 -2.394939999999999998e+02
7.104000000000000592e-02 -2.400480000000000018e+02
7.136000000000000676e-02 -2.405970000000000084e+02
7.168000000000000760e-02 -2.411419999999999959e+02
7.200000000000000844e-02 -2.416829999999999927e+02
7.232000000000000928e-02 -2.422189999999999941e+02
7.264000000000001012e-02 -2.427520000000000095e+02
7.296000000000001096e-02 -2.432810000000000059e+02
7.328000000000001180e-02 -2.438060000000000116e+02
7.360000000000001263e-02 -2.443259999999999934e+02
7.391999999999999960e-02 -2.448429999999999893e+02
7.424000000000000044e-02 -2.453559999999999945e+02
7.456000000000000127e-02 -2.458650000000000091e+02
7.488000000000000211e-02 -2.463700000000000045e+02
7.520000000000000295e-02 -2.468710000000000093e+02
7.552000000000000379e-02 -2.473689999999999998e+02
7.584000000000000463e-02 -2.478619999999999948e+02
7.616000000000000547e-02 -2.483520000000000039e+02
7.648000000000000631e-02 -2.488369999999999891e+02
7.680000000000000715e-02 -2.493189999999999884e+02
7.712000000000000799e-02 -2.497980000000000018e+02
7.744000000000000883e-02 -2.502719999999999914e+02
7.776000000000000967e-02 -2.507429999999999950e+02
7.808000000000001051e-02 -2.512100000000000080e+02
7.840000000000001135e-02 -2.516730000000000018e+02
7.872000000000001219e-02 -2.521330000000000098e+02
7.904000000000001303e-02 -2.525889999999999986e+02
7.935999999999999999e-02 -2.530420000000000016e+02
7.968000000000000083e-02 -2.534910000000000139e+02
8.000000000000000167e-02 -2.539360000000000070e+02
8.032000000000000250e-02 -2.543779999999999859e+02
8.064000000000000334e-02 -2.548160000000000025e+02
8.096000000000000418e-02 -2.552510000000000048e+02
8.128000000000000502e-02 -2.556819999999999879e+02
8.160000000000000586e-02 -2.561100000000000136e+02
8.192000000000000670e-02 -2.565350000000000250e+02
8.224000000000000754e-02 -2.569560000000000173e+02
8.256000000000000838e-02 -2.573740000000000236e+02
8.288000000000000922e-02 -2.577880000000000109e+02
8.320000000000001006e-02 -2.581990000000000123e+02
8.352000000000001090e-02 -2.586070000000000277e+02
8.384000000000001174e-02 -2.590120000000000005e+02
8.416000000000001258e-02 -2.594130000000000109e+02
8.448000000000001342e-02 -2.598109999999999786e+02
8.480000000000000038e-02 -2.602060000000000173e+02
8.512000000000000122e-02 -2.605969999999999800e+02
8.544000000000000206e-02 -2.609859999999999900e+02
8.576000000000000290e-02 -2.613709999999999809e+02
8.608000000000000373e-02 -2.617540000000000191e+02
8.640000000000000457e-02 -2.621329999999999814e+02
8.672000000000000541e-02 -2.625090000000000146e+02
8.704000000000000625e-02 -2.628820000000000050e+02
8.736000000000000709e-02 -2.632520000000000095e+02
8.768000000000000793e-02 -2.636200000000000045e+02
8.800000000000000877e-02 -2.639839999999999804e+02
8.832000000000000961e-02 -2.643450000000000273e+02
8.864000000000001045e-02 -2.647040000000000077e+02
8.896000000000001129e-02 -2.650590000000000259e+02
8.928000000000001213e-02 -2.654119999999999777e+02
8.960000000000001297e-02 -2.657610000000000241e+02
8.992000000000001381e-02 -2.661080000000000041e+02
9.024000000000000077e-02 -2.664519999999999982e+02
9.056000000000000161e-02 -2.667939999999999827e+02
9.088000000000000245e-02 -2.671320000000000050e+02
9.120000000000000329e-02 -2.674680000000000177e+02
9.152000000000000413e-02 -2.678009999999999877e+02
9.184000000000000496e-02 -2.681320000000000050e+02
9.216000000000000580e-02 -2.684599999999999795e+02
9.248000000000000664e-02 -2.687850000000000250e+02
9.280000000000000748e-02 -2.691070000000000277e+02
9.312000000000000832e-02 -2.694270000000000209e+02
9.344000000000000916e-02 -2.697450000000000045e+02
9.376000000000001000e-02 -2.700590000000000259e+02
9.408000000000001084e-02 -2.703720000000000141e+02
9.440000000000001168e-02 -2.706809999999999832e+02
9.472000000000001252e-02 -2.709889999999999759e+02
9.504000000000001336e-02 -2.712930000000000064e+02
9.536000000000001420e-02 -2.715960000000000036e+02
9.568000000000000116e-02 -2.718949999999999818e+02
9.600000000000000200e-02 -2.721929999999999836e+02
9.632000000000000284e-02 -2.724879999999999995e+02
9.664000000000000368e-02 -2.727810000000000059e+02
9.696000000000000452e-02 -2.730710000000000264e+02
9.728000000000000536e-02 -2.733589999999999804e+02
9.760000000000000620e-02 -2.736449999999999818e+02
9.792000000000000703e-02 -2.739279999999999973e+02
9.824000000000000787e-02 -2.742090000000000032e+02
9.856000000000000871e-02 -2.744879999999999995e+02
9.888000000000000955e-02 -2.747649999999999864e+02
9.920000000000001039e-02 -2.750389999999999873e+02
9.952000000000001123e-02 -2.753120000000000118e+02
9.984000000000001207e-02 -2.755819999999999936e+02
1.001600000000000129e-01 -2.758500000000000227e+02
1.004800000000000137e-01 -2.761150000000000091e+02
1.008000000000000146e-01 -2.763790000000000191e+02
1.011200000000000015e-01 -2.766399999999999864e+02
1.014400000000000024e-01 -2.768999999999999773e+02
1.017600000000000032e-01 -2.771569999999999823e+02
1.020800000000000041e-01 -2.774119999999999777e+02
1.024000000000000049e-01 -2.776659999999999968e+02
1.027200000000000057e-01 -2.779169999999999732e+02
1.030400000000000066e-01 -2.781659999999999968e+02
1.033600000000000074e-01 -2.784130000000000109e+02
1.036800000000000083e-01 -2.786589999999999918e+02
1.040000000000000091e-01 -2.789019999999999868e+02
1.043200000000000099e-01 -2.791429999999999723e+02
1.046400000000000108e-01 -2.793829999999999814e+02
1.049600000000000116e-01 -2.796200000000000045e+02
1.052800000000000125e-01 -2.798559999999999945e+02
1.056000000000000133e-01 -2.800889999999999986e+02
1.059200000000000141e-01 -2.803210000000000264e+02
1.062400000000000150e-01 -2.805509999999999877e+02
1.065600000000000019e-01 -2.807789999999999964e+02
1.068800000000000028e-01 -2.810049999999999955e+02
1.072000000000000036e-01 -2.812300000000000182e+02
1.075200000000000045e-01 -2.814519999999999982e+02
1.078400000000000053e-01 -2.816730000000000018e+02
1.081600000000000061e-01 -2.818919999999999959e+02
1.084800000000000070e-01 -2.821089999999999804e+02
1.088000000000000078e-01 -2.823249999999999886e+02
1.091200000000000087e-01 -2.825389999999999873e+02
1.094400000000000095e-01 -2.827509999999999764e+02
1.097600000000000103e-01 -2.829619999999999891e+02
1.100800000000000112e-01 -2.831709999999999923e+02
1.104000000000000120e-01 -2.833779999999999859e+02
1.107200000000000129e-01 -2.835830000000000268e+02
1.110400000000000137e-01 -2.837869999999999777e+02
1.113600000000000145e-01 -2.839889999999999759e+02
1.116800000000000154e-01 -2.841899999999999977e+02
1.120000000000000023e-01 -2.843890000000000100e+02
1.123200000000000032e-01 -2.845869999999999891e+02
1.126400000000000040e-01 -2.847830000000000155e+02
1.129600000000000048e-01 -2.849769999999999754e+02
1.132800000000000057e-01 -2.851700000000000159e+02
1.136000000000000065e-01 -2.853609999999999900e+02
1.139200000000000074e-01 -2.855509999999999877e+02
1.142400000000000082e-01 -2.857400000000000091e+02
1.145600000000000090e-01 -2.859270000000000209e+02
1.148800000000000099e-01 -2.861120000000000232e+02
1.152000000000000107e-01 -2.862959999999999923e+02
1.155200000000000116e-01 -2.864789999999999850e+02
1.158400000000000124e-01 -2.866600000000000250e+02
1.161600000000000132e-01 -2.868389999999999986e+02
1.164800000000000141e-01 -2.870179999999999723e+02
1.168000000000000149e-01 -2.871949999999999932e+02
1.171200000000000158e-01 -2.873700000000000045e+02
1.174400000000000027e-01 -2.875439999999999827e+02
1.177600000000000036e-01 -2.877169999999999845e+02
1.180800000000000044e-01 -2.878890000000000100e+02
1.184000000000000052e-01 -2.880590000000000259e+02
1.187200000000000061e-01 -2.882280000000000086e+02
1.190400000000000069e-01 -2.883949999999999818e+02
1.193600000000000078e-01 -2.885620000000000118e+02
1.196800000000000086e-01 -2.887259999999999991e+02
1.200000000000000094e-01 -2.888899999999999864e+02
1.203200000000000103e-01 -2.890529999999999973e+02
1.206400000000000111e-01 -2.892139999999999986e+02
1.209600000000000120e-01 -2.893740000000000236e+02
1.212800000000000128e-01 -2.895319999999999823e+02
1.216000000000000136e-01 -2.896899999999999977e+02
1.219200000000000145e-01 -2.898460000000000036e+02
1.222400000000000153e-01 -2.900009999999999764e+02
1.225600000000000162e-01 -2.901549999999999727e+02
1.228800000000000170e-01 -2.903079999999999927e+02
1.232000000000000040e-01 -2.904590000000000032e+02
1.235200000000000048e-01 -2.906089999999999804e+02
1.238400000000000056e-01 -2.907579999999999814e+02
1.241600000000000065e-01 -2.909069999999999823e+02
1.244800000000000073e-01 -2.910529999999999973e+02
1.248000000000000081e-01 -2.911990000000000123e+02
1.251200000000000090e-01 -2.913439999999999941e+02
1.254400000000000237e-01 -2.914870000000000232e+02
1.257600000000000107e-01 -2.916299999999999955e+02
1.260799999999999976e-01 -2.917710000000000150e+02
1.264000000000000123e-01 -2.919110000000000014e+02
1.267199999999999993e-01 -2.920500000000000114e+02
1.270400000000000140e-01 -2.921890000000000214e+02
1.273600000000000010e-01 -2.923260000000000218e+02
1.276800000000000157e-01 -2.924619999999999891e+02
1.280000000000000027e-01 -2.925969999999999800e+02
1.283200000000000174e-01 -2.927309999999999945e+02
1.286400000000000043e-01 -2.928629999999999995e+02
1.289600000000000191e-01 -2.929950000000000045e+02
1.292800000000000060e-01 -2.931259999999999764e+02
1.296000000000000207e-01 -2.932559999999999718e+02
1.299200000000000077e-01 -2.933849999999999909e+02
1.302400000000000224e-01 -2.935129999999999768e+02
1.305600000000000094e-01 -2.936399999999999864e+02
1.308800000000000241e-01 -2.937660000000000196e+02
1.312000000000000111e-01 -2.938910000000000196e+02
1.315199999999999980e-01 -2.940149999999999864e+02
1.318400000000000127e-01 -2.941390000000000100e+02
1.321599999999999997e-01 -2.942610000000000241e+02
1.324800000000000144e-01 -2.943820000000000050e+02
1.328000000000000014e-01 -2.945029999999999859e+02
1.331200000000000161e-01 -2.946220000000000141e+02
1.334400000000000031e-01 -2.947409999999999854e+02
1.337600000000000178e-01 -2.948589999999999804e+02
1.340800000000000047e-01 -2.949759999999999991e+02
1.344000000000000195e-01 -2.950919999999999845e+02
1.347200000000000064e-01 -2.952069999999999936e+02
1.350400000000000211e-01 -2.953210000000000264e+02
1.353600000000000081e-01 -2.954350000000000023e+02
1.356800000000000228e-01 -2.955470000000000255e+02
1.360000000000000098e-01 -2.956589999999999918e+02
1.363200000000000245e-01 -2.957699999999999818e+02
1.366400000000000114e-01 -2.958799999999999955e+02
1.369599999999999984e-01 -2.959889999999999759e+02
1.372800000000000131e-01 -2.960980000000000132e+02
1.376000000000000001e-01 -2.962049999999999841e+02
1.379200000000000148e-01 -2.963120000000000118e+02
1.382400000000000018e-01 -2.964180000000000064e+02
1.385600000000000165e-01 -2.965240000000000009e+02
1.388800000000000034e-01 -2.966279999999999859e+02
1.392000000000000182e-01 -2.967320000000000277e+02
1.395200000000000051e-01 -2.968349999999999795e+02
1.398400000000000198e-01 -2.969370000000000118e+02
1.401600000000000068e-01 -2.970389999999999873e+02
1.404800000000000215e-01 -2.971399999999999864e+02
1.408000000000000085e-01 -2.972400000000000091e+02
1.411200000000000232e-01 -2.973389999999999986e+02
1.414400000000000102e-01 -2.974379999999999882e+02
1.417600000000000249e-01 -2.975360000000000014e+02
1.420800000000000118e-01 -2.976329999999999814e+02
1.423999999999999988e-01 -2.977289999999999850e+02
1.427200000000000135e-01 -2.978249999999999886e+02
1.430400000000000005e-01 -2.979200000000000159e+02
1.433600000000000152e-01 -2.980149999999999864e+02
1.436800000000000022e-01 -2.981089999999999804e+02
1.440000000000000169e-01 -2.982019999999999982e+02
1.443200000000000038e-01 -2.982939999999999827e+02
1.446400000000000186e-01 -2.983860000000000241e+02
1.449600000000000055e-01 -2.984769999999999754e+02
1.452800000000000202e-01 -2.985670000000000073e+02
1.456000000000000072e-01 -2.986569999999999823e+02
1.459200000000000219e-01 -2.987470000000000141e+02
1.462400000000000089e-01 -2.988349999999999795e+02
1.465600000000000236e-01 -2.989230000000000018e+02
1.468800000000000106e-01 -2.990099999999999909e+02
1.472000000000000253e-01 -2.990969999999999800e+02
1.475200000000000122e-01 -2.991829999999999927e+02
1.478399999999999992e-01 -2.992690000000000055e+02
1.481600000000000139e-01 -2.993539999999999850e+02
1.484800000000000009e-01 -2.994379999999999882e+02
1.488000000000000156e-01 -2.995219999999999914e+02
1.491200000000000025e-01 -2.996050000000000182e+02
1.494400000000000173e-01 -2.996870000000000118e+02
1.497600000000000042e-01 -2.997690000000000055e+02
1.500800000000000189e-01 -2.998509999999999991e+02
1.504000000000000059e-01 -2.999320000000000164e+02
1.507200000000000206e-01 -3.000120000000000005e+02
1.510400000000000076e-01 -3.000919999999999845e+02
1.513600000000000223e-01 -3.001709999999999923e+02
1.516800000000000093e-01 -3.002500000000000000e+02
1.520000000000000240e-01 -3.003279999999999745e+02
1.523200000000000109e-01 -3.004049999999999727e+02
1.526400000000000257e-01 -3.004820000000000277e+02
1.529600000000000126e-01 -3.005590000000000259e+02
1.532799999999999996e-01 -3.006349999999999909e+02
1.536000000000000143e-01 -3.007099999999999795e+02
1.539200000000000013e-01 -3.007850000000000250e+02
1.542400000000000160e-01 -3.008600000000000136e+02
1.545600000000000029e-01 -3.009340000000000259e+02
1.548800000000000177e-01 -3.010070000000000050e+02
1.552000000000000046e-01 -3.010799999999999841e+02
1.555200000000000193e-01 -3.011519999999999868e+02
1.558400000000000063e-01 -3.012239999999999895e+02
1.561600000000000210e-01 -3.012959999999999923e+02
1.564800000000000080e-01 -3.013670000000000186e+02
1.568000000000000227e-01 -3.014370000000000118e+02
1.571200000000000097e-01 -3.015070000000000050e+02
1.574400000000000244e-01 -3.015769999999999982e+02
1.577600000000000113e-01 -3.016460000000000150e+02
1.580800000000000261e-01 -3.017149999999999750e+02
1.584000000000000130e-01 -3.017830000000000155e+02
1.587200000000000000e-01 -3.018509999999999991e+02
1.590400000000000147e-01 -3.019180000000000064e+02
1.593600000000000017e-01 -3.019850000000000136e+02
1.596800000000000164e-01 -3.020509999999999877e+02
1.600000000000000033e-01 -3.021170000000000186e+02
1.603200000000000180e-01 -3.021829999999999927e+02
1.606400000000000050e-01 -3.022479999999999905e+02
1.609600000000000197e-01 -3.023129999999999882e+02
1.612800000000000067e-01 -3.023770000000000095e+02
1.616000000000000214e-01 -3.024409999999999741e+02
1.619200000000000084e-01 -3.025040000000000191e+02
1.622400000000000231e-01 -3.025670000000000073e+02
1.625600000000000100e-01 -3.026299999999999955e+02
1.628800000000000248e-01 -3.026920000000000073e+02
1.632000000000000117e-01 -3.027540000000000191e+02
1.635200000000000264e-01 -3.028149999999999977e+02
1.638400000000000134e-01 -3.028759999999999764e+02
1.641600000000000004e-01 -3.029370000000000118e+02
1.644800000000000151e-01 -3.029970000000000141e+02
1.648000000000000020e-01 -3.030570000000000164e+02
1.651200000000000168e-01 -3.031170000000000186e+02
1.654400000000000037e-01 -3.031759999999999877e+02
1.657600000000000184e-01 -3.032350000000000136e+02
1.660800000000000054e-01 -3.032930000000000064e+02
1.664000000000000201e-01 -3.033509999999999991e+02
1.667200000000000071e-01 -3.034089999999999918e+02
1.670400000000000218e-01 -3.034660000000000082e+02
1.673600000000000088e-01 -3.035230000000000246e+02
1.676800000000000235e-01 -3.035790000000000077e+02
1.680000000000000104e-01 -3.036360000000000241e+02
1.683200000000000252e-01 -3.036909999999999741e+02
1.686400000000000121e-01 -3.037470000000000141e+02
1.689600000000000268e-01 -3.038020000000000209e+02
1.692800000000000138e-01 -3.038570000000000277e+02
1.696000000000000008e-01 -3.039110000000000014e+02
1.699200000000000155e-01 -3.039649999999999750e+02
1.702400000000000024e-01 -3.040190000000000055e+02
1.705600000000000172e-01 -3.040729999999999791e+02
1.708800000000000041e-01 -3.041259999999999764e+02
1.712000000000000188e-01 -3.041789999999999736e+02
1.715200000000000058e-01 -3.042309999999999945e+02
1.718400000000000205e-01 -3.042830000000000155e+02
1.721600000000000075e-01 -3.043349999999999795e+02
1.724800000000000222e-01 -3.043870000000000005e+02
1.728000000000000091e-01 -3.044379999999999882e+02
1.731200000000000239e-01 -3.044889999999999759e+02
1.734400000000000108e-01 -3.045400000000000205e+02
1.737600000000000255e-01 -3.045899999999999750e+02
1.740800000000000125e-01 -3.046399999999999864e+02
1.744000000000000272e-01 -3.046899999999999977e+02
1.747200000000000142e-01 -3.047389999999999759e+02
1.750400000000000011e-01 -3.047880000000000109e+02
1.753600000000000159e-01 -3.048369999999999891e+02
1.756800000000000028e-01 -3.048849999999999909e+02
1.760000000000000175e-01 -3.049340000000000259e+02
1.763200000000000045e-01 -3.049820000000000277e+02
1.766400000000000192e-01 -3.050289999999999964e+02
1.769600000000000062e-01 -3.050769999999999982e+02
1.772800000000000209e-01 -3.051240000000000236e+02
1.776000000000000079e-01 -3.051709999999999923e+02
1.779200000000000226e-01 -3.052169999999999845e+02
1.782400000000000095e-01 -3.052629999999999768e+02
1.785600000000000243e-01 -3.053090000000000259e+02
1.788800000000000112e-01 -3.053550000000000182e+02
1.792000000000000259e-01 -3.054010000000000105e+02
1.795200000000000129e-01 -3.054460000000000264e+02
1.798400000000000276e-01 -3.054909999999999854e+02
1.801600000000000146e-01 -3.055360000000000014e+02
1.804800000000000015e-01 -3.055799999999999841e+02
1.808000000000000163e-01 -3.056240000000000236e+02
1.811200000000000032e-01 -3.056680000000000064e+02
1.814400000000000179e-01 -3.057119999999999891e+02
1.817600000000000049e-01 -3.057549999999999955e+02
1.820800000000000196e-01 -3.057980000000000018e+02
1.824000000000000066e-01 -3.058410000000000082e+02
1.827200000000000213e-01 -3.058840000000000146e+02
1.830400000000000083e-01 -3.059259999999999877e+02
1.833600000000000230e-01 -3.059689999999999941e+02
1.836800000000000099e-01 -3.060110000000000241e+02
1.840000000000000246e-01 -3.060520000000000209e+02
1.843200000000000116e-01 -3.060939999999999941e+02
1.846400000000000263e-01 -3.061349999999999909e+02
1.849600000000000133e-01 -3.061759999999999877e+02
1.852800000000000280e-01 -3.062169999999999845e+02
1.856000000000000150e-01 -3.062579999999999814e+02
1.859200000000000019e-01 -3.062980000000000018e+02
1.862400000000000166e-01 -3.063380000000000223e+02
1.865600000000000036e-01 -3.063779999999999859e+02
1.868800000000000183e-01 -3.064180000000000064e+02
1.872000000000000053e-01 -3.064569999999999936e+02
1.875200000000000200e-01 -3.064970000000000141e+02
1.878400000000000070e-01 -3.065360000000000014e+02
1.881600000000000217e-01 -3.065749999999999886e+02
1.884800000000000086e-01 -3.066129999999999995e+02
1.888000000000000234e-01 -3.066519999999999868e+02
1.891200000000000103e-01 -3.066899999999999977e+02
1.894400000000000250e-01 -3.067280000000000086e+02
1.897600000000000120e-01 -3.067660000000000196e+02
1.900800000000000267e-01 -3.068029999999999973e+02
1.904000000000000137e-01 -3.068410000000000082e+02
1.907200000000000284e-01 -3.068779999999999859e+02
1.910400000000000154e-01 -3.069150000000000205e+02
1.913600000000000023e-01 -3.069519999999999982e+02
1.916800000000000170e-01 -3.069889999999999759e+02
1.920000000000000040e-01 -3.070249999999999773e+02
1.923200000000000187e-01 -3.070609999999999786e+02
1.926400000000000057e-01 -3.070969999999999800e+02
1.929600000000000204e-01 -3.071329999999999814e+02
1.932800000000000074e-01 -3.071689999999999827e+02
1.936000000000000221e-01 -3.072040000000000077e+02
1.939200000000000090e-01 -3.072400000000000091e+02
1.942400000000000237e-01 -3.072749999999999773e+02
1.945600000000000107e-01 -3.073100000000000023e+02
1.948800000000000254e-01 -3.073450000000000273e+02
1.952000000000000124e-01 -3.073790000000000191e+02
1.955200000000000271e-01 -3.074139999999999873e+02
1.958400000000000141e-01 -3.074479999999999791e+02
1.961600000000000288e-01 -3.074820000000000277e+02
1.964800000000000157e-01 -3.075160000000000196e+02
1.968000000000000027e-01 -3.075500000000000114e+02
1.971200000000000174e-01 -3.075840000000000032e+02
1.974400000000000044e-01 -3.076170000000000186e+02
1.977600000000000191e-01 -3.076499999999999773e+02
1.980800000000000061e-01 -3.076829999999999927e+02
1.984000000000000208e-01 -3.077160000000000082e+02
1.987200000000000077e-01 -3.077490000000000236e+02
1.990400000000000225e-01 -3.077819999999999823e+02
1.993600000000000094e-01 -3.078140000000000214e+02
1.996800000000000241e-01 -3.078460000000000036e+02
2.000000000000000111e-01 -3.078790000000000191e+02
2.003200000000000258e-01 -3.079110000000000014e+02
2.006400000000000128e-01 -3.079420000000000073e+02
2.009600000000000275e-01 -3.079739999999999895e+02
2.012800000000000145e-01 -3.080059999999999718e+02
2.016000000000000292e-01 -3.080369999999999777e+02
2.019200000000000161e-01 -3.080679999999999836e+02
2.022400000000000031e-01 -3.080989999999999895e+02
2.025600000000000178e-01 -3.081299999999999955e+02
2.028800000000000048e-01 -3.081610000000000014e+02
2.032000000000000195e-01 -3.081920000000000073e+02
2.035200000000000065e-01 -3.082219999999999800e+02
2.038400000000000212e-01 -3.082520000000000095e+02
2.041600000000000081e-01 -3.082830000000000155e+02
2.044800000000000229e-01 -3.083129999999999882e+02
2.048000000000000098e-01 -3.083430000000000177e+02
2.051200000000000245e-01 -3.083720000000000141e+02
2.054400000000000115e-01 -3.084019999999999868e+02
2.057600000000000262e-01 -3.084320000000000164e+02
2.060800000000000132e-01 -3.084610000000000127e+02
2.064000000000000279e-01 -3.084900000000000091e+02
2.067200000000000149e-01 -3.085190000000000055e+02
2.070400000000000296e-01 -3.085480000000000018e+02
2.073600000000000165e-01 -3.085769999999999982e+02
2.076800000000000035e-01 -3.086059999999999945e+02
2.080000000000000182e-01 -3.086340000000000146e+02
2.083200000000000052e-01 -3.086630000000000109e+02
2.086400000000000199e-01 -3.086909999999999741e+02
2.089600000000000068e-01 -3.087189999999999941e+02
2.092800000000000216e-01 -3.087470000000000141e+02
2.096000000000000085e-01 -3.087749999999999773e+02
2.099200000000000232e-01 -3.088029999999999973e+02
2.102400000000000102e-01 -3.088310000000000173e+02
2.105600000000000249e-01 -3.088580000000000041e+02
2.108800000000000119e-01 -3.088860000000000241e+02
2.112000000000000266e-01 -3.089130000000000109e+02
2.115200000000000136e-01 -3.089399999999999977e+02
2.118400000000000283e-01 -3.089669999999999845e+02
2.121600000000000152e-01 -3.089940000000000282e+02
2.124800000000000300e-01 -3.090210000000000150e+02
2.128000000000000169e-01 -3.090480000000000018e+02
2.131200000000000039e-01 -3.090749999999999886e+02
2.134400000000000186e-01 -3.091009999999999991e+02
2.137600000000000056e-01 -3.091279999999999859e+02
2.140800000000000203e-01 -3.091539999999999964e+02
2.144000000000000072e-01 -3.091800000000000068e+02
2.147200000000000220e-01 -3.092060000000000173e+02
2.150400000000000089e-01 -3.092320000000000277e+02
2.153600000000000236e-01 -3.092579999999999814e+02
2.156800000000000106e-01 -3.092839999999999918e+02
2.160000000000000253e-01 -3.093090000000000259e+02
2.163200000000000123e-01 -3.093349999999999795e+02
2.166400000000000270e-01 -3.093600000000000136e+02
2.169600000000000140e-01 -3.093849999999999909e+02
2.172800000000000287e-01 -3.094110000000000014e+02
2.176000000000000156e-01 -3.094359999999999786e+02
2.179200000000000303e-01 -3.094610000000000127e+02
2.182400000000000173e-01 -3.094859999999999900e+02
2.185600000000000043e-01 -3.095099999999999909e+02
2.188800000000000190e-01 -3.095350000000000250e+02
2.192000000000000060e-01 -3.095600000000000023e+02
2.195200000000000207e-01 -3.095840000000000032e+02
2.198400000000000076e-01 -3.096089999999999804e+02
2.201600000000000223e-01 -3.096329999999999814e+02
2.204800000000000093e-01 -3.096569999999999823e+02
2.208000000000000240e-01 -3.096809999999999832e+02
2.211200000000000110e-01 -3.097049999999999841e+02
2.214400000000000257e-01 -3.097289999999999850e+02
2.217600000000000127e-01 -3.097529999999999859e+02
2.220800000000000274e-01 -3.097769999999999868e+02
2.224000000000000143e-01 -3.098000000000000114e+02
2.227200000000000291e-01 -3.098240000000000123e+02
2.230400000000000160e-01 -3.098469999999999800e+02
2.233600000000000307e-01 -3.098709999999999809e+02
2.236800000000000177e-01 -3.098940000000000055e+02
2.240000000000000047e-01 -3.099169999999999732e+02
2.243200000000000194e-01 -3.099399999999999977e+02
2.246400000000000063e-01 -3.099630000000000223e+02
2.249600000000000211e-01 -3.099859999999999900e+02
2.252800000000000080e-01 -3.100090000000000146e+02
2.256000000000000227e-01 -3.100319999999999823e+02
2.259200000000000097e-01 -3.100539999999999736e+02
2.262400000000000244e-01 -3.100769999999999982e+02
2.265600000000000114e-01 -3.100989999999999895e+02
2.268800000000000261e-01 -3.101220000000000141e+02
2.272000000000000131e-01 -3.101440000000000055e+02
2.275200000000000278e-01 -3.101659999999999968e+02
2.278400000000000147e-01 -3.101890000000000214e+02
2.281600000000000295e-01 -3.102110000000000127e+02
2.284800000000000164e-01 -3.102330000000000041e+02
2.288000000000000311e-01 -3.102549999999999955e+02
2.291200000000000181e-01 -3.102760000000000105e+02
2.294400000000000051e-01 -3.102980000000000018e+02
2.297600000000000198e-01 -3.103199999999999932e+02
2.300800000000000067e-01 -3.103410000000000082e+02
2.304000000000000214e-01 -3.103629999999999995e+02
2.307200000000000084e-01 -3.103840000000000146e+02
2.310400000000000231e-01 -3.104060000000000059e+02
2.313600000000000101e-01 -3.104270000000000209e+02
2.316800000000000248e-01 -3.104479999999999791e+02
2.320000000000000118e-01 -3.104689999999999941e+02
2.323200000000000265e-01 -3.104900000000000091e+02
2.326400000000000134e-01 -3.105110000000000241e+02
2.329600000000000282e-01 -3.105319999999999823e+02
2.332800000000000151e-01 -3.105529999999999973e+02
2.336000000000000298e-01 -3.105740000000000123e+02
2.339200000000000168e-01 -3.105950000000000273e+02
2.342400000000000315e-01 -3.106150000000000091e+02
2.345600000000000185e-01 -3.106360000000000241e+02
2.348800000000000054e-01 -3.106560000000000059e+02
2.352000000000000202e-01 -3.106770000000000209e+02
2.355200000000000071e-01 -3.106970000000000027e+02
2.358400000000000218e-01 -3.107169999999999845e+02
2.361600000000000088e-01 -3.107370000000000232e+02
2.364800000000000235e-01 -3.107579999999999814e+02
2.368000000000000105e-01 -3.107780000000000200e+02
2.371200000000000252e-01 -3.107980000000000018e+02
2.374400000000000122e-01 -3.108179999999999836e+02
2.377600000000000269e-01 -3.108369999999999891e+02
2.380800000000000138e-01 -3.108570000000000277e+02
2.384000000000000286e-01 -3.108770000000000095e+02
2.387200000000000155e-01 -3.108969999999999914e+02
2.390400000000000302e-01 -3.109159999999999968e+02
2.393600000000000172e-01 -3.109359999999999786e+02
2.396800000000000319e-01 -3.109549999999999841e+02
2.400000000000000189e-01 -3.109750000000000227e+02
2.403200000000000058e-01 -3.109940000000000282e+02
2.406400000000000206e-01 -3.110129999999999768e+02
2.409600000000000075e-01 -3.110330000000000155e+02
2.412800000000000222e-01 -3.110520000000000209e+02
2.416000000000000092e-01 -3.110710000000000264e+02
2.419200000000000239e-01 -3.110899999999999750e+02
2.422400000000000109e-01 -3.111089999999999804e+02
2.425600000000000256e-01 -3.111279999999999859e+02
2.428800000000000125e-01 -3.111469999999999914e+02
2.432000000000000273e-01 -3.111650000000000205e+02
2.435200000000000142e-01 -3.111840000000000259e+02
2.438400000000000289e-01 -3.112029999999999745e+02
2.441600000000000159e-01 -3.112210000000000036e+02
2.444800000000000306e-01 -3.112400000000000091e+02
2.448000000000000176e-01 -3.112590000000000146e+02
2.451200000000000323e-01 -3.112769999999999868e+02
2.454400000000000193e-01 -3.112950000000000159e+02
2.457600000000000340e-01 -3.113140000000000214e+02
2.460800000000000209e-01 -3.113319999999999936e+02
2.464000000000000079e-01 -3.113500000000000227e+02
2.467200000000000226e-01 -3.113679999999999950e+02
2.470400000000000096e-01 -3.113860000000000241e+02
2.473600000000000243e-01 -3.114049999999999727e+02
2.476800000000000113e-01 -3.114220000000000255e+02
2.480000000000000260e-01 -3.114399999999999977e+02
2.483200000000000129e-01 -3.114580000000000268e+02
2.486400000000000277e-01 -3.114759999999999991e+02
2.489600000000000146e-01 -3.114940000000000282e+02
2.492800000000000293e-01 -3.115120000000000005e+02
2.496000000000000163e-01 -3.115289999999999964e+02
2.499200000000000310e-01 -3.115470000000000255e+02
2.502400000000000180e-01 -3.115649999999999977e+02
2.505600000000000049e-01 -3.115819999999999936e+02
2.508800000000000474e-01 -3.115989999999999895e+02
2.512000000000000344e-01 -3.116170000000000186e+02
2.515200000000000213e-01 -3.116340000000000146e+02
2.518400000000000083e-01 -3.116519999999999868e+02
2.521599999999999953e-01 -3.116689999999999827e+02
2.524800000000000377e-01 -3.116859999999999786e+02
2.528000000000000247e-01 -3.117029999999999745e+02
2.531200000000000117e-01 -3.117200000000000273e+02
2.534399999999999986e-01 -3.117370000000000232e+02
2.537600000000000411e-01 -3.117540000000000191e+02
2.540800000000000280e-01 -3.117710000000000150e+02
2.544000000000000150e-01 -3.117880000000000109e+02
2.547200000000000020e-01 -3.118050000000000068e+02
2.550400000000000444e-01 -3.118220000000000027e+02
2.553600000000000314e-01 -3.118389999999999986e+02
2.556800000000000184e-01 -3.118550000000000182e+02
2.560000000000000053e-01 -3.118720000000000141e+02
2.563200000000000478e-01 -3.118890000000000100e+02
2.566400000000000348e-01 -3.119049999999999727e+02
2.569600000000000217e-01 -3.119220000000000255e+02
2.572800000000000087e-01 -3.119379999999999882e+02
2.575999999999999956e-01 -3.119549999999999841e+02
2.579200000000000381e-01 -3.119710000000000036e+02
2.582400000000000251e-01 -3.119870000000000232e+02
2.585600000000000120e-01 -3.120040000000000191e+02
2.588799999999999990e-01 -3.120199999999999818e+02
2.592000000000000415e-01 -3.120360000000000014e+02
2.595200000000000284e-01 -3.120520000000000209e+02
2.598400000000000154e-01 -3.120679999999999836e+02
2.601600000000000024e-01 -3.120840000000000032e+02
2.604800000000000448e-01 -3.121000000000000227e+02
2.608000000000000318e-01 -3.121159999999999854e+02
2.611200000000000188e-01 -3.121320000000000050e+02
2.614400000000000057e-01 -3.121480000000000246e+02
2.617600000000000482e-01 -3.121639999999999873e+02
2.620800000000000352e-01 -3.121800000000000068e+02
2.624000000000000221e-01 -3.121960000000000264e+02
2.627200000000000091e-01 -3.122110000000000127e+02
2.630399999999999960e-01 -3.122269999999999754e+02
2.633600000000000385e-01 -3.122429999999999950e+02
2.636800000000000255e-01 -3.122579999999999814e+02
2.640000000000000124e-01 -3.122740000000000009e+02
2.643199999999999994e-01 -3.122889999999999873e+02
2.646400000000000419e-01 -3.123050000000000068e+02
2.649600000000000288e-01 -3.123199999999999932e+02
2.652800000000000158e-01 -3.123360000000000127e+02
2.656000000000000028e-01 -3.123509999999999991e+02
2.659200000000000452e-01 -3.123659999999999854e+02
2.662400000000000322e-01 -3.123809999999999718e+02
2.665600000000000191e-01 -3.123969999999999914e+02
2.668800000000000061e-01 -3.124119999999999777e+02
2.672000000000000486e-01 -3.124270000000000209e+02
2.675200000000000355e-01 -3.124420000000000073e+02
2.678400000000000225e-01 -3.124569999999999936e+02
2.681600000000000095e-01 -3.124719999999999800e+02
2.684799999999999964e-01 -3.124870000000000232e+02
2.688000000000000389e-01 -3.125020000000000095e+02
2.691200000000000259e-01 -3.125169999999999959e+02
2.694400000000000128e-01 -3.125319999999999823e+02
2.697599999999999998e-01 -3.125470000000000255e+02
2.700800000000000423e-01 -3.125609999999999786e+02
2.704000000000000292e-01 -3.125760000000000218e+02
2.707200000000000162e-01 -3.125910000000000082e+02
2.710400000000000031e-01 -3.126050000000000182e+02
2.713600000000000456e-01 -3.126200000000000045e+02
2.716800000000000326e-01 -3.126349999999999909e+02
2.720000000000000195e-01 -3.126490000000000009e+02
2.723200000000000065e-01 -3.126639999999999873e+02
2.726400000000000490e-01 -3.126779999999999973e+02
2.729600000000000359e-01 -3.126929999999999836e+02
2.732800000000000229e-01 -3.127069999999999936e+02
2.736000000000000099e-01 -3.127210000000000036e+02
2.739199999999999968e-01 -3.127359999999999900e+02
2.742400000000000393e-01 -3.127500000000000000e+02
2.745600000000000263e-01 -3.127640000000000100e+02
2.748800000000000132e-01 -3.127789999999999964e+02
2.752000000000000002e-01 -3.127930000000000064e+02
2.755200000000000427e-01 -3.128070000000000164e+02
2.758400000000000296e-01 -3.128210000000000264e+02
2.761600000000000166e-01 -3.128349999999999795e+02
2.764800000000000035e-01 -3.128489999999999895e+02
2.768000000000000460e-01 -3.128629999999999995e+02
2.771200000000000330e-01 -3.128770000000000095e+02
2.774400000000000199e-01 -3.128910000000000196e+02
2.777600000000000069e-01 -3.129049999999999727e+02
2.780800000000000494e-01 -3.129189999999999827e+02
2.784000000000000363e-01 -3.129329999999999927e+02
2.787200000000000233e-01 -3.129460000000000264e+02
2.790400000000000102e-01 -3.129599999999999795e+02
2.793599999999999972e-01 -3.129739999999999895e+02
2.796800000000000397e-01 -3.129879999999999995e+02
2.800000000000000266e-01 -3.130009999999999764e+02
2.803200000000000136e-01 -3.130149999999999864e+02
2.806400000000000006e-01 -3.130280000000000200e+02
2.809600000000000430e-01 -3.130419999999999732e+02
2.812800000000000300e-01 -3.130550000000000068e+02
2.816000000000000170e-01 -3.130690000000000168e+02
2.819200000000000039e-01 -3.130819999999999936e+02
2.822400000000000464e-01 -3.130960000000000036e+02
2.825600000000000334e-01 -3.131089999999999804e+02
2.828800000000000203e-01 -3.131229999999999905e+02
2.832000000000000073e-01 -3.131360000000000241e+02
2.835200000000000498e-01 -3.131490000000000009e+02
2.838400000000000367e-01 -3.131619999999999777e+02
2.841600000000000237e-01 -3.131759999999999877e+02
2.844800000000000106e-01 -3.131890000000000214e+02
2.847999999999999976e-01 -3.132019999999999982e+02
2.851200000000000401e-01 -3.132149999999999750e+02
2.854400000000000270e-01 -3.132280000000000086e+02
2.857600000000000140e-01 -3.132409999999999854e+02
2.860800000000000010e-01 -3.132540000000000191e+02
2.864000000000000434e-01 -3.132669999999999959e+02
2.867200000000000304e-01 -3.132799999999999727e+02
2.870400000000000174e-01 -3.132930000000000064e+02
2.873600000000000043e-01 -3.133059999999999832e+02
2.876800000000000468e-01 -3.133190000000000168e+02
2.880000000000000338e-01 -3.133319999999999936e+02
2.883200000000000207e-01 -3.133450000000000273e+02
2.886400000000000077e-01 -3.133570000000000277e+02
2.889600000000000501e-01 -3.133700000000000045e+02
2.892800000000000371e-01 -3.133829999999999814e+02
2.896000000000000241e-01 -3.133960000000000150e+02
2.899200000000000110e-01 -3.134080000000000155e+02
2.902399999999999980e-01 -3.134209999999999923e+02
2.905600000000000405e-01 -3.134329999999999927e+02
2.908800000000000274e-01 -3.134460000000000264e+02
2.912000000000000144e-01 -3.134590000000000032e+02
2.915200000000000014e-01 -3.134710000000000036e+02
2.918400000000000438e-01 -3.134830000000000041e+02
2.921600000000000308e-01 -3.134959999999999809e+02
2.924800000000000177e-01 -3.135079999999999814e+02
2.928000000000000047e-01 -3.135210000000000150e+02
2.931200000000000472e-01 -3.135330000000000155e+02
2.934400000000000341e-01 -3.135450000000000159e+02
2.937600000000000211e-01 -3.135579999999999927e+02
2.940800000000000081e-01 -3.135699999999999932e+02
2.944000000000000505e-01 -3.135819999999999936e+02
2.947200000000000375e-01 -3.135939999999999941e+02
2.950400000000000245e-01 -3.136070000000000277e+02
2.953600000000000114e-01 -3.136190000000000282e+02
2.956799999999999984e-01 -3.136309999999999718e+02
2.960000000000000409e-01 -3.136429999999999723e+02
2.963200000000000278e-01 -3.136549999999999727e+02
2.966400000000000148e-01 -3.136669999999999732e+02
2.969600000000000017e-01 -3.136789999999999736e+02
2.972800000000000442e-01 -3.136909999999999741e+02
2.976000000000000312e-01 -3.137029999999999745e+02
2.979200000000000181e-01 -3.137149999999999750e+02
2.982400000000000051e-01 -3.137269999999999754e+02
2.985600000000000476e-01 -3.137379999999999995e+02
2.988800000000000345e-01 -3.137500000000000000e+02
2.992000000000000215e-01 -3.137620000000000005e+02
2.995200000000000085e-01 -3.137740000000000009e+02
2.998400000000000509e-01 -3.137850000000000250e+02
3.001600000000000379e-01 -3.137970000000000255e+02
3.004800000000000249e-01 -3.138090000000000259e+02
3.008000000000000118e-01 -3.138199999999999932e+02
3.011199999999999988e-01 -3.138319999999999936e+02
3.014400000000000412e-01 -3.138439999999999941e+02
3.017600000000000282e-01 -3.138550000000000182e+02
3.020800000000000152e-01 -3.138670000000000186e+02
3.024000000000000021e-01 -3.138779999999999859e+02
3.027200000000000446e-01 -3.138899999999999864e+02
3.030400000000000316e-01 -3.139010000000000105e+02
3.033600000000000185e-01 -3.139119999999999777e+02
3.036800000000000055e-01 -3.139239999999999782e+02
3.040000000000000480e-01 -3.139350000000000023e+02
3.043200000000000349e-01 -3.139460000000000264e+02
3.046400000000000219e-01 -3.139580000000000268e+02
3.049600000000000088e-01 -3.139689999999999941e+02
3.052800000000000513e-01 -3.139800000000000182e+02
3.056000000000000383e-01 -3.139909999999999854e+02
3.059200000000000252e-01 -3.140029999999999859e+02
3.062400000000000122e-01 -3.140140000000000100e+02
3.065599999999999992e-01 -3.140249999999999773e+02
3.068800000000000416e-01 -3.140360000000000014e+02
3.072000000000000286e-01 -3.140470000000000255e+02
3.075200000000000156e-01 -3.140579999999999927e+02
3.078400000000000025e-01 -3.140690000000000168e+02
3.081600000000000450e-01 -3.140799999999999841e+02
3.084800000000000320e-01 -3.140910000000000082e+02
3.088000000000000189e-01 -3.141019999999999754e+02
3.091200000000000059e-01 -3.141129999999999995e+02
3.094400000000000484e-01 -3.141240000000000236e+02
3.097600000000000353e-01 -3.141349999999999909e+02
3.100800000000000223e-01 -3.141460000000000150e+02
3.104000000000000092e-01 -3.141560000000000059e+02
3.107200000000000517e-01 -3.141669999999999732e+02
3.110400000000000387e-01 -3.141779999999999973e+02
3.113600000000000256e-01 -3.141890000000000214e+02
3.116800000000000126e-01 -3.141990000000000123e+02
3.119999999999999996e-01 -3.142099999999999795e+02
3.123200000000000420e-01 -3.142210000000000036e+02
3.126400000000000290e-01 -3.142309999999999945e+02
3.129600000000000160e-01 -3.142420000000000186e+02
3.132800000000000029e-01 -3.142520000000000095e+02
3.136000000000000454e-01 -3.142629999999999768e+02
3.139200000000000323e-01 -3.142730000000000246e+02
3.142400000000000193e-01 -3.142839999999999918e+02
3.145600000000000063e-01 -3.142939999999999827e+02
3.148800000000000487e-01 -3.143050000000000068e+02
3.152000000000000357e-01 -3.143149999999999977e+02
3.155200000000000227e-01 -3.143260000000000218e+02
3.158400000000000096e-01 -3.143360000000000127e+02
3.161600000000000521e-01 -3.143460000000000036e+02
3.164800000000000391e-01 -3.143570000000000277e+02
3.168000000000000260e-01 -3.143670000000000186e+02
3.171200000000000130e-01 -3.143770000000000095e+02
3.174399999999999999e-01 -3.143870000000000005e+02
3.177600000000000424e-01 -3.143980000000000246e+02
3.180800000000000294e-01 -3.144080000000000155e+02
3.184000000000000163e-01 -3.144180000000000064e+02
3.187200000000000033e-01 -3.144279999999999973e+02
3.190400000000000458e-01 -3.144379999999999882e+02
3.193600000000000327e-01 -3.144479999999999791e+02
3.196800000000000197e-01 -3.144580000000000268e+02
3.200000000000000067e-01 -3.144680000000000177e+02


==> fuerza_reaccion_rate1.0_sensi_0.1.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
3.200000000000000262e-04 -1.484280000000000044e+00
6.400000000000000524e-04 -2.968550000000000022e+00
9.600000000000001327e-04 -4.452829999999999622e+00
1.280000000000000105e-03 -5.937100000000000044e+00
1.600000000000000077e-03 -7.421380000000000088e+00
1.920000000000000265e-03 -8.905649999999999622e+00
2.240000000000000237e-03 -1.038990000000000080e+01
2.560000000000000209e-03 -1.187420000000000009e+01
2.880000000000000181e-03 -1.335849999999999937e+01
3.200000000000000153e-03 -1.484280000000000044e+01
3.520000000000000125e-03 -1.632700000000000173e+01
3.840000000000000531e-03 -1.781129999999999924e+01
4.160000000000000503e-03 -1.929560000000000031e+01
4.480000000000000475e-03 -2.077990000000000137e+01
4.800000000000000447e-03 -2.226409999999999911e+01
5.120000000000000419e-03 -2.374840000000000018e+01
5.440000000000000391e-03 -2.523270000000000124e+01
5.760000000000000363e-03 -2.671699999999999875e+01
6.080000000000000335e-03 -2.820120000000000005e+01
6.400000000000000307e-03 -2.968550000000000111e+01
6.720000000000000279e-03 -3.116979999999999862e+01
7.040000000000000251e-03 -3.265409999999999968e+01
7.360000000000000223e-03 -3.413830000000000098e+01
7.680000000000001062e-03 -3.562259999999999849e+01
8.000000000000000167e-03 -3.710690000000000310e+01
8.320000000000001006e-03 -3.859120000000000061e+01
8.640000000000000110e-03 -4.007540000000000191e+01
8.960000000000000950e-03 -4.155969999999999942e+01
9.280000000000000054e-03 -4.304399999999999693e+01
9.600000000000000894e-03 -4.452830000000000155e+01
9.919999999999999998e-03 -4.601250000000000284e+01
1.024000000000000084e-02 -4.749680000000000035e+01
1.056000000000000168e-02 -4.898109999999999786e+01
1.088000000000000078e-02 -5.046540000000000248e+01
1.120000000000000162e-02 -5.194959999999999667e+01
1.152000000000000073e-02 -5.343390000000000128e+01
1.184000000000000156e-02 -5.491819999999999879e+01
1.216000000000000067e-02 -5.640250000000000341e+01
1.248000000000000151e-02 -5.788640000000000185e+01
1.280000000000000061e-02 -5.935229999999999961e+01
1.312000000000000145e-02 -6.077060000000000173e+01
1.344000000000000056e-02 -6.212449999999999761e+01
1.376000000000000140e-02 -6.340540000000000020e+01
1.408000000000000050e-02 -6.461140000000000327e+01
1.440000000000000134e-02 -6.574020000000000152e+01
1.472000000000000045e-02 -6.679179999999999495e+01
1.504000000000000128e-02 -6.776200000000000045e+01
1.536000000000000212e-02 -6.865340000000000487e+01
1.568000000000000296e-02 -6.946689999999999543e+01
1.600000000000000033e-02 -7.020569999999999311e+01
1.632000000000000117e-02 -7.087279999999999802e+01
1.664000000000000201e-02 -7.147270000000000323e+01
1.696000000000000285e-02 -7.201109999999999900e+01
1.728000000000000022e-02 -7.249590000000000600e+01
1.760000000000000106e-02 -7.293429999999999325e+01
1.792000000000000190e-02 -7.333199999999999363e+01
1.824000000000000274e-02 -7.369280000000000541e+01
1.856000000000000011e-02 -7.402060000000000173e+01
1.888000000000000095e-02 -7.431889999999999930e+01
1.920000000000000179e-02 -7.459159999999999968e+01
1.952000000000000263e-02 -7.484250000000000114e+01
1.984000000000000000e-02 -7.507439999999999714e+01
2.016000000000000084e-02 -7.528770000000000095e+01
2.048000000000000168e-02 -7.548369999999999891e+01
2.080000000000000251e-02 -7.566589999999999350e+01
2.112000000000000335e-02 -7.583740000000000236e+01
2.144000000000000072e-02 -7.599930000000000518e+01
2.176000000000000156e-02 -7.615149999999999864e+01
2.208000000000000240e-02 -7.629449999999999932e+01
2.240000000000000324e-02 -7.643030000000000257e+01
2.272000000000000061e-02 -7.656010000000000559e+01
2.304000000000000145e-02 -7.668439999999999657e+01
2.336000000000000229e-02 -7.680500000000000682e+01
2.368000000000000313e-02 -7.692340000000000089e+01
2.400000000000000050e-02 -7.704149999999999920e+01
2.432000000000000134e-02 -7.715890000000000271e+01
2.464000000000000218e-02 -7.727559999999999718e+01
2.496000000000000302e-02 -7.739220000000000255e+01
2.528000000000000039e-02 -7.750990000000000180e+01
2.560000000000000123e-02 -7.762940000000000396e+01
2.592000000000000207e-02 -7.775130000000000052e+01
2.624000000000000291e-02 -7.787669999999999959e+01
2.656000000000000374e-02 -7.800560000000000116e+01
2.688000000000000111e-02 -7.813849999999999341e+01
2.720000000000000195e-02 -7.827620000000000289e+01
2.752000000000000279e-02 -7.841949999999999932e+01
2.784000000000000363e-02 -7.856839999999999691e+01
2.816000000000000100e-02 -7.872379999999999711e+01
2.848000000000000184e-02 -7.888569999999999993e+01
2.880000000000000268e-02 -7.905519999999999925e+01
2.912000000000000352e-02 -7.923149999999999693e+01
2.944000000000000089e-02 -7.941379999999999484e+01
2.976000000000000173e-02 -7.960129999999999484e+01
3.008000000000000257e-02 -7.979269999999999641e+01
3.040000000000000341e-02 -7.998659999999999570e+01
3.072000000000000425e-02 -8.018200000000000216e+01
3.104000000000000162e-02 -8.037779999999999347e+01
3.136000000000000593e-02 -8.057290000000000418e+01
3.167999999999999983e-02 -8.076649999999999352e+01
3.200000000000000067e-02 -8.095850000000000080e+01
3.232000000000000151e-02 -8.114849999999999852e+01
3.264000000000000234e-02 -8.133599999999999852e+01
3.296000000000000318e-02 -8.152079999999999416e+01
3.328000000000000402e-02 -8.170260000000000389e+01
3.360000000000000486e-02 -8.188100000000000023e+01
3.392000000000000570e-02 -8.205559999999999832e+01
3.423999999999999960e-02 -8.222639999999999816e+01
3.456000000000000044e-02 -8.239319999999999311e+01
3.488000000000000128e-02 -8.255629999999999313e+01
3.520000000000000212e-02 -8.271569999999999823e+01
3.552000000000000296e-02 -8.287160000000000082e+01
3.584000000000000380e-02 -8.302370000000000516e+01
3.616000000000000464e-02 -8.317249999999999943e+01
3.648000000000000548e-02 -8.331799999999999784e+01
3.680000000000000632e-02 -8.346040000000000703e+01
3.712000000000000022e-02 -8.359950000000000614e+01
3.744000000000000106e-02 -8.373560000000000514e+01
3.776000000000000190e-02 -8.386899999999999977e+01
3.808000000000000274e-02 -8.399970000000000425e+01
3.840000000000000357e-02 -8.412800000000000011e+01
3.872000000000000441e-02 -8.425379999999999825e+01
3.904000000000000525e-02 -8.437720000000000198e+01
3.936000000000000609e-02 -8.449850000000000705e+01
3.967999999999999999e-02 -8.461769999999999925e+01
4.000000000000000083e-02 -8.473510000000000275e+01
4.032000000000000167e-02 -8.485070000000000334e+01
4.064000000000000251e-02 -8.496460000000000434e+01
4.096000000000000335e-02 -8.507699999999999818e+01
4.128000000000000419e-02 -8.518789999999999907e+01
4.160000000000000503e-02 -8.529749999999999943e+01
4.192000000000000587e-02 -8.540590000000000259e+01
4.224000000000000671e-02 -8.551300000000000523e+01
4.256000000000000061e-02 -8.561889999999999645e+01
4.288000000000000145e-02 -8.572360000000000468e+01
4.320000000000000229e-02 -8.582720000000000482e+01
4.352000000000000313e-02 -8.592969999999999686e+01
4.384000000000000397e-02 -8.603109999999999502e+01
4.416000000000000481e-02 -8.613150000000000261e+01
4.448000000000000564e-02 -8.623080000000000211e+01
4.480000000000000648e-02 -8.632899999999999352e+01
4.512000000000000038e-02 -8.642610000000000525e+01
4.544000000000000122e-02 -8.652219999999999800e+01
4.576000000000000206e-02 -8.661709999999999354e+01
4.608000000000000290e-02 -8.671099999999999852e+01
4.640000000000000374e-02 -8.680370000000000630e+01
4.672000000000000458e-02 -8.689530000000000598e+01
4.704000000000000542e-02 -8.698590000000000089e+01
4.736000000000000626e-02 -8.707559999999999434e+01
4.768000000000000710e-02 -8.716429999999999723e+01
4.800000000000000100e-02 -8.725209999999999866e+01
4.832000000000000184e-02 -8.733889999999999532e+01
4.864000000000000268e-02 -8.742499999999999716e+01
4.896000000000000352e-02 -8.751019999999999754e+01
4.928000000000000436e-02 -8.759470000000000312e+01
4.960000000000000520e-02 -8.767849999999999966e+01
4.992000000000000604e-02 -8.776149999999999807e+01
5.024000000000000687e-02 -8.784380000000000166e+01
5.056000000000000077e-02 -8.792529999999999291e+01
5.088000000000000161e-02 -8.800600000000000023e+01
5.120000000000000245e-02 -8.808589999999999520e+01
5.152000000000000329e-02 -8.816509999999999536e+01
5.184000000000000413e-02 -8.824349999999999739e+01
5.216000000000000497e-02 -8.832120000000000459e+01
5.248000000000000581e-02 -8.839830000000000609e+01
5.280000000000000665e-02 -8.847469999999999857e+01
5.312000000000000749e-02 -8.855060000000000286e+01
5.344000000000000139e-02 -8.862590000000000146e+01
5.376000000000000223e-02 -8.870069999999999766e+01
5.408000000000000307e-02 -8.877490000000000236e+01
5.440000000000000391e-02 -8.884860000000000468e+01
5.472000000000000475e-02 -8.892180000000000462e+01
5.504000000000000559e-02 -8.899460000000000548e+01
5.536000000000000643e-02 -8.906669999999999732e+01
5.568000000000000727e-02 -8.913819999999999766e+01
5.600000000000000117e-02 -8.920919999999999561e+01
5.632000000000000201e-02 -8.927970000000000539e+01
5.664000000000000284e-02 -8.934959999999999525e+01
5.696000000000000368e-02 -8.941910000000000025e+01
5.728000000000000452e-02 -8.948799999999999955e+01
5.760000000000000536e-02 -8.955649999999999977e+01
5.792000000000000620e-02 -8.962439999999999429e+01
5.824000000000000704e-02 -8.969190000000000396e+01
5.856000000000000788e-02 -8.975889999999999702e+01
5.888000000000000178e-02 -8.982519999999999527e+01
5.920000000000000262e-02 -8.989090000000000202e+01
5.952000000000000346e-02 -8.995579999999999643e+01
5.984000000000000430e-02 -9.002009999999999934e+01
6.016000000000000514e-02 -9.008379999999999654e+01
6.048000000000000598e-02 -9.014690000000000225e+01
6.080000000000000682e-02 -9.020940000000000225e+01
6.112000000000000766e-02 -9.027110000000000412e+01
6.144000000000000850e-02 -9.033209999999999695e+01
6.176000000000000240e-02 -9.039239999999999498e+01
6.208000000000000324e-02 -9.045189999999999486e+01
6.240000000000000407e-02 -9.051090000000000657e+01
6.272000000000001185e-02 -9.056929999999999836e+01
6.303999999999999881e-02 -9.062709999999999866e+01
6.335999999999999965e-02 -9.068429999999999325e+01
6.368000000000000049e-02 -9.074099999999999966e+01
6.400000000000000133e-02 -9.079710000000000036e+01
6.432000000000000217e-02 -9.085269999999999868e+01
6.464000000000000301e-02 -9.090770000000000550e+01
6.496000000000000385e-02 -9.096210000000000662e+01
6.528000000000000469e-02 -9.101600000000000534e+01
6.560000000000000553e-02 -9.106940000000000168e+01
6.592000000000000637e-02 -9.112229999999999563e+01
6.624000000000000721e-02 -9.117470000000000141e+01
6.656000000000000805e-02 -9.122660000000000480e+01
6.688000000000000889e-02 -9.127800000000000580e+01
6.720000000000000973e-02 -9.132899999999999352e+01
6.752000000000001056e-02 -9.137940000000000396e+01
6.784000000000001140e-02 -9.142940000000000111e+01
6.816000000000001224e-02 -9.147899999999999920e+01
6.847999999999999921e-02 -9.152809999999999491e+01
6.880000000000000004e-02 -9.157689999999999486e+01
6.912000000000000088e-02 -9.162520000000000664e+01
6.944000000000000172e-02 -9.167319999999999425e+01
6.976000000000000256e-02 -9.172069999999999368e+01
7.008000000000000340e-02 -9.176789999999999736e+01
7.040000000000000424e-02 -9.181480000000000530e+01
7.072000000000000508e-02 -9.186129999999999995e+01
7.104000000000000592e-02 -9.190739999999999554e+01
7.136000000000000676e-02 -9.195310000000000628e+01
7.168000000000000760e-02 -9.199850000000000705e+01
7.200000000000000844e-02 -9.204349999999999454e+01
7.232000000000000928e-02 -9.208809999999999718e+01
7.264000000000001012e-02 -9.213219999999999743e+01
7.296000000000001096e-02 -9.217589999999999861e+01
7.328000000000001180e-02 -9.221930000000000405e+01
7.360000000000001263e-02 -9.226229999999999620e+01
7.391999999999999960e-02 -9.230500000000000682e+01
7.424000000000000044e-02 -9.234730000000000416e+01
7.456000000000000127e-02 -9.238930000000000575e+01
7.488000000000000211e-02 -9.243089999999999407e+01
7.520000000000000295e-02 -9.247230000000000416e+01
7.552000000000000379e-02 -9.251330000000000098e+01
7.584000000000000463e-02 -9.255400000000000205e+01
7.616000000000000547e-02 -9.259439999999999316e+01
7.648000000000000631e-02 -9.263450000000000273e+01
7.680000000000000715e-02 -9.267430000000000234e+01
7.712000000000000799e-02 -9.271380000000000621e+01
7.744000000000000883e-02 -9.275289999999999679e+01
7.776000000000000967e-02 -9.279179999999999495e+01
7.808000000000001051e-02 -9.283039999999999736e+01
7.840000000000001135e-02 -9.286870000000000402e+01
7.872000000000001219e-02 -9.290659999999999741e+01
7.904000000000001303e-02 -9.294429999999999836e+01
7.935999999999999999e-02 -9.298170000000000357e+01
7.968000000000000083e-02 -9.301879999999999882e+01
8.000000000000000167e-02 -9.305559999999999832e+01
8.032000000000000250e-02 -9.309220000000000539e+01
8.064000000000000334e-02 -9.312839999999999918e+01
8.096000000000000418e-02 -9.316440000000000055e+01
8.128000000000000502e-02 -9.320000000000000284e+01
8.160000000000000586e-02 -9.323539999999999850e+01
8.192000000000000670e-02 -9.327049999999999841e+01
8.224000000000000754e-02 -9.330540000000000589e+01
8.256000000000000838e-02 -9.334000000000000341e+01
8.288000000000000922e-02 -9.337420000000000186e+01
8.320000000000001006e-02 -9.340829999999999700e+01
8.352000000000001090e-02 -9.344199999999999307e+01
8.384000000000001174e-02 -9.347530000000000427e+01
8.416000000000001258e-02 -9.350839999999999463e+01
8.448000000000001342e-02 -9.354110000000000014e+01
8.480000000000000038e-02 -9.357349999999999568e+01
8.512000000000000122e-02 -9.360550000000000637e+01
8.544000000000000206e-02 -9.363729999999999620e+01
8.576000000000000290e-02 -9.366880000000000450e+01
8.608000000000000373e-02 -9.370010000000000616e+01
8.640000000000000457e-02 -9.373109999999999786e+01
8.672000000000000541e-02 -9.376179999999999382e+01
8.704000000000000625e-02 -9.379229999999999734e+01
8.736000000000000709e-02 -9.382250000000000512e+01
8.768000000000000793e-02 -9.385240000000000293e+01
8.800000000000000877e-02 -9.388209999999999411e+01
8.832000000000000961e-02 -9.391160000000000707e+01
8.864000000000001045e-02 -9.394079999999999586e+01
8.896000000000001129e-02 -9.396980000000000643e+01
8.928000000000001213e-02 -9.399850000000000705e+01
8.960000000000001297e-02 -9.402710000000000434e+01
8.992000000000001381e-02 -9.405530000000000257e+01
9.024000000000000077e-02 -9.408339999999999748e+01
9.056000000000000161e-02 -9.411119999999999663e+01
9.088000000000000245e-02 -9.413880000000000337e+01
9.120000000000000329e-02 -9.416620000000000346e+01
9.152000000000000413e-02 -9.419339999999999691e+01
9.184000000000000496e-02 -9.422029999999999461e+01
9.216000000000000580e-02 -9.424699999999999989e+01
9.248000000000000664e-02 -9.427349999999999852e+01
9.280000000000000748e-02 -9.429970000000000141e+01
9.312000000000000832e-02 -9.432580000000000098e+01
9.344000000000000916e-02 -9.435160000000000480e+01
9.376000000000001000e-02 -9.437720000000000198e+01
9.408000000000001084e-02 -9.440250000000000341e+01
9.440000000000001168e-02 -9.442770000000000152e+01
9.472000000000001252e-02 -9.445260000000000389e+01
9.504000000000001336e-02 -9.447740000000000293e+01
9.536000000000001420e-02 -9.450190000000000623e+01
9.568000000000000116e-02 -9.452620000000000289e+01
9.600000000000000200e-02 -9.455029999999999291e+01
9.632000000000000284e-02 -9.457420000000000471e+01
9.664000000000000368e-02 -9.459789999999999566e+01
9.696000000000000452e-02 -9.462139999999999418e+01
9.728000000000000536e-02 -9.464470000000000027e+01
9.760000000000000620e-02 -9.466779999999999973e+01
9.792000000000000703e-02 -9.469070000000000675e+01
9.824000000000000787e-02 -9.471339999999999293e+01
9.856000000000000871e-02 -9.473579999999999757e+01
9.888000000000000955e-02 -9.475799999999999557e+01
9.920000000000001039e-02 -9.478000000000000114e+01
9.952000000000001123e-02 -9.480180000000000007e+01
9.984000000000001207e-02 -9.482340000000000657e+01
1.001600000000000129e-01 -9.484480000000000643e+01
1.004800000000000137e-01 -9.486579999999999302e+01
1.008000000000000146e-01 -9.488670000000000471e+01
1.011200000000000015e-01 -9.490730000000000643e+01
1.014400000000000024e-01 -9.492780000000000484e+01
1.017600000000000032e-01 -9.494799999999999329e+01
1.020800000000000041e-01 -9.496810000000000684e+01
1.024000000000000049e-01 -9.498799999999999955e+01
1.027200000000000057e-01 -9.500769999999999982e+01
1.030400000000000066e-01 -9.502729999999999677e+01
1.033600000000000074e-01 -9.504670000000000130e+01
1.036800000000000083e-01 -9.506589999999999918e+01
1.040000000000000091e-01 -9.508490000000000464e+01
1.043200000000000099e-01 -9.510380000000000678e+01
1.046400000000000108e-01 -9.512260000000000559e+01
1.049600000000000116e-01 -9.514109999999999445e+01
1.052800000000000125e-01 -9.515949999999999420e+01
1.056000000000000133e-01 -9.517780000000000484e+01
1.059200000000000141e-01 -9.519589999999999463e+01
1.062400000000000150e-01 -9.521380000000000621e+01
1.065600000000000019e-01 -9.523160000000000025e+01
1.068800000000000028e-01 -9.524920000000000186e+01
1.072000000000000036e-01 -9.526670000000000016e+01
1.075200000000000045e-01 -9.528400000000000603e+01
1.078400000000000053e-01 -9.530119999999999436e+01
1.081600000000000061e-01 -9.531820000000000448e+01
1.084800000000000070e-01 -9.533509999999999707e+01
1.088000000000000078e-01 -9.535179999999999723e+01
1.091200000000000087e-01 -9.536830000000000496e+01
1.094400000000000095e-01 -9.538479999999999848e+01
1.097600000000000103e-01 -9.540099999999999625e+01
1.100800000000000112e-01 -9.541719999999999402e+01
1.104000000000000120e-01 -9.543309999999999604e+01
1.107200000000000129e-01 -9.544899999999999807e+01
1.110400000000000137e-01 -9.546460000000000434e+01
1.113600000000000145e-01 -9.548019999999999641e+01
1.116800000000000154e-01 -9.549559999999999604e+01
1.120000000000000023e-01 -9.551090000000000657e+01
1.123200000000000032e-01 -9.552599999999999625e+01
1.126400000000000040e-01 -9.554099999999999682e+01
1.129600000000000048e-01 -9.555580000000000496e+01
1.132800000000000057e-01 -9.557049999999999557e+01
1.136000000000000065e-01 -9.558509999999999707e+01
1.139200000000000074e-01 -9.559950000000000614e+01
1.142400000000000082e-01 -9.561379999999999768e+01
1.145600000000000090e-01 -9.562789999999999679e+01
1.148800000000000099e-01 -9.564199999999999591e+01
1.152000000000000107e-01 -9.565590000000000259e+01
1.155200000000000116e-01 -9.566960000000000264e+01
1.158400000000000124e-01 -9.568330000000000268e+01
1.161600000000000132e-01 -9.569679999999999609e+01
1.164800000000000141e-01 -9.571009999999999707e+01
1.168000000000000149e-01 -9.572329999999999472e+01
1.171200000000000158e-01 -9.573640000000000327e+01
1.174400000000000027e-01 -9.574939999999999429e+01
1.177600000000000036e-01 -9.576220000000000709e+01
1.180800000000000044e-01 -9.577490000000000236e+01
1.184000000000000052e-01 -9.578740000000000521e+01
1.187200000000000061e-01 -9.579980000000000473e+01
1.190400000000000069e-01 -9.581210000000000093e+01
1.193600000000000078e-01 -9.582429999999999382e+01
1.196800000000000086e-01 -9.583629999999999427e+01
1.200000000000000094e-01 -9.584829999999999472e+01
1.203200000000000103e-01 -9.586010000000000275e+01
1.206400000000000111e-01 -9.587170000000000414e+01
1.209600000000000120e-01 -9.588330000000000553e+01
1.212800000000000128e-01 -9.589470000000000027e+01
1.216000000000000136e-01 -9.590609999999999502e+01
1.219200000000000145e-01 -9.591729999999999734e+01
1.222400000000000153e-01 -9.592839999999999634e+01
1.225600000000000162e-01 -9.593940000000000623e+01
1.228800000000000170e-01 -9.595019999999999527e+01
1.232000000000000040e-01 -9.596099999999999852e+01
1.235200000000000048e-01 -9.597169999999999845e+01
1.238400000000000056e-01 -9.598220000000000596e+01
1.241600000000000065e-01 -9.599269999999999925e+01
1.244800000000000073e-01 -9.600300000000000011e+01
1.248000000000000081e-01 -9.601330000000000098e+01
1.251200000000000090e-01 -9.602339999999999520e+01
1.254400000000000237e-01 -9.603340000000000032e+01
1.257600000000000107e-01 -9.604340000000000543e+01
1.260799999999999976e-01 -9.605320000000000391e+01
1.264000000000000123e-01 -9.606289999999999907e+01
1.267199999999999993e-01 -9.607250000000000512e+01
1.270400000000000140e-01 -9.608209999999999695e+01
1.273600000000000010e-01 -9.609149999999999636e+01
1.276800000000000157e-01 -9.610080000000000666e+01
1.280000000000000027e-01 -9.610999999999999943e+01
1.283200000000000174e-01 -9.611910000000000309e+01
1.286400000000000043e-01 -9.612820000000000675e+01
1.289600000000000191e-01 -9.613710000000000377e+01
1.292800000000000060e-01 -9.614589999999999748e+01
1.296000000000000207e-01 -9.615449999999999875e+01
1.299200000000000077e-01 -9.616310000000000002e+01
1.302400000000000224e-01 -9.617159999999999798e+01
1.305600000000000094e-01 -9.617990000000000350e+01
1.308800000000000241e-01 -9.618819999999999482e+01
1.312000000000000111e-01 -9.619639999999999702e+01
1.315199999999999980e-01 -9.620440000000000680e+01
1.318400000000000127e-01 -9.621240000000000236e+01
1.321599999999999997e-01 -9.622029999999999461e+01
1.324800000000000144e-01 -9.622809999999999775e+01
1.328000000000000014e-01 -9.623590000000000089e+01
1.331200000000000161e-01 -9.624349999999999739e+01
1.334400000000000031e-01 -9.625100000000000477e+01
1.337600000000000178e-01 -9.625849999999999795e+01
1.340800000000000047e-01 -9.626579999999999870e+01
1.344000000000000195e-01 -9.627309999999999945e+01
1.347200000000000064e-01 -9.628029999999999688e+01
1.350400000000000211e-01 -9.628740000000000521e+01
1.353600000000000081e-01 -9.629449999999999932e+01
1.356800000000000228e-01 -9.630140000000000100e+01
1.360000000000000098e-01 -9.630830000000000268e+01
1.363200000000000245e-01 -9.631510000000000105e+01
1.366400000000000114e-01 -9.632179999999999609e+01
1.369599999999999984e-01 -9.632840000000000202e+01
1.372800000000000131e-01 -9.633499999999999375e+01
1.376000000000000001e-01 -9.634149999999999636e+01
1.379200000000000148e-01 -9.634789999999999566e+01
1.382400000000000018e-01 -9.635420000000000584e+01
1.385600000000000165e-01 -9.636039999999999850e+01
1.388800000000000034e-01 -9.636660000000000537e+01
1.392000000000000182e-01 -9.637269999999999470e+01
1.395200000000000051e-01 -9.637869999999999493e+01
1.398400000000000198e-01 -9.638460000000000605e+01
1.401600000000000068e-01 -9.639050000000000296e+01
1.404800000000000215e-01 -9.639629999999999654e+01
1.408000000000000085e-01 -9.640200000000000102e+01
1.411200000000000232e-01 -9.640770000000000550e+01
1.414400000000000102e-01 -9.641330000000000666e+01
1.417600000000000249e-01 -9.641880000000000450e+01
1.420800000000000118e-01 -9.642419999999999902e+01
1.423999999999999988e-01 -9.642959999999999354e+01
1.427200000000000135e-01 -9.643489999999999895e+01
1.430400000000000005e-01 -9.644010000000000105e+01
1.433600000000000152e-01 -9.644519999999999982e+01
1.436800000000000022e-01 -9.645029999999999859e+01
1.440000000000000169e-01 -9.645529999999999404e+01
1.443200000000000038e-01 -9.646030000000000371e+01
1.446400000000000186e-01 -9.646519999999999584e+01
1.449600000000000055e-01 -9.646999999999999886e+01
1.452800000000000202e-01 -9.647469999999999857e+01
1.456000000000000072e-01 -9.647939999999999827e+01
1.459200000000000219e-01 -9.648399999999999466e+01
1.462400000000000089e-01 -9.648860000000000525e+01
1.465600000000000236e-01 -9.649309999999999832e+01
1.468800000000000106e-01 -9.649750000000000227e+01
1.472000000000000253e-01 -9.650180000000000291e+01
1.475200000000000122e-01 -9.650600000000000023e+01
1.478399999999999992e-01 -9.651019999999999754e+01
1.481600000000000139e-01 -9.651430000000000575e+01
1.484800000000000009e-01 -9.651829999999999643e+01
1.488000000000000156e-01 -9.652230000000000132e+01
1.491200000000000025e-01 -9.652620000000000289e+01
1.494400000000000173e-01 -9.653000000000000114e+01
1.497600000000000042e-01 -9.653379999999999939e+01
1.500800000000000189e-01 -9.653759999999999764e+01
1.504000000000000059e-01 -9.654120000000000346e+01
1.507200000000000206e-01 -9.654479999999999507e+01
1.510400000000000076e-01 -9.654829999999999757e+01
1.513600000000000223e-01 -9.655180000000000007e+01
1.516800000000000093e-01 -9.655519999999999925e+01
1.520000000000000240e-01 -9.655849999999999511e+01
1.523200000000000109e-01 -9.656180000000000518e+01
1.526400000000000257e-01 -9.656510000000000105e+01
1.529600000000000126e-01 -9.656829999999999359e+01
1.532799999999999996e-01 -9.657139999999999702e+01
1.536000000000000143e-01 -9.657450000000000045e+01
1.539200000000000013e-01 -9.657760000000000389e+01
1.542400000000000160e-01 -9.658050000000000068e+01
1.545600000000000029e-01 -9.658350000000000080e+01
1.548800000000000177e-01 -9.658639999999999759e+01
1.552000000000000046e-01 -9.658920000000000528e+01
1.555200000000000193e-01 -9.659199999999999875e+01
1.558400000000000063e-01 -9.659470000000000312e+01
1.561600000000000210e-01 -9.659739999999999327e+01
1.564800000000000080e-01 -9.659999999999999432e+01
1.568000000000000227e-01 -9.660250000000000625e+01
1.571200000000000097e-01 -9.660509999999999309e+01
1.574400000000000244e-01 -9.660750000000000171e+01
1.577600000000000113e-01 -9.660989999999999611e+01
1.580800000000000261e-01 -9.661220000000000141e+01
1.584000000000000130e-01 -9.661440000000000339e+01
1.587200000000000000e-01 -9.661650000000000205e+01
1.590400000000000147e-01 -9.661860000000000070e+01
1.593600000000000017e-01 -9.662050000000000693e+01
1.596800000000000164e-01 -9.662250000000000227e+01
1.600000000000000033e-01 -9.662430000000000518e+01
1.603200000000000180e-01 -9.662609999999999388e+01
1.606400000000000050e-01 -9.662779999999999347e+01
1.609600000000000197e-01 -9.662949999999999307e+01
1.612800000000000067e-01 -9.663120000000000687e+01
1.616000000000000214e-01 -9.663280000000000314e+01
1.619200000000000084e-01 -9.663429999999999609e+01
1.622400000000000231e-01 -9.663590000000000657e+01
1.625600000000000100e-01 -9.663729999999999620e+01
1.628800000000000248e-01 -9.663880000000000337e+01
1.632000000000000117e-01 -9.664010000000000389e+01
1.635200000000000264e-01 -9.664149999999999352e+01
1.638400000000000134e-01 -9.664279999999999404e+01
1.641600000000000004e-01 -9.664400000000000546e+01
1.644800000000000151e-01 -9.664520000000000266e+01
1.648000000000000020e-01 -9.664639999999999986e+01
1.651200000000000168e-01 -9.664749999999999375e+01
1.654400000000000037e-01 -9.664860000000000184e+01
1.657600000000000184e-01 -9.664969999999999573e+01
1.660800000000000054e-01 -9.665070000000000050e+01
1.664000000000000201e-01 -9.665160000000000196e+01
1.667200000000000071e-01 -9.665260000000000673e+01
1.670400000000000218e-01 -9.665340000000000487e+01
1.673600000000000088e-01 -9.665430000000000632e+01
1.676800000000000235e-01 -9.665510000000000446e+01
1.680000000000000104e-01 -9.665579999999999927e+01
1.683200000000000252e-01 -9.665649999999999409e+01
1.686400000000000121e-01 -9.665720000000000312e+01
1.689600000000000268e-01 -9.665779999999999461e+01
1.692800000000000138e-01 -9.665840000000000032e+01
1.696000000000000008e-01 -9.665890000000000271e+01
1.699200000000000155e-01 -9.665940000000000509e+01
1.702400000000000024e-01 -9.665989999999999327e+01
1.705600000000000172e-01 -9.666030000000000655e+01
1.708800000000000041e-01 -9.666060000000000230e+01
1.712000000000000188e-01 -9.666100000000000136e+01
1.715200000000000058e-01 -9.666129999999999711e+01
1.718400000000000205e-01 -9.666150000000000375e+01
1.721600000000000075e-01 -9.666179999999999950e+01
1.724800000000000222e-01 -9.666190000000000282e+01
1.728000000000000091e-01 -9.666209999999999525e+01
1.731200000000000239e-01 -9.666219999999999857e+01
1.734400000000000108e-01 -9.666230000000000189e+01
1.737600000000000255e-01 -9.666230000000000189e+01
1.740800000000000125e-01 -9.666230000000000189e+01
1.744000000000000272e-01 -9.666230000000000189e+01
1.747200000000000142e-01 -9.666219999999999857e+01
1.750400000000000011e-01 -9.666200000000000614e+01
1.753600000000000159e-01 -9.666190000000000282e+01
1.756800000000000028e-01 -9.666169999999999618e+01
1.760000000000000175e-01 -9.666140000000000043e+01
1.763200000000000045e-01 -9.666110000000000468e+01
1.766400000000000192e-01 -9.666079999999999472e+01
1.769600000000000062e-01 -9.666049999999999898e+01
1.772800000000000209e-01 -9.666009999999999991e+01
1.776000000000000079e-01 -9.665959999999999752e+01
1.779200000000000226e-01 -9.665919999999999845e+01
1.782400000000000095e-01 -9.665869999999999607e+01
1.785600000000000243e-01 -9.665810000000000457e+01
1.788800000000000112e-01 -9.665760000000000218e+01
1.792000000000000259e-01 -9.665699999999999648e+01
1.795200000000000129e-01 -9.665630000000000166e+01
1.798400000000000276e-01 -9.665560000000000684e+01
1.801600000000000146e-01 -9.665489999999999782e+01
1.804800000000000015e-01 -9.665409999999999968e+01
1.808000000000000163e-01 -9.665330000000000155e+01
1.811200000000000032e-01 -9.665240000000000009e+01
1.814400000000000179e-01 -9.665149999999999864e+01
1.817600000000000049e-01 -9.665059999999999718e+01
1.820800000000000196e-01 -9.664969999999999573e+01
1.824000000000000066e-01 -9.664870000000000516e+01
1.827200000000000213e-01 -9.664770000000000039e+01
1.830400000000000083e-01 -9.664660000000000650e+01
1.833600000000000230e-01 -9.664560000000000173e+01
1.836800000000000099e-01 -9.664449999999999363e+01
1.840000000000000246e-01 -9.664329999999999643e+01
1.843200000000000116e-01 -9.664209999999999923e+01
1.846400000000000263e-01 -9.664090000000000202e+01
1.849600000000000133e-01 -9.663960000000000150e+01
1.852800000000000280e-01 -9.663830000000000098e+01
1.856000000000000150e-01 -9.663700000000000045e+01
1.859200000000000019e-01 -9.663559999999999661e+01
1.862400000000000166e-01 -9.663420000000000698e+01
1.865600000000000036e-01 -9.663280000000000314e+01
1.868800000000000183e-01 -9.663129999999999598e+01
1.872000000000000053e-01 -9.662980000000000302e+01
1.875200000000000200e-01 -9.662829999999999586e+01
1.878400000000000070e-01 -9.662669999999999959e+01
1.881600000000000217e-01 -9.662520000000000664e+01
1.884800000000000086e-01 -9.662359999999999616e+01
1.888000000000000234e-01 -9.662189999999999657e+01
1.891200000000000103e-01 -9.662030000000000030e+01
1.894400000000000250e-01 -9.661860000000000070e+01
1.897600000000000120e-01 -9.661690000000000111e+01
1.900800000000000267e-01 -9.661509999999999820e+01
1.904000000000000137e-01 -9.661339999999999861e+01
1.907200000000000284e-01 -9.661159999999999570e+01
1.910400000000000154e-01 -9.660980000000000700e+01
1.913600000000000023e-01 -9.660790000000000077e+01
1.916800000000000170e-01 -9.660609999999999786e+01
1.920000000000000040e-01 -9.660420000000000584e+01
1.923200000000000187e-01 -9.660219999999999629e+01
1.926400000000000057e-01 -9.660030000000000427e+01
1.929600000000000204e-01 -9.659829999999999472e+01
1.932800000000000074e-01 -9.659629999999999939e+01
1.936000000000000221e-01 -9.659430000000000405e+01
1.939200000000000090e-01 -9.659220000000000539e+01
1.942400000000000237e-01 -9.659010000000000673e+01
1.945600000000000107e-01 -9.658790000000000475e+01
1.948800000000000254e-01 -9.658580000000000609e+01
1.952000000000000124e-01 -9.658360000000000412e+01
1.955200000000000271e-01 -9.658140000000000214e+01
1.958400000000000141e-01 -9.657920000000000016e+01
1.961600000000000288e-01 -9.657689999999999486e+01
1.964800000000000157e-01 -9.657460000000000377e+01
1.968000000000000027e-01 -9.657229999999999848e+01
1.971200000000000174e-01 -9.656999999999999318e+01
1.974400000000000044e-01 -9.656759999999999877e+01
1.977600000000000191e-01 -9.656529999999999347e+01
1.980800000000000061e-01 -9.656289999999999907e+01
1.984000000000000208e-01 -9.656040000000000134e+01
1.987200000000000077e-01 -9.655800000000000693e+01
1.990400000000000225e-01 -9.655549999999999500e+01
1.993600000000000094e-01 -9.655299999999999727e+01
1.996800000000000241e-01 -9.655049999999999955e+01
2.000000000000000111e-01 -9.654800000000000182e+01
2.003200000000000258e-01 -9.654540000000000077e+01
2.006400000000000128e-01 -9.654279999999999973e+01
2.009600000000000275e-01 -9.654019999999999868e+01
2.012800000000000145e-01 -9.653749999999999432e+01
2.016000000000000292e-01 -9.653489999999999327e+01
2.019200000000000161e-01 -9.653220000000000312e+01
2.022400000000000031e-01 -9.652949999999999875e+01
2.025600000000000178e-01 -9.652679999999999438e+01
2.028800000000000048e-01 -9.652400000000000091e+01
2.032000000000000195e-01 -9.652119999999999322e+01
2.035200000000000065e-01 -9.651839999999999975e+01
2.038400000000000212e-01 -9.651560000000000628e+01
2.041600000000000081e-01 -9.651279999999999859e+01
2.044800000000000229e-01 -9.650990000000000180e+01
2.048000000000000098e-01 -9.650700000000000500e+01
2.051200000000000245e-01 -9.650409999999999400e+01
2.054400000000000115e-01 -9.650119999999999720e+01
2.057600000000000262e-01 -9.649819999999999709e+01
2.060800000000000132e-01 -9.649519999999999698e+01
2.064000000000000279e-01 -9.649219999999999686e+01
2.067200000000000149e-01 -9.648919999999999675e+01
2.070400000000000296e-01 -9.648619999999999663e+01
2.073600000000000165e-01 -9.648309999999999320e+01
2.076800000000000035e-01 -9.648000000000000398e+01
2.080000000000000182e-01 -9.647690000000000055e+01
2.083200000000000052e-01 -9.647379999999999711e+01
2.086400000000000199e-01 -9.647060000000000457e+01
2.089600000000000068e-01 -9.646739999999999782e+01
2.092800000000000216e-01 -9.646420000000000528e+01
2.096000000000000085e-01 -9.646099999999999852e+01
2.099200000000000232e-01 -9.645770000000000266e+01
2.102400000000000102e-01 -9.645440000000000680e+01
2.105600000000000249e-01 -9.645109999999999673e+01
2.108800000000000119e-01 -9.644769999999999754e+01
2.112000000000000266e-01 -9.644440000000000168e+01
2.115200000000000136e-01 -9.644100000000000250e+01
2.118400000000000283e-01 -9.643760000000000332e+01
2.121600000000000152e-01 -9.643420000000000414e+01
2.124800000000000300e-01 -9.643080000000000496e+01
2.128000000000000169e-01 -9.642730000000000246e+01
2.131200000000000039e-01 -9.642379999999999995e+01
2.134400000000000186e-01 -9.642029999999999745e+01
2.137600000000000056e-01 -9.641679999999999495e+01
2.140800000000000203e-01 -9.641330000000000666e+01
2.144000000000000072e-01 -9.640970000000000084e+01
2.147200000000000220e-01 -9.640619999999999834e+01
2.150400000000000089e-01 -9.640260000000000673e+01
2.153600000000000236e-01 -9.639900000000000091e+01
2.156800000000000106e-01 -9.639530000000000598e+01
2.160000000000000253e-01 -9.639170000000000016e+01
2.163200000000000123e-01 -9.638800000000000523e+01
2.166400000000000270e-01 -9.638429999999999609e+01
2.169600000000000140e-01 -9.638060000000000116e+01
2.172800000000000287e-01 -9.637690000000000623e+01
2.176000000000000156e-01 -9.637319999999999709e+01
2.179200000000000303e-01 -9.636939999999999884e+01
2.182400000000000173e-01 -9.636560000000000059e+01
2.185600000000000043e-01 -9.636180000000000234e+01
2.188800000000000190e-01 -9.635800000000000409e+01
2.192000000000000060e-01 -9.635410000000000252e+01
2.195200000000000207e-01 -9.635030000000000427e+01
2.198400000000000076e-01 -9.634640000000000271e+01
2.201600000000000223e-01 -9.634250000000000114e+01
2.204800000000000093e-01 -9.633859999999999957e+01
2.208000000000000240e-01 -9.633459999999999468e+01
2.211200000000000110e-01 -9.633069999999999311e+01
2.214400000000000257e-01 -9.632670000000000243e+01
2.217600000000000127e-01 -9.632269999999999754e+01
2.220800000000000274e-01 -9.631870000000000687e+01
2.224000000000000143e-01 -9.631470000000000198e+01
2.227200000000000291e-01 -9.631059999999999377e+01
2.230400000000000160e-01 -9.630660000000000309e+01
2.233600000000000307e-01 -9.630249999999999488e+01
2.236800000000000177e-01 -9.629840000000000089e+01
2.240000000000000047e-01 -9.629430000000000689e+01
2.243200000000000194e-01 -9.629009999999999536e+01
2.246400000000000063e-01 -9.628600000000000136e+01
2.249600000000000211e-01 -9.628180000000000405e+01
2.252800000000000080e-01 -9.627760000000000673e+01
2.256000000000000227e-01 -9.627339999999999520e+01
2.259200000000000097e-01 -9.626919999999999789e+01
2.262400000000000244e-01 -9.626489999999999725e+01
2.265600000000000114e-01 -9.626069999999999993e+01
2.268800000000000261e-01 -9.625639999999999930e+01
2.272000000000000131e-01 -9.625209999999999866e+01
2.275200000000000278e-01 -9.624779999999999802e+01
2.278400000000000147e-01 -9.624349999999999739e+01
2.281600000000000295e-01 -9.623909999999999343e+01
2.284800000000000164e-01 -9.623470000000000368e+01
2.288000000000000311e-01 -9.623040000000000305e+01
2.291200000000000181e-01 -9.622599999999999909e+01
2.294400000000000051e-01 -9.622159999999999513e+01
2.297600000000000198e-01 -9.621710000000000207e+01
2.300800000000000067e-01 -9.621269999999999811e+01
2.304000000000000214e-01 -9.620820000000000505e+01
2.307200000000000084e-01 -9.620369999999999777e+01
2.310400000000000231e-01 -9.619920000000000471e+01
2.313600000000000101e-01 -9.619469999999999743e+01
2.316800000000000248e-01 -9.619020000000000437e+01
2.320000000000000118e-01 -9.618559999999999377e+01
2.323200000000000265e-01 -9.618110000000000070e+01
2.326400000000000134e-01 -9.617650000000000432e+01
2.329600000000000282e-01 -9.617189999999999372e+01
2.332800000000000151e-01 -9.616729999999999734e+01
2.336000000000000298e-01 -9.616259999999999764e+01
2.339200000000000168e-01 -9.615800000000000125e+01
2.342400000000000315e-01 -9.615330000000000155e+01
2.345600000000000185e-01 -9.614870000000000516e+01
2.348800000000000054e-01 -9.614400000000000546e+01
2.352000000000000202e-01 -9.613930000000000575e+01
2.355200000000000071e-01 -9.613450000000000273e+01
2.358400000000000218e-01 -9.612980000000000302e+01
2.361600000000000088e-01 -9.612500000000000000e+01
2.364800000000000235e-01 -9.612030000000000030e+01
2.368000000000000105e-01 -9.611549999999999727e+01
2.371200000000000252e-01 -9.611069999999999425e+01
2.374400000000000122e-01 -9.610580000000000211e+01
2.377600000000000269e-01 -9.610099999999999909e+01
2.380800000000000138e-01 -9.609619999999999607e+01
2.384000000000000286e-01 -9.609130000000000393e+01
2.387200000000000155e-01 -9.608639999999999759e+01
2.390400000000000302e-01 -9.608150000000000546e+01
2.393600000000000172e-01 -9.607659999999999911e+01
2.396800000000000319e-01 -9.607170000000000698e+01
2.400000000000000189e-01 -9.606669999999999732e+01
2.403200000000000058e-01 -9.606180000000000518e+01
2.406400000000000206e-01 -9.605679999999999552e+01
2.409600000000000075e-01 -9.605180000000000007e+01
2.412800000000000222e-01 -9.604680000000000462e+01
2.416000000000000092e-01 -9.604179999999999495e+01
2.419200000000000239e-01 -9.603679999999999950e+01
2.422400000000000109e-01 -9.603170000000000073e+01
2.425600000000000256e-01 -9.602660000000000196e+01
2.428800000000000125e-01 -9.602160000000000650e+01
2.432000000000000273e-01 -9.601649999999999352e+01
2.435200000000000142e-01 -9.601139999999999475e+01
2.438400000000000289e-01 -9.600629999999999598e+01
2.441600000000000159e-01 -9.600109999999999388e+01
2.444800000000000306e-01 -9.599599999999999511e+01
2.448000000000000176e-01 -9.599079999999999302e+01
2.451200000000000323e-01 -9.598560000000000514e+01
2.454400000000000193e-01 -9.598040000000000305e+01
2.457600000000000340e-01 -9.597520000000000095e+01
2.460800000000000209e-01 -9.596999999999999886e+01
2.464000000000000079e-01 -9.596469999999999345e+01
2.467200000000000226e-01 -9.595950000000000557e+01
2.470400000000000096e-01 -9.595420000000000016e+01
2.473600000000000243e-01 -9.594889999999999475e+01
2.476800000000000113e-01 -9.594370000000000687e+01
2.480000000000000260e-01 -9.593829999999999814e+01
2.483200000000000129e-01 -9.593300000000000693e+01
2.486400000000000277e-01 -9.592770000000000152e+01
2.489600000000000146e-01 -9.592230000000000700e+01
2.492800000000000293e-01 -9.591700000000000159e+01
2.496000000000000163e-01 -9.591160000000000707e+01
2.499200000000000310e-01 -9.590619999999999834e+01
2.502400000000000180e-01 -9.590080000000000382e+01
2.505600000000000049e-01 -9.589539999999999509e+01
2.508800000000000474e-01 -9.589000000000000057e+01
2.512000000000000344e-01 -9.588450000000000273e+01
2.515200000000000213e-01 -9.587909999999999400e+01
2.518400000000000083e-01 -9.587359999999999616e+01
2.521599999999999953e-01 -9.586809999999999832e+01
2.524800000000000377e-01 -9.586260000000000048e+01
2.528000000000000247e-01 -9.585710000000000264e+01
2.531200000000000117e-01 -9.585160000000000480e+01
2.534399999999999986e-01 -9.584600000000000364e+01
2.537600000000000411e-01 -9.584050000000000580e+01
2.540800000000000280e-01 -9.583490000000000464e+01
2.544000000000000150e-01 -9.582930000000000348e+01
2.547200000000000020e-01 -9.582370000000000232e+01
2.550400000000000444e-01 -9.581810000000000116e+01
2.553600000000000314e-01 -9.581239999999999668e+01
2.556800000000000184e-01 -9.580679999999999552e+01
2.560000000000000053e-01 -9.580110000000000525e+01
2.563200000000000478e-01 -9.579550000000000409e+01
2.566400000000000348e-01 -9.578979999999999961e+01
2.569600000000000217e-01 -9.578409999999999513e+01
2.572800000000000087e-01 -9.577840000000000487e+01
2.575999999999999956e-01 -9.577270000000000039e+01
2.579200000000000381e-01 -9.576690000000000680e+01
2.582400000000000251e-01 -9.576120000000000232e+01
2.585600000000000120e-01 -9.575539999999999452e+01
2.588799999999999990e-01 -9.574960000000000093e+01
2.592000000000000415e-01 -9.574379999999999313e+01
2.595200000000000284e-01 -9.573799999999999955e+01
2.598400000000000154e-01 -9.573220000000000596e+01
2.601600000000000024e-01 -9.572639999999999816e+01
2.604800000000000448e-01 -9.572050000000000125e+01
2.608000000000000318e-01 -9.571469999999999345e+01
2.611200000000000188e-01 -9.570879999999999654e+01
2.614400000000000057e-01 -9.570289999999999964e+01
2.617600000000000482e-01 -9.569700000000000273e+01
2.620800000000000352e-01 -9.569110000000000582e+01
2.624000000000000221e-01 -9.568519999999999470e+01
2.627200000000000091e-01 -9.567919999999999447e+01
2.630399999999999960e-01 -9.567329999999999757e+01
2.633600000000000385e-01 -9.566729999999999734e+01
2.636800000000000255e-01 -9.566129999999999711e+01
2.640000000000000124e-01 -9.565529999999999688e+01
2.643199999999999994e-01 -9.564929999999999666e+01
2.646400000000000419e-01 -9.564329999999999643e+01
2.649600000000000288e-01 -9.563729999999999620e+01
2.652800000000000158e-01 -9.563120000000000687e+01
2.656000000000000028e-01 -9.562520000000000664e+01
2.659200000000000452e-01 -9.561910000000000309e+01
2.662400000000000322e-01 -9.561299999999999955e+01
2.665600000000000191e-01 -9.560689999999999600e+01
2.668800000000000061e-01 -9.560080000000000666e+01
2.672000000000000486e-01 -9.559470000000000312e+01
2.675200000000000355e-01 -9.558849999999999625e+01
2.678400000000000225e-01 -9.558240000000000691e+01
2.681600000000000095e-01 -9.557620000000000005e+01
2.684799999999999964e-01 -9.557009999999999650e+01
2.688000000000000389e-01 -9.556390000000000384e+01
2.691200000000000259e-01 -9.555769999999999698e+01
2.694400000000000128e-01 -9.555150000000000432e+01
2.697599999999999998e-01 -9.554519999999999413e+01
2.700800000000000423e-01 -9.553900000000000148e+01
2.704000000000000292e-01 -9.553279999999999461e+01
2.707200000000000162e-01 -9.552649999999999864e+01
2.710400000000000031e-01 -9.552020000000000266e+01
2.713600000000000456e-01 -9.551390000000000668e+01
2.716800000000000326e-01 -9.550759999999999650e+01
2.720000000000000195e-01 -9.550130000000000052e+01
2.723200000000000065e-01 -9.549500000000000455e+01
2.726400000000000490e-01 -9.548860000000000525e+01
2.729600000000000359e-01 -9.548229999999999507e+01
2.732800000000000229e-01 -9.547589999999999577e+01
2.736000000000000099e-01 -9.546959999999999980e+01
2.739199999999999968e-01 -9.546320000000000050e+01
2.742400000000000393e-01 -9.545680000000000121e+01
2.745600000000000263e-01 -9.545029999999999859e+01
2.748800000000000132e-01 -9.544389999999999930e+01
2.752000000000000002e-01 -9.543750000000000000e+01
2.755200000000000427e-01 -9.543099999999999739e+01
2.758400000000000296e-01 -9.542459999999999809e+01
2.761600000000000166e-01 -9.541809999999999548e+01
2.764800000000000035e-01 -9.541160000000000707e+01
2.768000000000000460e-01 -9.540510000000000446e+01
2.771200000000000330e-01 -9.539860000000000184e+01
2.774400000000000199e-01 -9.539209999999999923e+01
2.777600000000000069e-01 -9.538549999999999329e+01
2.780800000000000494e-01 -9.537900000000000489e+01
2.784000000000000363e-01 -9.537239999999999895e+01
2.787200000000000233e-01 -9.536579999999999302e+01
2.790400000000000102e-01 -9.535920000000000130e+01
2.793599999999999972e-01 -9.535259999999999536e+01
2.796800000000000397e-01 -9.534600000000000364e+01
2.800000000000000266e-01 -9.533939999999999770e+01
2.803200000000000136e-01 -9.533280000000000598e+01
2.806400000000000006e-01 -9.532609999999999673e+01
2.809600000000000430e-01 -9.531940000000000168e+01
2.812800000000000300e-01 -9.531279999999999575e+01
2.816000000000000170e-01 -9.530610000000000070e+01
2.819200000000000039e-01 -9.529940000000000566e+01
2.822400000000000464e-01 -9.529269999999999641e+01
2.825600000000000334e-01 -9.528589999999999804e+01
2.828800000000000203e-01 -9.527920000000000300e+01
2.832000000000000073e-01 -9.527249999999999375e+01
2.835200000000000498e-01 -9.526569999999999538e+01
2.838400000000000367e-01 -9.525889999999999702e+01
2.841600000000000237e-01 -9.525209999999999866e+01
2.844800000000000106e-01 -9.524530000000000030e+01
2.847999999999999976e-01 -9.523850000000000193e+01
2.851200000000000401e-01 -9.523170000000000357e+01
2.854400000000000270e-01 -9.522490000000000521e+01
2.857600000000000140e-01 -9.521800000000000352e+01
2.860800000000000010e-01 -9.521120000000000516e+01
2.864000000000000434e-01 -9.520430000000000348e+01
2.867200000000000304e-01 -9.519740000000000180e+01
2.870400000000000174e-01 -9.519050000000000011e+01
2.873600000000000043e-01 -9.518359999999999843e+01
2.876800000000000468e-01 -9.517669999999999675e+01
2.880000000000000338e-01 -9.516979999999999507e+01
2.883200000000000207e-01 -9.516280000000000427e+01
2.886400000000000077e-01 -9.515590000000000259e+01
2.889600000000000501e-01 -9.514889999999999759e+01
2.892800000000000371e-01 -9.514199999999999591e+01
2.896000000000000241e-01 -9.513500000000000512e+01
2.899200000000000110e-01 -9.512800000000000011e+01
2.902399999999999980e-01 -9.512099999999999511e+01
2.905600000000000405e-01 -9.511400000000000432e+01
2.908800000000000274e-01 -9.510689999999999600e+01
2.912000000000000144e-01 -9.509990000000000521e+01
2.915200000000000014e-01 -9.509290000000000020e+01
2.918400000000000438e-01 -9.508580000000000609e+01
2.921600000000000308e-01 -9.507869999999999777e+01
2.924800000000000177e-01 -9.507160000000000366e+01
2.928000000000000047e-01 -9.506449999999999534e+01
2.931200000000000472e-01 -9.505740000000000123e+01
2.934400000000000341e-01 -9.505029999999999291e+01
2.937600000000000211e-01 -9.504309999999999548e+01
2.940800000000000081e-01 -9.503600000000000136e+01
2.944000000000000505e-01 -9.502880000000000393e+01
2.947200000000000375e-01 -9.502160000000000650e+01
2.950400000000000245e-01 -9.501439999999999486e+01
2.953600000000000114e-01 -9.500719999999999743e+01
2.956799999999999984e-01 -9.500000000000000000e+01
2.960000000000000409e-01 -9.499280000000000257e+01
2.963200000000000278e-01 -9.498550000000000182e+01
2.966400000000000148e-01 -9.497830000000000439e+01
2.969600000000000017e-01 -9.497100000000000364e+01
2.972800000000000442e-01 -9.496370000000000289e+01
2.976000000000000312e-01 -9.495640000000000214e+01
2.979200000000000181e-01 -9.494910000000000139e+01
2.982400000000000051e-01 -9.494180000000000064e+01
2.985600000000000476e-01 -9.493449999999999989e+01
2.988800000000000345e-01 -9.492709999999999582e+01
2.992000000000000215e-01 -9.491979999999999507e+01
2.995200000000000085e-01 -9.491240000000000521e+01
2.998400000000000509e-01 -9.490500000000000114e+01
3.001600000000000379e-01 -9.489759999999999707e+01
3.004800000000000249e-01 -9.489019999999999300e+01
3.008000000000000118e-01 -9.488280000000000314e+01
3.011199999999999988e-01 -9.487539999999999907e+01
3.014400000000000412e-01 -9.486790000000000589e+01
3.017600000000000282e-01 -9.486050000000000182e+01
3.020800000000000152e-01 -9.485299999999999443e+01
3.024000000000000021e-01 -9.484550000000000125e+01
3.027200000000000446e-01 -9.483809999999999718e+01
3.030400000000000316e-01 -9.483060000000000400e+01
3.033600000000000185e-01 -9.482299999999999329e+01
3.036800000000000055e-01 -9.481550000000000011e+01
3.040000000000000480e-01 -9.480800000000000693e+01
3.043200000000000349e-01 -9.480039999999999623e+01
3.046400000000000219e-01 -9.479290000000000305e+01
3.049600000000000088e-01 -9.478530000000000655e+01
3.052800000000000513e-01 -9.477769999999999584e+01
3.056000000000000383e-01 -9.477009999999999934e+01
3.059200000000000252e-01 -9.476250000000000284e+01
3.062400000000000122e-01 -9.475490000000000634e+01
3.065599999999999992e-01 -9.474720000000000653e+01
3.068800000000000416e-01 -9.473959999999999582e+01
3.072000000000000286e-01 -9.473189999999999600e+01
3.075200000000000156e-01 -9.472429999999999950e+01
3.078400000000000025e-01 -9.471659999999999968e+01
3.081600000000000450e-01 -9.470889999999999986e+01
3.084800000000000320e-01 -9.470120000000000005e+01
3.088000000000000189e-01 -9.469339999999999691e+01
3.091200000000000059e-01 -9.468569999999999709e+01
3.094400000000000484e-01 -9.467799999999999727e+01
3.097600000000000353e-01 -9.467019999999999413e+01
3.100800000000000223e-01 -9.466240000000000521e+01
3.104000000000000092e-01 -9.465470000000000539e+01
3.107200000000000517e-01 -9.464690000000000225e+01
3.110400000000000387e-01 -9.463909999999999911e+01
3.113600000000000256e-01 -9.463129999999999598e+01
3.116800000000000126e-01 -9.462340000000000373e+01
3.119999999999999996e-01 -9.461560000000000059e+01
3.123200000000000420e-01 -9.460769999999999413e+01
3.126400000000000290e-01 -9.459990000000000521e+01
3.129600000000000160e-01 -9.459199999999999875e+01
3.132800000000000029e-01 -9.458410000000000650e+01
3.136000000000000454e-01 -9.457620000000000005e+01
3.139200000000000323e-01 -9.456829999999999359e+01
3.142400000000000193e-01 -9.456040000000000134e+01
3.145600000000000063e-01 -9.455240000000000578e+01
3.148800000000000487e-01 -9.454449999999999932e+01
3.152000000000000357e-01 -9.453650000000000375e+01
3.155200000000000227e-01 -9.452859999999999729e+01
3.158400000000000096e-01 -9.452060000000000173e+01
3.161600000000000521e-01 -9.451260000000000616e+01
3.164800000000000391e-01 -9.450459999999999638e+01
3.168000000000000260e-01 -9.449649999999999750e+01
3.171200000000000130e-01 -9.448850000000000193e+01
3.174399999999999999e-01 -9.448050000000000637e+01
3.177600000000000424e-01 -9.447239999999999327e+01
3.180800000000000294e-01 -9.446429999999999438e+01
3.184000000000000163e-01 -9.445629999999999882e+01
3.187200000000000033e-01 -9.444819999999999993e+01
3.190400000000000458e-01 -9.444010000000000105e+01
3.193600000000000327e-01 -9.443200000000000216e+01
3.196800000000000197e-01 -9.442379999999999995e+01
3.200000000000000067e-01 -9.441570000000000107e+01


==> fuerza_reaccion_rate2.0.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
6.400000000000000524e-04 -2.968550000000000022e+00
1.280000000000000105e-03 -5.937100000000000044e+00
1.920000000000000265e-03 -8.905649999999999622e+00
2.560000000000000209e-03 -1.187420000000000009e+01
3.200000000000000153e-03 -1.484280000000000044e+01
3.840000000000000531e-03 -1.781129999999999924e+01
4.480000000000000475e-03 -2.077990000000000137e+01
5.120000000000000419e-03 -2.374840000000000018e+01
5.760000000000000363e-03 -2.671699999999999875e+01
6.400000000000000307e-03 -2.968550000000000111e+01
7.040000000000000251e-03 -3.265409999999999968e+01
7.680000000000001062e-03 -3.562259999999999849e+01
8.320000000000001006e-03 -3.859120000000000061e+01
8.960000000000000950e-03 -4.155969999999999942e+01
9.600000000000000894e-03 -4.452830000000000155e+01
1.024000000000000084e-02 -4.749680000000000035e+01
1.088000000000000078e-02 -5.046540000000000248e+01
1.152000000000000073e-02 -5.343390000000000128e+01
1.216000000000000067e-02 -5.640250000000000341e+01
1.280000000000000061e-02 -5.936919999999999931e+01
1.344000000000000056e-02 -6.232609999999999673e+01
1.408000000000000050e-02 -6.527110000000000412e+01
1.472000000000000045e-02 -6.820300000000000296e+01
1.536000000000000212e-02 -7.112099999999999511e+01
1.600000000000000033e-02 -7.402429999999999666e+01
1.664000000000000201e-02 -7.691200000000000614e+01
1.728000000000000022e-02 -7.978350000000000364e+01
1.792000000000000190e-02 -8.264000000000000057e+01
1.856000000000000011e-02 -8.548250000000000171e+01
1.920000000000000179e-02 -8.831050000000000466e+01
1.984000000000000000e-02 -9.112350000000000705e+01
2.048000000000000168e-02 -9.392230000000000700e+01
2.112000000000000335e-02 -9.670740000000000691e+01
2.176000000000000156e-02 -9.947880000000000678e+01
2.240000000000000324e-02 -1.022369999999999948e+02
2.304000000000000145e-02 -1.049819999999999993e+02
2.368000000000000313e-02 -1.077150000000000034e+02
2.432000000000000134e-02 -1.104339999999999975e+02
2.496000000000000302e-02 -1.131410000000000053e+02
2.560000000000000123e-02 -1.158359999999999985e+02
2.624000000000000291e-02 -1.185190000000000055e+02
2.688000000000000111e-02 -1.211899999999999977e+02
2.752000000000000279e-02 -1.238499999999999943e+02
2.816000000000000100e-02 -1.264980000000000047e+02
2.880000000000000268e-02 -1.291359999999999957e+02
2.944000000000000089e-02 -1.317640000000000100e+02
3.008000000000000257e-02 -1.343810000000000002e+02
3.072000000000000425e-02 -1.369890000000000043e+02
3.136000000000000593e-02 -1.395869999999999891e+02
3.200000000000000067e-02 -1.421740000000000066e+02
3.264000000000000234e-02 -1.447520000000000095e+02
3.328000000000000402e-02 -1.473189999999999884e+02
3.392000000000000570e-02 -1.498760000000000048e+02
3.456000000000000044e-02 -1.524219999999999970e+02
3.520000000000000212e-02 -1.549569999999999936e+02
3.584000000000000380e-02 -1.574819999999999993e+02
3.648000000000000548e-02 -1.599950000000000045e+02
3.712000000000000022e-02 -1.624970000000000141e+02
3.776000000000000190e-02 -1.649879999999999995e+02
3.840000000000000357e-02 -1.674679999999999893e+02
3.904000000000000525e-02 -1.699350000000000023e+02
3.967999999999999999e-02 -1.723909999999999911e+02
4.032000000000000167e-02 -1.748350000000000080e+02
4.096000000000000335e-02 -1.772669999999999959e+02
4.160000000000000503e-02 -1.796860000000000070e+02
4.224000000000000671e-02 -1.820929999999999893e+02
4.288000000000000145e-02 -1.844859999999999900e+02
4.352000000000000313e-02 -1.868660000000000139e+02
4.416000000000000481e-02 -1.892330000000000041e+02
4.480000000000000648e-02 -1.915860000000000127e+02
4.544000000000000122e-02 -1.939250000000000114e+02
4.608000000000000290e-02 -1.962500000000000000e+02
4.672000000000000458e-02 -1.985600000000000023e+02
4.736000000000000626e-02 -2.008559999999999945e+02
4.800000000000000100e-02 -2.031380000000000052e+02
4.864000000000000268e-02 -2.054050000000000011e+02
4.928000000000000436e-02 -2.076579999999999870e+02
4.992000000000000604e-02 -2.098959999999999866e+02
5.056000000000000077e-02 -2.121189999999999998e+02
5.120000000000000245e-02 -2.143269999999999982e+02
5.184000000000000413e-02 -2.165209999999999866e+02
5.248000000000000581e-02 -2.186990000000000123e+02
5.312000000000000749e-02 -2.208629999999999995e+02
5.376000000000000223e-02 -2.230120000000000005e+02
5.440000000000000391e-02 -2.251450000000000102e+02
5.504000000000000559e-02 -2.272640000000000100e+02
5.568000000000000727e-02 -2.293679999999999950e+02
5.632000000000000201e-02 -2.314569999999999936e+02
5.696000000000000368e-02 -2.335300000000000011e+02
5.760000000000000536e-02 -2.355889999999999986e+02
5.824000000000000704e-02 -2.376330000000000098e+02
5.888000000000000178e-02 -2.396620000000000061e+02
5.952000000000000346e-02 -2.416769999999999925e+02
6.016000000000000514e-02 -2.436759999999999877e+02
6.080000000000000682e-02 -2.456599999999999966e+02
6.144000000000000850e-02 -2.476299999999999955e+02
6.208000000000000324e-02 -2.495840000000000032e+02
6.272000000000001185e-02 -2.515240000000000009e+02
6.335999999999999965e-02 -2.534490000000000123e+02
6.400000000000000133e-02 -2.553590000000000089e+02
6.464000000000000301e-02 -2.572549999999999955e+02
6.528000000000000469e-02 -2.591360000000000241e+02
6.592000000000000637e-02 -2.610020000000000095e+02
6.656000000000000805e-02 -2.628530000000000086e+02
6.720000000000000973e-02 -2.646890000000000214e+02
6.784000000000001140e-02 -2.665110000000000241e+02
6.847999999999999921e-02 -2.683179999999999836e+02
6.912000000000000088e-02 -2.701109999999999900e+02
6.976000000000000256e-02 -2.718890000000000100e+02
7.040000000000000424e-02 -2.736519999999999868e+02
7.104000000000000592e-02 -2.754010000000000105e+02
7.168000000000000760e-02 -2.771349999999999909e+02
7.232000000000000928e-02 -2.788550000000000182e+02
7.296000000000001096e-02 -2.805609999999999786e+02
7.360000000000001263e-02 -2.822529999999999859e+02
7.424000000000000044e-02 -2.839300000000000068e+02
7.488000000000000211e-02 -2.855939999999999941e+02
7.552000000000000379e-02 -2.872440000000000282e+02
7.616000000000000547e-02 -2.888799999999999955e+02
7.680000000000000715e-02 -2.905020000000000095e+02
7.744000000000000883e-02 -2.921109999999999900e+02
7.808000000000001051e-02 -2.937060000000000173e+02
7.872000000000001219e-02 -2.952869999999999777e+02
7.935999999999999999e-02 -2.968559999999999945e+02
8.000000000000000167e-02 -2.984110000000000014e+02
8.064000000000000334e-02 -2.999529999999999745e+02
8.128000000000000502e-02 -3.014820000000000277e+02
8.192000000000000670e-02 -3.029979999999999905e+02
8.256000000000000838e-02 -3.045009999999999764e+02
8.320000000000001006e-02 -3.059920000000000186e+02
8.384000000000001174e-02 -3.074700000000000273e+02
8.448000000000001342e-02 -3.089350000000000023e+02
8.512000000000000122e-02 -3.103879999999999768e+02
8.576000000000000290e-02 -3.118279999999999745e+02
8.640000000000000457e-02 -3.132559999999999718e+02
8.704000000000000625e-02 -3.146720000000000255e+02
8.768000000000000793e-02 -3.160760000000000218e+02
8.832000000000000961e-02 -3.174680000000000177e+02
8.896000000000001129e-02 -3.188480000000000132e+02
8.960000000000001297e-02 -3.202160000000000082e+02
9.024000000000000077e-02 -3.215729999999999791e+02
9.088000000000000245e-02 -3.229180000000000064e+02
9.152000000000000413e-02 -3.242509999999999764e+02
9.216000000000000580e-02 -3.255729999999999791e+02
9.280000000000000748e-02 -3.268840000000000146e+02
9.344000000000000916e-02 -3.281829999999999927e+02
9.408000000000001084e-02 -3.294719999999999800e+02
9.472000000000001252e-02 -3.307490000000000236e+02
9.536000000000001420e-02 -3.320149999999999864e+02
9.600000000000000200e-02 -3.332699999999999818e+02
9.664000000000000368e-02 -3.345149999999999864e+02
9.728000000000000536e-02 -3.357490000000000236e+02
9.792000000000000703e-02 -3.369719999999999800e+02
9.856000000000000871e-02 -3.381840000000000259e+02
9.920000000000001039e-02 -3.393870000000000005e+02
9.984000000000001207e-02 -3.405779999999999745e+02
1.004800000000000137e-01 -3.417599999999999909e+02
1.011200000000000015e-01 -3.429309999999999832e+02
1.017600000000000032e-01 -3.440930000000000177e+02
1.024000000000000049e-01 -3.452440000000000282e+02
1.030400000000000066e-01 -3.463849999999999909e+02
1.036800000000000083e-01 -3.475169999999999959e+02
1.043200000000000099e-01 -3.486390000000000100e+02
1.049600000000000116e-01 -3.497509999999999764e+02
1.056000000000000133e-01 -3.508539999999999850e+02
1.062400000000000150e-01 -3.519470000000000027e+02
1.068800000000000028e-01 -3.530299999999999727e+02
1.075200000000000045e-01 -3.541050000000000182e+02
1.081600000000000061e-01 -3.551700000000000159e+02
1.088000000000000078e-01 -3.562259999999999991e+02
1.094400000000000095e-01 -3.572730000000000246e+02
1.100800000000000112e-01 -3.583100000000000023e+02
1.107200000000000129e-01 -3.593389999999999986e+02
1.113600000000000145e-01 -3.603589999999999804e+02
1.120000000000000023e-01 -3.613700000000000045e+02
1.126400000000000040e-01 -3.623729999999999905e+02
1.132800000000000057e-01 -3.633659999999999854e+02
1.139200000000000074e-01 -3.643509999999999991e+02
1.145600000000000090e-01 -3.653279999999999745e+02
1.152000000000000107e-01 -3.662959999999999923e+02
1.158400000000000124e-01 -3.672559999999999718e+02
1.164800000000000141e-01 -3.682080000000000268e+02
1.171200000000000158e-01 -3.691510000000000105e+02
1.177600000000000036e-01 -3.700860000000000127e+02
1.184000000000000052e-01 -3.710129999999999768e+02
1.190400000000000069e-01 -3.719320000000000164e+02
1.196800000000000086e-01 -3.728430000000000177e+02
1.203200000000000103e-01 -3.737459999999999809e+02
1.209600000000000120e-01 -3.746419999999999959e+02
1.216000000000000136e-01 -3.755289999999999964e+02
1.222400000000000153e-01 -3.764089999999999918e+02
1.228800000000000170e-01 -3.772819999999999823e+02
1.235200000000000048e-01 -3.781469999999999914e+02
1.241600000000000065e-01 -3.790040000000000191e+02
1.248000000000000081e-01 -3.798539999999999850e+02
1.254400000000000237e-01 -3.806960000000000264e+02
1.260799999999999976e-01 -3.815319999999999823e+02
1.267199999999999993e-01 -3.823600000000000136e+02
1.273600000000000010e-01 -3.831809999999999832e+02
1.280000000000000027e-01 -3.839950000000000045e+02
1.286400000000000043e-01 -3.848009999999999877e+02
1.292800000000000060e-01 -3.856009999999999991e+02
1.299200000000000077e-01 -3.863940000000000055e+02
1.305600000000000094e-01 -3.871800000000000068e+02
1.312000000000000111e-01 -3.879590000000000032e+02
1.318400000000000127e-01 -3.887320000000000277e+02
1.324800000000000144e-01 -3.894979999999999905e+02
1.331200000000000161e-01 -3.902570000000000050e+02
1.337600000000000178e-01 -3.910099999999999909e+02
1.344000000000000195e-01 -3.917559999999999718e+02
1.350400000000000211e-01 -3.924959999999999809e+02
1.356800000000000228e-01 -3.932289999999999850e+02
1.363200000000000245e-01 -3.939560000000000173e+02
1.369599999999999984e-01 -3.946770000000000209e+02
1.376000000000000001e-01 -3.953919999999999959e+02
1.382400000000000018e-01 -3.961000000000000227e+02
1.388800000000000034e-01 -3.968029999999999973e+02
1.395200000000000051e-01 -3.974990000000000236e+02
1.401600000000000068e-01 -3.981890000000000214e+02
1.408000000000000085e-01 -3.988729999999999905e+02
1.414400000000000102e-01 -3.995520000000000209e+02
1.420800000000000118e-01 -4.002239999999999895e+02
1.427200000000000135e-01 -4.008910000000000196e+02
1.433600000000000152e-01 -4.015520000000000209e+02
1.440000000000000169e-01 -4.022069999999999936e+02
1.446400000000000186e-01 -4.028570000000000277e+02
1.452800000000000202e-01 -4.035009999999999764e+02
1.459200000000000219e-01 -4.041390000000000100e+02
1.465600000000000236e-01 -4.047719999999999914e+02
1.472000000000000253e-01 -4.053999999999999773e+02
1.478399999999999992e-01 -4.060219999999999914e+02
1.484800000000000009e-01 -4.066379999999999768e+02
1.491200000000000025e-01 -4.072500000000000000e+02
1.497600000000000042e-01 -4.078559999999999945e+02
1.504000000000000059e-01 -4.084569999999999936e+02
1.510400000000000076e-01 -4.090529999999999973e+02
1.516800000000000093e-01 -4.096429999999999723e+02
1.523200000000000109e-01 -4.102289999999999850e+02
1.529600000000000126e-01 -4.108090000000000259e+02
1.536000000000000143e-01 -4.113849999999999909e+02
1.542400000000000160e-01 -4.119549999999999841e+02
1.548800000000000177e-01 -4.125210000000000150e+02
1.555200000000000193e-01 -4.130819999999999936e+02
1.561600000000000210e-01 -4.136379999999999768e+02
1.568000000000000227e-01 -4.141890000000000214e+02
1.574400000000000244e-01 -4.147350000000000136e+02
1.580800000000000261e-01 -4.152769999999999868e+02
1.587200000000000000e-01 -4.158140000000000214e+02
1.593600000000000017e-01 -4.163460000000000036e+02
1.600000000000000033e-01 -4.168740000000000236e+02
1.606400000000000050e-01 -4.173969999999999914e+02
1.612800000000000067e-01 -4.179159999999999968e+02
1.619200000000000084e-01 -4.184300000000000068e+02
1.625600000000000100e-01 -4.189399999999999977e+02
1.632000000000000117e-01 -4.194449999999999932e+02
1.638400000000000134e-01 -4.199470000000000027e+02
1.644800000000000151e-01 -4.204429999999999836e+02
1.651200000000000168e-01 -4.209359999999999786e+02
1.657600000000000184e-01 -4.214239999999999782e+02
1.664000000000000201e-01 -4.219089999999999918e+02
1.670400000000000218e-01 -4.223890000000000100e+02
1.676800000000000235e-01 -4.228639999999999759e+02
1.683200000000000252e-01 -4.233360000000000127e+02
1.689600000000000268e-01 -4.238039999999999736e+02
1.696000000000000008e-01 -4.242679999999999723e+02
1.702400000000000024e-01 -4.247269999999999754e+02
1.708800000000000041e-01 -4.251829999999999927e+02
1.715200000000000058e-01 -4.256349999999999909e+02
1.721600000000000075e-01 -4.260830000000000268e+02
1.728000000000000091e-01 -4.265269999999999868e+02
1.734400000000000108e-01 -4.269680000000000177e+02
1.740800000000000125e-01 -4.274049999999999727e+02
1.747200000000000142e-01 -4.278369999999999891e+02
1.753600000000000159e-01 -4.282669999999999959e+02
1.760000000000000175e-01 -4.286920000000000073e+02
1.766400000000000192e-01 -4.291139999999999759e+02
1.772800000000000209e-01 -4.295319999999999823e+02
1.779200000000000226e-01 -4.299470000000000027e+02
1.785600000000000243e-01 -4.303580000000000041e+02
1.792000000000000259e-01 -4.307660000000000196e+02
1.798400000000000276e-01 -4.311700000000000159e+02
1.804800000000000015e-01 -4.315710000000000264e+02
1.811200000000000032e-01 -4.319680000000000177e+02
1.817600000000000049e-01 -4.323620000000000232e+02
1.824000000000000066e-01 -4.327529999999999859e+02
1.830400000000000083e-01 -4.331399999999999864e+02
1.836800000000000099e-01 -4.335240000000000009e+02
1.843200000000000116e-01 -4.339049999999999727e+02
1.849600000000000133e-01 -4.342819999999999823e+02
1.856000000000000150e-01 -4.346569999999999823e+02
1.862400000000000166e-01 -4.350280000000000200e+02
1.868800000000000183e-01 -4.353960000000000150e+02
1.875200000000000200e-01 -4.357599999999999909e+02
1.881600000000000217e-01 -4.361220000000000141e+02
1.888000000000000234e-01 -4.364809999999999945e+02
1.894400000000000250e-01 -4.368360000000000127e+02
1.900800000000000267e-01 -4.371890000000000214e+02
1.907200000000000284e-01 -4.375389999999999873e+02
1.913600000000000023e-01 -4.378849999999999909e+02
1.920000000000000040e-01 -4.382289999999999850e+02
1.926400000000000057e-01 -4.385699999999999932e+02
1.932800000000000074e-01 -4.389069999999999823e+02
1.939200000000000090e-01 -4.392420000000000186e+02
1.945600000000000107e-01 -4.395749999999999886e+02
1.952000000000000124e-01 -4.399039999999999964e+02
1.958400000000000141e-01 -4.402300000000000182e+02
1.964800000000000157e-01 -4.405539999999999736e+02
1.971200000000000174e-01 -4.408750000000000000e+02
1.977600000000000191e-01 -4.411940000000000168e+02
1.984000000000000208e-01 -4.415090000000000146e+02
1.990400000000000225e-01 -4.418220000000000027e+02
1.996800000000000241e-01 -4.421329999999999814e+02
2.003200000000000258e-01 -4.424399999999999977e+02
2.009600000000000275e-01 -4.427450000000000045e+02
2.016000000000000292e-01 -4.430480000000000018e+02
2.022400000000000031e-01 -4.433480000000000132e+02
2.028800000000000048e-01 -4.436449999999999818e+02
2.035200000000000065e-01 -4.439399999999999977e+02
2.041600000000000081e-01 -4.442330000000000041e+02
2.048000000000000098e-01 -4.445230000000000246e+02
2.054400000000000115e-01 -4.448100000000000023e+02
2.060800000000000132e-01 -4.450950000000000273e+02
2.067200000000000149e-01 -4.453779999999999859e+02
2.073600000000000165e-01 -4.456580000000000155e+02
2.080000000000000182e-01 -4.459359999999999786e+02
2.086400000000000199e-01 -4.462119999999999891e+02
2.092800000000000216e-01 -4.464850000000000136e+02
2.099200000000000232e-01 -4.467559999999999718e+02
2.105600000000000249e-01 -4.470249999999999773e+02
2.112000000000000266e-01 -4.472909999999999968e+02
2.118400000000000283e-01 -4.475550000000000068e+02
2.124800000000000300e-01 -4.478170000000000073e+02
2.131200000000000039e-01 -4.480769999999999982e+02
2.137600000000000056e-01 -4.483340000000000032e+02
2.144000000000000072e-01 -4.485899999999999750e+02
2.150400000000000089e-01 -4.488430000000000177e+02
2.156800000000000106e-01 -4.490939999999999941e+02
2.163200000000000123e-01 -4.493430000000000177e+02
2.169600000000000140e-01 -4.495899999999999750e+02
2.176000000000000156e-01 -4.498349999999999795e+02
2.182400000000000173e-01 -4.500779999999999745e+02
2.188800000000000190e-01 -4.503190000000000168e+02
2.195200000000000207e-01 -4.505579999999999927e+02
2.201600000000000223e-01 -4.507939999999999827e+02
2.208000000000000240e-01 -4.510289999999999964e+02
2.214400000000000257e-01 -4.512620000000000005e+02
2.220800000000000274e-01 -4.514929999999999950e+02
2.227200000000000291e-01 -4.517219999999999800e+02
2.233600000000000307e-01 -4.519490000000000123e+02
2.240000000000000047e-01 -4.521739999999999782e+02
2.246400000000000063e-01 -4.523969999999999914e+02
2.252800000000000080e-01 -4.526190000000000282e+02
2.259200000000000097e-01 -4.528380000000000223e+02
2.265600000000000114e-01 -4.530559999999999832e+02
2.272000000000000131e-01 -4.532719999999999914e+02
2.278400000000000147e-01 -4.534859999999999900e+02
2.284800000000000164e-01 -4.536979999999999791e+02
2.291200000000000181e-01 -4.539089999999999918e+02
2.297600000000000198e-01 -4.541170000000000186e+02
2.304000000000000214e-01 -4.543240000000000123e+02
2.310400000000000231e-01 -4.545299999999999727e+02
2.316800000000000248e-01 -4.547330000000000041e+02
2.323200000000000265e-01 -4.549350000000000023e+02
2.329600000000000282e-01 -4.551349999999999909e+02
2.336000000000000298e-01 -4.553340000000000032e+02
2.342400000000000315e-01 -4.555310000000000059e+02
2.348800000000000054e-01 -4.557259999999999991e+02
2.355200000000000071e-01 -4.559200000000000159e+02
2.361600000000000088e-01 -4.561120000000000232e+02
2.368000000000000105e-01 -4.563020000000000209e+02
2.374400000000000122e-01 -4.564909999999999854e+02
2.380800000000000138e-01 -4.566779999999999973e+02
2.387200000000000155e-01 -4.568639999999999759e+02
2.393600000000000172e-01 -4.570480000000000018e+02
2.400000000000000189e-01 -4.572309999999999945e+02
2.406400000000000206e-01 -4.574119999999999777e+02
2.412800000000000222e-01 -4.575919999999999845e+02
2.419200000000000239e-01 -4.577699999999999818e+02
2.425600000000000256e-01 -4.579470000000000027e+02
2.432000000000000273e-01 -4.581220000000000141e+02
2.438400000000000289e-01 -4.582959999999999923e+02
2.444800000000000306e-01 -4.584680000000000177e+02
2.451200000000000323e-01 -4.586390000000000100e+02
2.457600000000000340e-01 -4.588079999999999927e+02
2.464000000000000079e-01 -4.589769999999999754e+02
2.470400000000000096e-01 -4.591429999999999723e+02
2.476800000000000113e-01 -4.593090000000000259e+02
2.483200000000000129e-01 -4.594730000000000132e+02
2.489600000000000146e-01 -4.596349999999999909e+02
2.496000000000000163e-01 -4.597959999999999923e+02
2.502400000000000180e-01 -4.599560000000000173e+02
2.508800000000000474e-01 -4.601150000000000091e+02
2.515200000000000213e-01 -4.602719999999999914e+02
2.521599999999999953e-01 -4.604279999999999973e+02
2.528000000000000247e-01 -4.605830000000000268e+02
2.534399999999999986e-01 -4.607370000000000232e+02
2.540800000000000280e-01 -4.608890000000000100e+02
2.547200000000000020e-01 -4.610400000000000205e+02
2.553600000000000314e-01 -4.611899999999999977e+02
2.560000000000000053e-01 -4.613380000000000223e+02
2.566400000000000348e-01 -4.614850000000000136e+02
2.572800000000000087e-01 -4.616309999999999718e+02
2.579200000000000381e-01 -4.617760000000000105e+02
2.585600000000000120e-01 -4.619200000000000159e+02
2.592000000000000415e-01 -4.620629999999999882e+02
2.598400000000000154e-01 -4.622040000000000077e+02
2.604800000000000448e-01 -4.623439999999999941e+02
2.611200000000000188e-01 -4.624830000000000041e+02
2.617600000000000482e-01 -4.626209999999999809e+02
2.624000000000000221e-01 -4.627579999999999814e+02
2.630399999999999960e-01 -4.628929999999999723e+02
2.636800000000000255e-01 -4.630280000000000200e+02
2.643199999999999994e-01 -4.631610000000000014e+02
2.649600000000000288e-01 -4.632939999999999827e+02
2.656000000000000028e-01 -4.634250000000000114e+02
2.662400000000000322e-01 -4.635550000000000068e+02
2.668800000000000061e-01 -4.636840000000000259e+02
2.675200000000000355e-01 -4.638129999999999882e+02
2.681600000000000095e-01 -4.639399999999999977e+02
2.688000000000000389e-01 -4.640659999999999741e+02
2.694400000000000128e-01 -4.641909999999999741e+02
2.700800000000000423e-01 -4.643149999999999977e+02
2.707200000000000162e-01 -4.644370000000000118e+02
2.713600000000000456e-01 -4.645590000000000259e+02
2.720000000000000195e-01 -4.646800000000000068e+02
2.726400000000000490e-01 -4.648000000000000114e+02
2.732800000000000229e-01 -4.649189999999999827e+02
2.739199999999999968e-01 -4.650369999999999777e+02
2.745600000000000263e-01 -4.651549999999999727e+02
2.752000000000000002e-01 -4.652710000000000150e+02
2.758400000000000296e-01 -4.653860000000000241e+02
2.764800000000000035e-01 -4.655000000000000000e+02
2.771200000000000330e-01 -4.656129999999999995e+02
2.777600000000000069e-01 -4.657259999999999991e+02
2.784000000000000363e-01 -4.658369999999999891e+02
2.790400000000000102e-01 -4.659479999999999791e+02
2.796800000000000397e-01 -4.660579999999999927e+02
2.803200000000000136e-01 -4.661659999999999968e+02
2.809600000000000430e-01 -4.662740000000000009e+02
2.816000000000000170e-01 -4.663809999999999718e+02
2.822400000000000464e-01 -4.664879999999999995e+02
2.828800000000000203e-01 -4.665930000000000177e+02
2.835200000000000498e-01 -4.666970000000000027e+02
2.841600000000000237e-01 -4.668009999999999877e+02
2.847999999999999976e-01 -4.669039999999999964e+02
2.854400000000000270e-01 -4.670059999999999718e+02
2.860800000000000010e-01 -4.671070000000000277e+02
2.867200000000000304e-01 -4.672069999999999936e+02
2.873600000000000043e-01 -4.673070000000000164e+02
2.880000000000000338e-01 -4.674049999999999727e+02
2.886400000000000077e-01 -4.675029999999999859e+02
2.892800000000000371e-01 -4.676000000000000227e+02
2.899200000000000110e-01 -4.676970000000000027e+02
2.905600000000000405e-01 -4.677919999999999732e+02
2.912000000000000144e-01 -4.678870000000000005e+02
2.918400000000000438e-01 -4.679809999999999945e+02
2.924800000000000177e-01 -4.680740000000000123e+02
2.931200000000000472e-01 -4.681669999999999732e+02
2.937600000000000211e-01 -4.682579999999999814e+02
2.944000000000000505e-01 -4.683489999999999895e+02
2.950400000000000245e-01 -4.684399999999999977e+02
2.956799999999999984e-01 -4.685289999999999964e+02
2.963200000000000278e-01 -4.686179999999999950e+02
2.969600000000000017e-01 -4.687060000000000173e+02
2.976000000000000312e-01 -4.687939999999999827e+02
2.982400000000000051e-01 -4.688799999999999955e+02
2.988800000000000345e-01 -4.689660000000000082e+02
2.995200000000000085e-01 -4.690520000000000209e+02
3.001600000000000379e-01 -4.691360000000000241e+02
3.008000000000000118e-01 -4.692200000000000273e+02
3.014400000000000412e-01 -4.693029999999999973e+02
3.020800000000000152e-01 -4.693860000000000241e+02
3.027200000000000446e-01 -4.694680000000000177e+02
3.033600000000000185e-01 -4.695489999999999782e+02
3.040000000000000480e-01 -4.696299999999999955e+02
3.046400000000000219e-01 -4.697099999999999795e+02
3.052800000000000513e-01 -4.697889999999999873e+02
3.059200000000000252e-01 -4.698679999999999950e+02
3.065599999999999992e-01 -4.699460000000000264e+02
3.072000000000000286e-01 -4.700230000000000246e+02
3.078400000000000025e-01 -4.701000000000000227e+02
3.084800000000000320e-01 -4.701759999999999877e+02
3.091200000000000059e-01 -4.702520000000000095e+02
3.097600000000000353e-01 -4.703269999999999982e+02
3.104000000000000092e-01 -4.704010000000000105e+02
3.110400000000000387e-01 -4.704750000000000227e+02
3.116800000000000126e-01 -4.705480000000000018e+02
3.123200000000000420e-01 -4.706209999999999809e+02
3.129600000000000160e-01 -4.706929999999999836e+02
3.136000000000000454e-01 -4.707640000000000100e+02
3.142400000000000193e-01 -4.708349999999999795e+02
3.148800000000000487e-01 -4.709049999999999727e+02
3.155200000000000227e-01 -4.709750000000000227e+02
3.161600000000000521e-01 -4.710439999999999827e+02
3.168000000000000260e-01 -4.711129999999999995e+02
3.174399999999999999e-01 -4.711809999999999832e+02
3.180800000000000294e-01 -4.712479999999999905e+02
3.187200000000000033e-01 -4.713149999999999977e+02
3.193600000000000327e-01 -4.713820000000000050e+02
3.200000000000000067e-01 -4.714479999999999791e+02


==> fuerza_reaccion_rate2.0_sensi_0.1.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
6.400000000000000524e-04 -2.968550000000000022e+00
1.280000000000000105e-03 -5.937100000000000044e+00
1.920000000000000265e-03 -8.905649999999999622e+00
2.560000000000000209e-03 -1.187420000000000009e+01
3.200000000000000153e-03 -1.484280000000000044e+01
3.840000000000000531e-03 -1.781129999999999924e+01
4.480000000000000475e-03 -2.077990000000000137e+01
5.120000000000000419e-03 -2.374840000000000018e+01
5.760000000000000363e-03 -2.671699999999999875e+01
6.400000000000000307e-03 -2.968550000000000111e+01
7.040000000000000251e-03 -3.265409999999999968e+01
7.680000000000001062e-03 -3.562259999999999849e+01
8.320000000000001006e-03 -3.859120000000000061e+01
8.960000000000000950e-03 -4.155969999999999942e+01
9.600000000000000894e-03 -4.452830000000000155e+01
1.024000000000000084e-02 -4.749680000000000035e+01
1.088000000000000078e-02 -5.046540000000000248e+01
1.152000000000000073e-02 -5.343390000000000128e+01
1.216000000000000067e-02 -5.640250000000000341e+01
1.280000000000000061e-02 -5.935260000000000247e+01
1.344000000000000056e-02 -6.218449999999999989e+01
1.408000000000000050e-02 -6.484130000000000393e+01
1.472000000000000045e-02 -6.728350000000000364e+01
1.536000000000000212e-02 -6.947769999999999868e+01
1.600000000000000033e-02 -7.140930000000000177e+01
1.664000000000000201e-02 -7.307680000000000575e+01
1.728000000000000022e-02 -7.449509999999999366e+01
1.792000000000000190e-02 -7.569759999999999422e+01
1.856000000000000011e-02 -7.671380000000000621e+01
1.920000000000000179e-02 -7.757089999999999463e+01
1.984000000000000000e-02 -7.829739999999999611e+01
2.048000000000000168e-02 -7.891519999999999868e+01
2.112000000000000335e-02 -7.944499999999999318e+01
2.176000000000000156e-02 -7.990689999999999316e+01
2.240000000000000324e-02 -8.031260000000000332e+01
2.304000000000000145e-02 -8.067510000000000048e+01
2.368000000000000313e-02 -8.100379999999999825e+01
2.432000000000000134e-02 -8.131019999999999470e+01
2.496000000000000302e-02 -8.159969999999999857e+01
2.560000000000000123e-02 -8.187820000000000675e+01
2.624000000000000291e-02 -8.215250000000000341e+01
2.688000000000000111e-02 -8.242820000000000391e+01
2.752000000000000279e-02 -8.270980000000000132e+01
2.816000000000000100e-02 -8.300180000000000291e+01
2.880000000000000268e-02 -8.330780000000000030e+01
2.944000000000000089e-02 -8.363079999999999359e+01
3.008000000000000257e-02 -8.396890000000000498e+01
3.072000000000000425e-02 -8.431929999999999836e+01
3.136000000000000593e-02 -8.467839999999999634e+01
3.200000000000000067e-02 -8.504170000000000584e+01
3.264000000000000234e-02 -8.540550000000000352e+01
3.328000000000000402e-02 -8.576730000000000587e+01
3.392000000000000570e-02 -8.612460000000000093e+01
3.456000000000000044e-02 -8.647450000000000614e+01
3.520000000000000212e-02 -8.681520000000000437e+01
3.584000000000000380e-02 -8.714509999999999934e+01
3.648000000000000548e-02 -8.746370000000000289e+01
3.712000000000000022e-02 -8.777070000000000505e+01
3.776000000000000190e-02 -8.806650000000000489e+01
3.840000000000000357e-02 -8.835099999999999909e+01
3.904000000000000525e-02 -8.862470000000000425e+01
3.967999999999999999e-02 -8.888809999999999434e+01
4.032000000000000167e-02 -8.914190000000000680e+01
4.096000000000000335e-02 -8.938679999999999382e+01
4.160000000000000503e-02 -8.962350000000000705e+01
4.224000000000000671e-02 -8.985299999999999443e+01
4.288000000000000145e-02 -9.007580000000000098e+01
4.352000000000000313e-02 -9.029240000000000066e+01
4.416000000000000481e-02 -9.050339999999999918e+01
4.480000000000000648e-02 -9.070940000000000225e+01
4.544000000000000122e-02 -9.091060000000000230e+01
4.608000000000000290e-02 -9.110720000000000596e+01
4.672000000000000458e-02 -9.129949999999999477e+01
4.736000000000000626e-02 -9.148760000000000048e+01
4.800000000000000100e-02 -9.167180000000000462e+01
4.864000000000000268e-02 -9.185250000000000625e+01
4.928000000000000436e-02 -9.202970000000000539e+01
4.992000000000000604e-02 -9.220369999999999777e+01
5.056000000000000077e-02 -9.237479999999999336e+01
5.120000000000000245e-02 -9.254279999999999973e+01
5.184000000000000413e-02 -9.270789999999999509e+01
5.248000000000000581e-02 -9.287009999999999366e+01
5.312000000000000749e-02 -9.302970000000000539e+01
5.376000000000000223e-02 -9.318659999999999854e+01
5.440000000000000391e-02 -9.334099999999999397e+01
5.504000000000000559e-02 -9.349299999999999500e+01
5.568000000000000727e-02 -9.364289999999999736e+01
5.632000000000000201e-02 -9.379049999999999443e+01
5.696000000000000368e-02 -9.393600000000000705e+01
5.760000000000000536e-02 -9.407949999999999591e+01
5.824000000000000704e-02 -9.422100000000000364e+01
5.888000000000000178e-02 -9.436060000000000514e+01
5.952000000000000346e-02 -9.449840000000000373e+01
6.016000000000000514e-02 -9.463429999999999609e+01
6.080000000000000682e-02 -9.476829999999999643e+01
6.144000000000000850e-02 -9.490009999999999479e+01
6.208000000000000324e-02 -9.502979999999999450e+01
6.272000000000001185e-02 -9.515720000000000312e+01
6.335999999999999965e-02 -9.528230000000000643e+01
6.400000000000000133e-02 -9.540519999999999357e+01
6.464000000000000301e-02 -9.552599999999999625e+01
6.528000000000000469e-02 -9.564459999999999695e+01
6.592000000000000637e-02 -9.576099999999999568e+01
6.656000000000000805e-02 -9.587560000000000571e+01
6.720000000000000973e-02 -9.598820000000000618e+01
6.784000000000001140e-02 -9.609900000000000375e+01
6.847999999999999921e-02 -9.620810000000000173e+01
6.912000000000000088e-02 -9.631550000000000011e+01
6.976000000000000256e-02 -9.642119999999999891e+01
7.040000000000000424e-02 -9.652540000000000475e+01
7.104000000000000592e-02 -9.662800000000000011e+01
7.168000000000000760e-02 -9.672910000000000252e+01
7.232000000000000928e-02 -9.682880000000000109e+01
7.296000000000001096e-02 -9.692700000000000671e+01
7.360000000000001263e-02 -9.702379999999999427e+01
7.424000000000000044e-02 -9.711920000000000641e+01
7.488000000000000211e-02 -9.721309999999999718e+01
7.552000000000000379e-02 -9.730559999999999832e+01
7.616000000000000547e-02 -9.739669999999999561e+01
7.680000000000000715e-02 -9.748629999999999995e+01
7.744000000000000883e-02 -9.757450000000000045e+01
7.808000000000001051e-02 -9.766129999999999711e+01
7.872000000000001219e-02 -9.774689999999999657e+01
7.935999999999999999e-02 -9.783110000000000639e+01
8.000000000000000167e-02 -9.791400000000000148e+01
8.064000000000000334e-02 -9.799569999999999936e+01
8.128000000000000502e-02 -9.807620000000000005e+01
8.192000000000000670e-02 -9.815560000000000684e+01
8.256000000000000838e-02 -9.823380000000000223e+01
8.320000000000001006e-02 -9.831090000000000373e+01
8.384000000000001174e-02 -9.838679999999999382e+01
8.448000000000001342e-02 -9.846169999999999334e+01
8.512000000000000122e-02 -9.853539999999999566e+01
8.576000000000000290e-02 -9.860809999999999320e+01
8.640000000000000457e-02 -9.867959999999999354e+01
8.704000000000000625e-02 -9.875010000000000332e+01
8.768000000000000793e-02 -9.881959999999999411e+01
8.832000000000000961e-02 -9.888790000000000191e+01
8.896000000000001129e-02 -9.895529999999999404e+01
8.960000000000001297e-02 -9.902160000000000650e+01
9.024000000000000077e-02 -9.908679999999999666e+01
9.088000000000000245e-02 -9.915099999999999625e+01
9.152000000000000413e-02 -9.921399999999999864e+01
9.216000000000000580e-02 -9.927609999999999957e+01
9.280000000000000748e-02 -9.933719999999999573e+01
9.344000000000000916e-02 -9.939730000000000132e+01
9.408000000000001084e-02 -9.945650000000000546e+01
9.472000000000001252e-02 -9.951479999999999393e+01
9.536000000000001420e-02 -9.957219999999999516e+01
9.600000000000000200e-02 -9.962869999999999493e+01
9.664000000000000368e-02 -9.968439999999999657e+01
9.728000000000000536e-02 -9.973930000000000007e+01
9.792000000000000703e-02 -9.979330000000000211e+01
9.856000000000000871e-02 -9.984640000000000271e+01
9.920000000000001039e-02 -9.989879999999999427e+01
9.984000000000001207e-02 -9.995029999999999859e+01
1.004800000000000137e-01 -1.000010000000000048e+02
1.011200000000000015e-01 -1.000510000000000019e+02
1.017600000000000032e-01 -1.000999999999999943e+02
1.024000000000000049e-01 -1.001490000000000009e+02
1.030400000000000066e-01 -1.001959999999999980e+02
1.036800000000000083e-01 -1.002429999999999950e+02
1.043200000000000099e-01 -1.002890000000000015e+02
1.049600000000000116e-01 -1.003340000000000032e+02
1.056000000000000133e-01 -1.003790000000000049e+02
1.062400000000000150e-01 -1.004230000000000018e+02
1.068800000000000028e-01 -1.004659999999999940e+02
1.075200000000000045e-01 -1.005079999999999956e+02
1.081600000000000061e-01 -1.005499999999999972e+02
1.088000000000000078e-01 -1.005909999999999940e+02
1.094400000000000095e-01 -1.006310000000000002e+02
1.100800000000000112e-01 -1.006710000000000065e+02
1.107200000000000129e-01 -1.007099999999999937e+02
1.113600000000000145e-01 -1.007480000000000047e+02
1.120000000000000023e-01 -1.007860000000000014e+02
1.126400000000000040e-01 -1.008229999999999933e+02
1.132800000000000057e-01 -1.008599999999999994e+02
1.139200000000000074e-01 -1.008960000000000008e+02
1.145600000000000090e-01 -1.009309999999999974e+02
1.152000000000000107e-01 -1.009659999999999940e+02
1.158400000000000124e-01 -1.010000000000000000e+02
1.164800000000000141e-01 -1.010330000000000013e+02
1.171200000000000158e-01 -1.010660000000000025e+02
1.177600000000000036e-01 -1.010990000000000038e+02
1.184000000000000052e-01 -1.011299999999999955e+02
1.190400000000000069e-01 -1.011620000000000061e+02
1.196800000000000086e-01 -1.011919999999999931e+02
1.203200000000000103e-01 -1.012229999999999990e+02
1.209600000000000120e-01 -1.012519999999999953e+02
1.216000000000000136e-01 -1.012810000000000059e+02
1.222400000000000153e-01 -1.013100000000000023e+02
1.228800000000000170e-01 -1.013379999999999939e+02
1.235200000000000048e-01 -1.013649999999999949e+02
1.241600000000000065e-01 -1.013919999999999959e+02
1.248000000000000081e-01 -1.014189999999999969e+02
1.254400000000000237e-01 -1.014449999999999932e+02
1.260799999999999976e-01 -1.014710000000000036e+02
1.267199999999999993e-01 -1.014959999999999951e+02
1.273600000000000010e-01 -1.015199999999999960e+02
1.280000000000000027e-01 -1.015439999999999969e+02
1.286400000000000043e-01 -1.015679999999999978e+02
1.292800000000000060e-01 -1.015909999999999940e+02
1.299200000000000077e-01 -1.016140000000000043e+02
1.305600000000000094e-01 -1.016370000000000005e+02
1.312000000000000111e-01 -1.016590000000000060e+02
1.318400000000000127e-01 -1.016800000000000068e+02
1.324800000000000144e-01 -1.017009999999999934e+02
1.331200000000000161e-01 -1.017219999999999942e+02
1.337600000000000178e-01 -1.017420000000000044e+02
1.344000000000000195e-01 -1.017620000000000005e+02
1.350400000000000211e-01 -1.017819999999999965e+02
1.356800000000000228e-01 -1.018010000000000019e+02
1.363200000000000245e-01 -1.018199999999999932e+02
1.369599999999999984e-01 -1.018379999999999939e+02
1.376000000000000001e-01 -1.018559999999999945e+02
1.382400000000000018e-01 -1.018730000000000047e+02
1.388800000000000034e-01 -1.018900000000000006e+02
1.395200000000000051e-01 -1.019069999999999965e+02
1.401600000000000068e-01 -1.019230000000000018e+02
1.408000000000000085e-01 -1.019389999999999930e+02
1.414400000000000102e-01 -1.019539999999999935e+02
1.420800000000000118e-01 -1.019689999999999941e+02
1.427200000000000135e-01 -1.019830000000000041e+02
1.433600000000000152e-01 -1.019980000000000047e+02
1.440000000000000169e-01 -1.020120000000000005e+02
1.446400000000000186e-01 -1.020250000000000057e+02
1.452800000000000202e-01 -1.020390000000000015e+02
1.459200000000000219e-01 -1.020520000000000067e+02
1.465600000000000236e-01 -1.020639999999999930e+02
1.472000000000000253e-01 -1.020769999999999982e+02
1.478399999999999992e-01 -1.020889999999999986e+02
1.484800000000000009e-01 -1.020999999999999943e+02
1.491200000000000025e-01 -1.021119999999999948e+02
1.497600000000000042e-01 -1.021230000000000047e+02
1.504000000000000059e-01 -1.021329999999999956e+02
1.510400000000000076e-01 -1.021440000000000055e+02
1.516800000000000093e-01 -1.021539999999999964e+02
1.523200000000000109e-01 -1.021640000000000015e+02
1.529600000000000126e-01 -1.021740000000000066e+02
1.536000000000000143e-01 -1.021830000000000069e+02
1.542400000000000160e-01 -1.021919999999999931e+02
1.548800000000000177e-01 -1.022000000000000028e+02
1.555200000000000193e-01 -1.022090000000000032e+02
1.561600000000000210e-01 -1.022169999999999987e+02
1.568000000000000227e-01 -1.022249999999999943e+02
1.574400000000000244e-01 -1.022330000000000041e+02
1.580800000000000261e-01 -1.022399999999999949e+02
1.587200000000000000e-01 -1.022469999999999999e+02
1.593600000000000017e-01 -1.022540000000000049e+02
1.600000000000000033e-01 -1.022609999999999957e+02
1.606400000000000050e-01 -1.022669999999999959e+02
1.612800000000000067e-01 -1.022729999999999961e+02
1.619200000000000084e-01 -1.022789999999999964e+02
1.625600000000000100e-01 -1.022849999999999966e+02
1.632000000000000117e-01 -1.022900000000000063e+02
1.638400000000000134e-01 -1.022960000000000065e+02
1.644800000000000151e-01 -1.023010000000000019e+02
1.651200000000000168e-01 -1.023050000000000068e+02
1.657600000000000184e-01 -1.023100000000000023e+02
1.664000000000000201e-01 -1.023139999999999930e+02
1.670400000000000218e-01 -1.023179999999999978e+02
1.676800000000000235e-01 -1.023220000000000027e+02
1.683200000000000252e-01 -1.023259999999999934e+02
1.689600000000000268e-01 -1.023289999999999935e+02
1.696000000000000008e-01 -1.023329999999999984e+02
1.702400000000000024e-01 -1.023359999999999985e+02
1.708800000000000041e-01 -1.023379999999999939e+02
1.715200000000000058e-01 -1.023409999999999940e+02
1.721600000000000075e-01 -1.023430000000000035e+02
1.728000000000000091e-01 -1.023449999999999989e+02
1.734400000000000108e-01 -1.023469999999999942e+02
1.740800000000000125e-01 -1.023490000000000038e+02
1.747200000000000142e-01 -1.023499999999999943e+02
1.753600000000000159e-01 -1.023520000000000039e+02
1.760000000000000175e-01 -1.023529999999999944e+02
1.766400000000000192e-01 -1.023539999999999992e+02
1.772800000000000209e-01 -1.023550000000000040e+02
1.779200000000000226e-01 -1.023550000000000040e+02
1.785600000000000243e-01 -1.023559999999999945e+02
1.792000000000000259e-01 -1.023559999999999945e+02
1.798400000000000276e-01 -1.023559999999999945e+02
1.804800000000000015e-01 -1.023559999999999945e+02
1.811200000000000032e-01 -1.023559999999999945e+02
1.817600000000000049e-01 -1.023550000000000040e+02
1.824000000000000066e-01 -1.023550000000000040e+02
1.830400000000000083e-01 -1.023539999999999992e+02
1.836800000000000099e-01 -1.023529999999999944e+02
1.843200000000000116e-01 -1.023520000000000039e+02
1.849600000000000133e-01 -1.023509999999999991e+02
1.856000000000000150e-01 -1.023490000000000038e+02
1.862400000000000166e-01 -1.023479999999999990e+02
1.868800000000000183e-01 -1.023460000000000036e+02
1.875200000000000200e-01 -1.023439999999999941e+02
1.881600000000000217e-01 -1.023419999999999987e+02
1.888000000000000234e-01 -1.023400000000000034e+02
1.894400000000000250e-01 -1.023370000000000033e+02
1.900800000000000267e-01 -1.023349999999999937e+02
1.907200000000000284e-01 -1.023319999999999936e+02
1.913600000000000023e-01 -1.023299999999999983e+02
1.920000000000000040e-01 -1.023269999999999982e+02
1.926400000000000057e-01 -1.023229999999999933e+02
1.932800000000000074e-01 -1.023199999999999932e+02
1.939200000000000090e-01 -1.023169999999999931e+02
1.945600000000000107e-01 -1.023130000000000024e+02
1.952000000000000124e-01 -1.023100000000000023e+02
1.958400000000000141e-01 -1.023059999999999974e+02
1.964800000000000157e-01 -1.023020000000000067e+02
1.971200000000000174e-01 -1.022980000000000018e+02
1.977600000000000191e-01 -1.022939999999999969e+02
1.984000000000000208e-01 -1.022900000000000063e+02
1.990400000000000225e-01 -1.022849999999999966e+02
1.996800000000000241e-01 -1.022810000000000059e+02
2.003200000000000258e-01 -1.022759999999999962e+02
2.009600000000000275e-01 -1.022710000000000008e+02
2.016000000000000292e-01 -1.022660000000000053e+02
2.022400000000000031e-01 -1.022609999999999957e+02
2.028800000000000048e-01 -1.022560000000000002e+02
2.035200000000000065e-01 -1.022510000000000048e+02
2.041600000000000081e-01 -1.022450000000000045e+02
2.048000000000000098e-01 -1.022390000000000043e+02
2.054400000000000115e-01 -1.022339999999999947e+02
2.060800000000000132e-01 -1.022279999999999944e+02
2.067200000000000149e-01 -1.022219999999999942e+02
2.073600000000000165e-01 -1.022159999999999940e+02
2.080000000000000182e-01 -1.022099999999999937e+02
2.086400000000000199e-01 -1.022039999999999935e+02
2.092800000000000216e-01 -1.021970000000000027e+02
2.099200000000000232e-01 -1.021910000000000025e+02
2.105600000000000249e-01 -1.021839999999999975e+02
2.112000000000000266e-01 -1.021770000000000067e+02
2.118400000000000283e-01 -1.021710000000000065e+02
2.124800000000000300e-01 -1.021640000000000015e+02
2.131200000000000039e-01 -1.021569999999999965e+02
2.137600000000000056e-01 -1.021490000000000009e+02
2.144000000000000072e-01 -1.021419999999999959e+02
2.150400000000000089e-01 -1.021350000000000051e+02
2.156800000000000106e-01 -1.021269999999999953e+02
2.163200000000000123e-01 -1.021200000000000045e+02
2.169600000000000140e-01 -1.021119999999999948e+02
2.176000000000000156e-01 -1.021039999999999992e+02
2.182400000000000173e-01 -1.020960000000000036e+02
2.188800000000000190e-01 -1.020889999999999986e+02
2.195200000000000207e-01 -1.020799999999999983e+02
2.201600000000000223e-01 -1.020720000000000027e+02
2.208000000000000240e-01 -1.020639999999999930e+02
2.214400000000000257e-01 -1.020559999999999974e+02
2.220800000000000274e-01 -1.020469999999999970e+02
2.227200000000000291e-01 -1.020390000000000015e+02
2.233600000000000307e-01 -1.020300000000000011e+02
2.240000000000000047e-01 -1.020220000000000056e+02
2.246400000000000063e-01 -1.020130000000000052e+02
2.252800000000000080e-01 -1.020040000000000049e+02
2.259200000000000097e-01 -1.019950000000000045e+02
2.265600000000000114e-01 -1.019860000000000042e+02
2.272000000000000131e-01 -1.019770000000000039e+02
2.278400000000000147e-01 -1.019669999999999987e+02
2.284800000000000164e-01 -1.019579999999999984e+02
2.291200000000000181e-01 -1.019489999999999981e+02
2.297600000000000198e-01 -1.019389999999999930e+02
2.304000000000000214e-01 -1.019300000000000068e+02
2.310400000000000231e-01 -1.019200000000000017e+02
2.316800000000000248e-01 -1.019099999999999966e+02
2.323200000000000265e-01 -1.019009999999999962e+02
2.329600000000000282e-01 -1.018910000000000053e+02
2.336000000000000298e-01 -1.018810000000000002e+02
2.342400000000000315e-01 -1.018709999999999951e+02
2.348800000000000054e-01 -1.018610000000000042e+02
2.355200000000000071e-01 -1.018499999999999943e+02
2.361600000000000088e-01 -1.018400000000000034e+02
2.368000000000000105e-01 -1.018299999999999983e+02
2.374400000000000122e-01 -1.018190000000000026e+02
2.380800000000000138e-01 -1.018089999999999975e+02
2.387200000000000155e-01 -1.017980000000000018e+02
2.393600000000000172e-01 -1.017879999999999967e+02
2.400000000000000189e-01 -1.017770000000000010e+02
2.406400000000000206e-01 -1.017660000000000053e+02
2.412800000000000222e-01 -1.017549999999999955e+02
2.419200000000000239e-01 -1.017439999999999998e+02
2.425600000000000256e-01 -1.017330000000000041e+02
2.432000000000000273e-01 -1.017219999999999942e+02
2.438400000000000289e-01 -1.017109999999999985e+02
2.444800000000000306e-01 -1.017000000000000028e+02
2.451200000000000323e-01 -1.016880000000000024e+02
2.457600000000000340e-01 -1.016770000000000067e+02
2.464000000000000079e-01 -1.016659999999999968e+02
2.470400000000000096e-01 -1.016539999999999964e+02
2.476800000000000113e-01 -1.016430000000000007e+02
2.483200000000000129e-01 -1.016310000000000002e+02
2.489600000000000146e-01 -1.016189999999999998e+02
2.496000000000000163e-01 -1.016080000000000041e+02
2.502400000000000180e-01 -1.015960000000000036e+02
2.508800000000000474e-01 -1.015840000000000032e+02
2.515200000000000213e-01 -1.015720000000000027e+02
2.521599999999999953e-01 -1.015600000000000023e+02
2.528000000000000247e-01 -1.015480000000000018e+02
2.534399999999999986e-01 -1.015360000000000014e+02
2.540800000000000280e-01 -1.015229999999999961e+02
2.547200000000000020e-01 -1.015109999999999957e+02
2.553600000000000314e-01 -1.014989999999999952e+02
2.560000000000000053e-01 -1.014860000000000042e+02
2.566400000000000348e-01 -1.014740000000000038e+02
2.572800000000000087e-01 -1.014609999999999985e+02
2.579200000000000381e-01 -1.014489999999999981e+02
2.585600000000000120e-01 -1.014360000000000070e+02
2.592000000000000415e-01 -1.014230000000000018e+02
2.598400000000000154e-01 -1.014099999999999966e+02
2.604800000000000448e-01 -1.013979999999999961e+02
2.611200000000000188e-01 -1.013850000000000051e+02
2.617600000000000482e-01 -1.013719999999999999e+02
2.624000000000000221e-01 -1.013589999999999947e+02
2.630399999999999960e-01 -1.013460000000000036e+02
2.636800000000000255e-01 -1.013319999999999936e+02
2.643199999999999994e-01 -1.013190000000000026e+02
2.649600000000000288e-01 -1.013059999999999974e+02
2.656000000000000028e-01 -1.012930000000000064e+02
2.662400000000000322e-01 -1.012789999999999964e+02
2.668800000000000061e-01 -1.012660000000000053e+02
2.675200000000000355e-01 -1.012519999999999953e+02
2.681600000000000095e-01 -1.012390000000000043e+02
2.688000000000000389e-01 -1.012249999999999943e+02
2.694400000000000128e-01 -1.012120000000000033e+02
2.700800000000000423e-01 -1.011979999999999933e+02
2.707200000000000162e-01 -1.011839999999999975e+02
2.713600000000000456e-01 -1.011700000000000017e+02
2.720000000000000195e-01 -1.011560000000000059e+02
2.726400000000000490e-01 -1.011419999999999959e+02
2.732800000000000229e-01 -1.011280000000000001e+02
2.739199999999999968e-01 -1.011140000000000043e+02
2.745600000000000263e-01 -1.010999999999999943e+02
2.752000000000000002e-01 -1.010859999999999985e+02
2.758400000000000296e-01 -1.010720000000000027e+02
2.764800000000000035e-01 -1.010580000000000069e+02
2.771200000000000330e-01 -1.010430000000000064e+02
2.777600000000000069e-01 -1.010289999999999964e+02
2.784000000000000363e-01 -1.010150000000000006e+02
2.790400000000000102e-01 -1.010000000000000000e+02
2.796800000000000397e-01 -1.009860000000000042e+02
2.803200000000000136e-01 -1.009710000000000036e+02
2.809600000000000430e-01 -1.009560000000000031e+02
2.816000000000000170e-01 -1.009419999999999931e+02
2.822400000000000464e-01 -1.009270000000000067e+02
2.828800000000000203e-01 -1.009120000000000061e+02
2.835200000000000498e-01 -1.008970000000000056e+02
2.841600000000000237e-01 -1.008820000000000050e+02
2.847999999999999976e-01 -1.008670000000000044e+02
2.854400000000000270e-01 -1.008520000000000039e+02
2.860800000000000010e-01 -1.008370000000000033e+02
2.867200000000000304e-01 -1.008220000000000027e+02
2.873600000000000043e-01 -1.008070000000000022e+02
2.880000000000000338e-01 -1.007920000000000016e+02
2.886400000000000077e-01 -1.007770000000000010e+02
2.892800000000000371e-01 -1.007609999999999957e+02
2.899200000000000110e-01 -1.007459999999999951e+02
2.905600000000000405e-01 -1.007309999999999945e+02
2.912000000000000144e-01 -1.007150000000000034e+02
2.918400000000000438e-01 -1.007000000000000028e+02
2.924800000000000177e-01 -1.006839999999999975e+02
2.931200000000000472e-01 -1.006680000000000064e+02
2.937600000000000211e-01 -1.006530000000000058e+02
2.944000000000000505e-01 -1.006370000000000005e+02
2.950400000000000245e-01 -1.006209999999999951e+02
2.956799999999999984e-01 -1.006059999999999945e+02
2.963200000000000278e-01 -1.005900000000000034e+02
2.969600000000000017e-01 -1.005739999999999981e+02
2.976000000000000312e-01 -1.005580000000000069e+02
2.982400000000000051e-01 -1.005420000000000016e+02
2.988800000000000345e-01 -1.005259999999999962e+02
2.995200000000000085e-01 -1.005100000000000051e+02
3.001600000000000379e-01 -1.004939999999999998e+02
3.008000000000000118e-01 -1.004770000000000039e+02
3.014400000000000412e-01 -1.004609999999999985e+02
3.020800000000000152e-01 -1.004449999999999932e+02
3.027200000000000446e-01 -1.004279999999999973e+02
3.033600000000000185e-01 -1.004120000000000061e+02
3.040000000000000480e-01 -1.003960000000000008e+02
3.046400000000000219e-01 -1.003790000000000049e+02
3.052800000000000513e-01 -1.003629999999999995e+02
3.059200000000000252e-01 -1.003460000000000036e+02
3.065599999999999992e-01 -1.003289999999999935e+02
3.072000000000000286e-01 -1.003130000000000024e+02
3.078400000000000025e-01 -1.002960000000000065e+02
3.084800000000000320e-01 -1.002789999999999964e+02
3.091200000000000059e-01 -1.002620000000000005e+02
3.097600000000000353e-01 -1.002459999999999951e+02
3.104000000000000092e-01 -1.002289999999999992e+02
3.110400000000000387e-01 -1.002120000000000033e+02
3.116800000000000126e-01 -1.001949999999999932e+02
3.123200000000000420e-01 -1.001779999999999973e+02
3.129600000000000160e-01 -1.001599999999999966e+02
3.136000000000000454e-01 -1.001430000000000007e+02
3.142400000000000193e-01 -1.001260000000000048e+02
3.148800000000000487e-01 -1.001089999999999947e+02
3.155200000000000227e-01 -1.000919999999999987e+02
3.161600000000000521e-01 -1.000739999999999981e+02
3.168000000000000260e-01 -1.000570000000000022e+02
3.174399999999999999e-01 -1.000390000000000015e+02
3.180800000000000294e-01 -1.000220000000000056e+02
3.187200000000000033e-01 -1.000040000000000049e+02
3.193600000000000327e-01 -9.998680000000000234e+01
3.200000000000000067e-01 -9.996920000000000073e+01


==> fuerza_reaccion_rate_independent.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
6.400000000000000524e-04 -2.968550000000000022e+00
1.280000000000000105e-03 -5.937100000000000044e+00
1.920000000000000265e-03 -8.905649999999999622e+00
2.560000000000000209e-03 -1.187420000000000009e+01
3.200000000000000153e-03 -1.484280000000000044e+01
3.840000000000000531e-03 -1.781129999999999924e+01
4.480000000000000475e-03 -2.077990000000000137e+01
5.120000000000000419e-03 -2.374840000000000018e+01
5.760000000000000363e-03 -2.671699999999999875e+01
6.400000000000000307e-03 -2.968550000000000111e+01
7.040000000000000251e-03 -3.265409999999999968e+01
7.680000000000001062e-03 -3.562259999999999849e+01
8.320000000000001006e-03 -3.859120000000000061e+01
8.960000000000000950e-03 -4.155969999999999942e+01
9.600000000000000894e-03 -4.452830000000000155e+01
1.024000000000000084e-02 -4.749680000000000035e+01
1.088000000000000078e-02 -5.046540000000000248e+01
1.152000000000000073e-02 -5.343390000000000128e+01
1.216000000000000067e-02 -5.640250000000000341e+01
1.280000000000000061e-02 -5.905859999999999843e+01
1.344000000000000056e-02 -6.060990000000000322e+01
1.472000000000000045e-02 -6.270960000000000178e+01
1.664000000000000201e-02 -6.353509999999999991e+01
2.880000000000000268e-02 -6.539600000000000080e+01
3.008000000000000257e-02 -6.632739999999999725e+01
3.072000000000000425e-02 -6.676139999999999475e+01
3.136000000000000593e-02 -6.715989999999999327e+01
3.200000000000000067e-02 -6.753549999999999898e+01
3.264000000000000234e-02 -6.789509999999999934e+01
3.328000000000000402e-02 -6.824259999999999593e+01
3.392000000000000570e-02 -6.857609999999999673e+01
3.456000000000000044e-02 -6.889050000000000296e+01
3.520000000000000212e-02 -6.918779999999999575e+01
3.584000000000000380e-02 -6.947530000000000427e+01
3.648000000000000548e-02 -6.975000000000000000e+01
3.712000000000000022e-02 -7.000950000000000273e+01
3.776000000000000190e-02 -7.025700000000000500e+01
3.840000000000000357e-02 -7.048850000000000193e+01
3.904000000000000525e-02 -7.070900000000000318e+01
3.967999999999999999e-02 -7.092010000000000502e+01
4.032000000000000167e-02 -7.112739999999999441e+01
4.096000000000000335e-02 -7.133100000000000307e+01
4.160000000000000503e-02 -7.153079999999999927e+01
4.224000000000000671e-02 -7.172750000000000625e+01
4.288000000000000145e-02 -7.191939999999999600e+01
4.352000000000000313e-02 -7.210120000000000573e+01
4.416000000000000481e-02 -7.227570000000000050e+01
4.480000000000000648e-02 -7.244140000000000157e+01
4.544000000000000122e-02 -7.260439999999999827e+01
4.608000000000000290e-02 -7.276529999999999632e+01
4.672000000000000458e-02 -7.292400000000000659e+01
4.736000000000000626e-02 -7.308029999999999404e+01
4.800000000000000100e-02 -7.323390000000000555e+01
4.864000000000000268e-02 -7.338509999999999422e+01
4.928000000000000436e-02 -7.353340000000000032e+01
4.992000000000000604e-02 -7.367919999999999447e+01
5.056000000000000077e-02 -7.382219999999999516e+01
5.120000000000000245e-02 -7.396299999999999386e+01
5.184000000000000413e-02 -7.410099999999999909e+01
5.248000000000000581e-02 -7.423170000000000357e+01
5.312000000000000749e-02 -7.435930000000000462e+01
5.376000000000000223e-02 -7.447620000000000573e+01
5.440000000000000391e-02 -7.458650000000000091e+01
5.504000000000000559e-02 -7.468999999999999773e+01
5.568000000000000727e-02 -7.478709999999999525e+01
5.632000000000000201e-02 -7.488249999999999318e+01
5.696000000000000368e-02 -7.497650000000000148e+01
5.760000000000000536e-02 -7.506950000000000500e+01
5.824000000000000704e-02 -7.516129999999999711e+01
5.888000000000000178e-02 -7.525149999999999295e+01
5.952000000000000346e-02 -7.534040000000000248e+01
6.016000000000000514e-02 -7.542789999999999395e+01
6.080000000000000682e-02 -7.551409999999999911e+01
6.144000000000000850e-02 -7.559890000000000043e+01
6.208000000000000324e-02 -7.568240000000000123e+01
6.272000000000001185e-02 -7.576460000000000150e+01
6.335999999999999965e-02 -7.584529999999999461e+01
6.400000000000000133e-02 -7.592459999999999809e+01
6.464000000000000301e-02 -7.600239999999999441e+01
6.528000000000000469e-02 -7.607880000000000109e+01
6.592000000000000637e-02 -7.615370000000000061e+01
6.656000000000000805e-02 -7.622729999999999961e+01
6.720000000000000973e-02 -7.629970000000000141e+01
6.784000000000001140e-02 -7.637080000000000268e+01
6.847999999999999921e-02 -7.644050000000000011e+01
6.912000000000000088e-02 -7.650900000000000034e+01
6.976000000000000256e-02 -7.657630000000000337e+01
7.040000000000000424e-02 -7.664230000000000587e+01
7.104000000000000592e-02 -7.670709999999999695e+01
7.168000000000000760e-02 -7.677089999999999748e+01
7.232000000000000928e-02 -7.683379999999999654e+01
7.296000000000001096e-02 -7.689549999999999841e+01
7.360000000000001263e-02 -7.695619999999999550e+01
7.424000000000000044e-02 -7.701579999999999870e+01
7.488000000000000211e-02 -7.707439999999999714e+01
7.552000000000000379e-02 -7.713200000000000500e+01
7.616000000000000547e-02 -7.718850000000000477e+01
7.680000000000000715e-02 -7.724410000000000309e+01
7.744000000000000883e-02 -7.729869999999999663e+01
7.808000000000001051e-02 -7.735240000000000293e+01
7.872000000000001219e-02 -7.740519999999999357e+01
7.935999999999999999e-02 -7.745709999999999695e+01
8.000000000000000167e-02 -7.750820000000000221e+01
8.064000000000000334e-02 -7.755859999999999843e+01
8.128000000000000502e-02 -7.760800000000000409e+01
8.192000000000000670e-02 -7.765680000000000405e+01
8.256000000000000838e-02 -7.770470000000000255e+01
8.320000000000001006e-02 -7.775190000000000623e+01
8.384000000000001174e-02 -7.779829999999999757e+01
8.448000000000001342e-02 -7.784399999999999409e+01
8.512000000000000122e-02 -7.788909999999999911e+01
8.576000000000000290e-02 -7.793340000000000600e+01
8.640000000000000457e-02 -7.797700000000000387e+01
8.704000000000000625e-02 -7.801990000000000691e+01
8.768000000000000793e-02 -7.806210000000000093e+01
8.832000000000000961e-02 -7.810370000000000346e+01
8.896000000000001129e-02 -7.814459999999999695e+01
8.960000000000001297e-02 -7.818479999999999563e+01
9.024000000000000077e-02 -7.822459999999999525e+01
9.088000000000000245e-02 -7.826370000000000005e+01
9.152000000000000413e-02 -7.830240000000000578e+01
9.216000000000000580e-02 -7.834059999999999491e+01
9.280000000000000748e-02 -7.837829999999999586e+01
9.344000000000000916e-02 -7.841540000000000532e+01
9.408000000000001084e-02 -7.845199999999999818e+01
9.472000000000001252e-02 -7.848799999999999955e+01
9.536000000000001420e-02 -7.852360000000000184e+01
9.600000000000000200e-02 -7.855859999999999843e+01
9.664000000000000368e-02 -7.859300000000000352e+01
9.728000000000000536e-02 -7.862699999999999534e+01
9.792000000000000703e-02 -7.866049999999999898e+01
9.856000000000000871e-02 -7.869350000000000023e+01
9.920000000000001039e-02 -7.872610000000000241e+01
9.984000000000001207e-02 -7.875809999999999889e+01
1.004800000000000137e-01 -7.878969999999999629e+01
1.011200000000000015e-01 -7.882059999999999889e+01
1.017600000000000032e-01 -7.885120000000000573e+01
1.024000000000000049e-01 -7.888139999999999930e+01
1.030400000000000066e-01 -7.891119999999999379e+01
1.036800000000000083e-01 -7.894050000000000011e+01
1.043200000000000099e-01 -7.896939999999999316e+01
1.049600000000000116e-01 -7.899790000000000134e+01
1.056000000000000133e-01 -7.902599999999999625e+01
1.062400000000000150e-01 -7.905370000000000630e+01
1.068800000000000028e-01 -7.908110000000000639e+01
1.075200000000000045e-01 -7.910800000000000409e+01
1.081600000000000061e-01 -7.913439999999999941e+01
1.088000000000000078e-01 -7.916060000000000230e+01
1.094400000000000095e-01 -7.918640000000000612e+01
1.100800000000000112e-01 -7.921179999999999666e+01
1.107200000000000129e-01 -7.923699999999999477e+01
1.113600000000000145e-01 -7.926179999999999382e+01
1.120000000000000023e-01 -7.928629999999999711e+01
1.126400000000000040e-01 -7.931040000000000134e+01
1.132800000000000057e-01 -7.933410000000000650e+01
1.139200000000000074e-01 -7.935739999999999839e+01
1.145600000000000090e-01 -7.938039999999999452e+01
1.152000000000000107e-01 -7.940309999999999491e+01
1.158400000000000124e-01 -7.942539999999999623e+01
1.164800000000000141e-01 -7.944750000000000512e+01
1.171200000000000158e-01 -7.946939999999999316e+01
1.177600000000000036e-01 -7.949099999999999966e+01
1.184000000000000052e-01 -7.951229999999999620e+01
1.190400000000000069e-01 -7.953329999999999700e+01
1.196800000000000086e-01 -7.955400000000000205e+01
1.203200000000000103e-01 -7.957439999999999714e+01
1.209600000000000120e-01 -7.959459999999999980e+01
1.216000000000000136e-01 -7.961450000000000671e+01
1.222400000000000153e-01 -7.963420000000000698e+01
1.228800000000000170e-01 -7.965349999999999397e+01
1.235200000000000048e-01 -7.967260000000000275e+01
1.241600000000000065e-01 -7.969129999999999825e+01
1.248000000000000081e-01 -7.970980000000000132e+01
1.254400000000000237e-01 -7.972799999999999443e+01
1.260799999999999976e-01 -7.974590000000000600e+01
1.267199999999999993e-01 -7.976359999999999673e+01
1.273600000000000010e-01 -7.978100000000000591e+01
1.280000000000000027e-01 -7.979810000000000514e+01
1.286400000000000043e-01 -7.981499999999999773e+01
1.292800000000000060e-01 -7.983159999999999457e+01
1.299200000000000077e-01 -7.984799999999999898e+01
1.305600000000000094e-01 -7.986409999999999343e+01
1.312000000000000111e-01 -7.987999999999999545e+01
1.318400000000000127e-01 -7.989560000000000173e+01
1.324800000000000144e-01 -7.991100000000000136e+01
1.331200000000000161e-01 -7.992619999999999436e+01
1.337600000000000178e-01 -7.994110000000000582e+01
1.344000000000000195e-01 -7.995579999999999643e+01
1.350400000000000211e-01 -7.997020000000000550e+01
1.356800000000000228e-01 -7.998449999999999704e+01
1.363200000000000245e-01 -7.999850000000000705e+01
1.369599999999999984e-01 -8.001229999999999620e+01
1.376000000000000001e-01 -8.002589999999999293e+01
1.382400000000000018e-01 -8.003919999999999391e+01
1.388800000000000034e-01 -8.005240000000000578e+01
1.395200000000000051e-01 -8.006529999999999347e+01
1.401600000000000068e-01 -8.007800000000000296e+01
1.408000000000000085e-01 -8.009050000000000580e+01
1.414400000000000102e-01 -8.010280000000000200e+01
1.420800000000000118e-01 -8.011490000000000578e+01
1.427200000000000135e-01 -8.012690000000000623e+01
1.433600000000000152e-01 -8.013859999999999673e+01
1.440000000000000169e-01 -8.015009999999999479e+01
1.446400000000000186e-01 -8.016140000000000043e+01
1.452800000000000202e-01 -8.017249999999999943e+01
1.459200000000000219e-01 -8.018340000000000600e+01
1.465600000000000236e-01 -8.019419999999999504e+01
1.472000000000000253e-01 -8.020470000000000255e+01
1.478399999999999992e-01 -8.021510000000000673e+01
1.484800000000000009e-01 -8.022539999999999338e+01
1.491200000000000025e-01 -8.023550000000000182e+01
1.497600000000000042e-01 -8.024540000000000362e+01
1.504000000000000059e-01 -8.025520000000000209e+01
1.510400000000000076e-01 -8.026479999999999393e+01
1.516800000000000093e-01 -8.027419999999999334e+01
1.523200000000000109e-01 -8.028350000000000364e+01
1.529600000000000126e-01 -8.029259999999999309e+01
1.536000000000000143e-01 -8.030150000000000432e+01
1.542400000000000160e-01 -8.031029999999999802e+01
1.548800000000000177e-01 -8.031889999999999930e+01
1.555200000000000193e-01 -8.032739999999999725e+01
1.561600000000000210e-01 -8.033570000000000277e+01
1.568000000000000227e-01 -8.034380000000000166e+01
1.574400000000000244e-01 -8.035179999999999723e+01
1.580800000000000261e-01 -8.035960000000000036e+01
1.587200000000000000e-01 -8.036719999999999686e+01
1.593600000000000017e-01 -8.037470000000000425e+01
1.600000000000000033e-01 -8.038209999999999411e+01
1.606400000000000050e-01 -8.038930000000000575e+01
1.612800000000000067e-01 -8.039639999999999986e+01
1.619200000000000084e-01 -8.040340000000000487e+01
1.625600000000000100e-01 -8.041030000000000655e+01
1.632000000000000117e-01 -8.041710000000000491e+01
1.638400000000000134e-01 -8.042369999999999663e+01
1.644800000000000151e-01 -8.043009999999999593e+01
1.651200000000000168e-01 -8.043640000000000612e+01
1.657600000000000184e-01 -8.044259999999999877e+01
1.664000000000000201e-01 -8.044859999999999900e+01
1.670400000000000218e-01 -8.045449999999999591e+01
1.676800000000000235e-01 -8.046030000000000371e+01
1.683200000000000252e-01 -8.046590000000000487e+01
1.689600000000000268e-01 -8.047140000000000271e+01
1.696000000000000008e-01 -8.047679999999999723e+01
1.702400000000000024e-01 -8.048199999999999932e+01
1.708800000000000041e-01 -8.048709999999999809e+01
1.715200000000000058e-01 -8.049200000000000443e+01
1.721600000000000075e-01 -8.049689999999999657e+01
1.728000000000000091e-01 -8.050159999999999627e+01
1.734400000000000108e-01 -8.050620000000000687e+01
1.740800000000000125e-01 -8.051059999999999661e+01
1.747200000000000142e-01 -8.051500000000000057e+01
1.753600000000000159e-01 -8.051909999999999457e+01
1.760000000000000175e-01 -8.052320000000000277e+01
1.766400000000000192e-01 -8.052719999999999345e+01
1.772800000000000209e-01 -8.053100000000000591e+01
1.779200000000000226e-01 -8.053470000000000084e+01
1.785600000000000243e-01 -8.053830000000000666e+01
1.792000000000000259e-01 -8.054179999999999495e+01
1.798400000000000276e-01 -8.054519999999999413e+01
1.804800000000000015e-01 -8.054859999999999332e+01
1.811200000000000032e-01 -8.055180000000000007e+01
1.817600000000000049e-01 -8.055480000000000018e+01
1.824000000000000066e-01 -8.055780000000000030e+01
1.830400000000000083e-01 -8.056059999999999377e+01
1.836800000000000099e-01 -8.056340000000000146e+01
1.843200000000000116e-01 -8.056600000000000250e+01
1.849600000000000133e-01 -8.056860000000000355e+01
1.856000000000000150e-01 -8.057099999999999795e+01
1.862400000000000166e-01 -8.057330000000000325e+01
1.868800000000000183e-01 -8.057550000000000523e+01
1.875200000000000200e-01 -8.057760000000000389e+01
1.881600000000000217e-01 -8.057959999999999923e+01
1.888000000000000234e-01 -8.058140000000000214e+01
1.894400000000000250e-01 -8.058320000000000505e+01
1.900800000000000267e-01 -8.058490000000000464e+01
1.907200000000000284e-01 -8.058639999999999759e+01
1.913600000000000023e-01 -8.058780000000000143e+01
1.920000000000000040e-01 -8.058920000000000528e+01
1.926400000000000057e-01 -8.059040000000000248e+01
1.932800000000000074e-01 -8.059149999999999636e+01
1.939200000000000090e-01 -8.059250000000000114e+01
1.945600000000000107e-01 -8.059340000000000259e+01
1.952000000000000124e-01 -8.059420000000000073e+01
1.958400000000000141e-01 -8.059489999999999554e+01
1.964800000000000157e-01 -8.059550000000000125e+01
1.971200000000000174e-01 -8.059600000000000364e+01
1.977600000000000191e-01 -8.059640000000000271e+01
1.984000000000000208e-01 -8.059669999999999845e+01
1.990400000000000225e-01 -8.059690000000000509e+01
1.996800000000000241e-01 -8.059699999999999420e+01
2.003200000000000258e-01 -8.059699999999999420e+01
2.009600000000000275e-01 -8.059690000000000509e+01
2.016000000000000292e-01 -8.059669999999999845e+01
2.022400000000000031e-01 -8.059640000000000271e+01
2.028800000000000048e-01 -8.059600000000000364e+01
2.035200000000000065e-01 -8.059560000000000457e+01
2.041600000000000081e-01 -8.059499999999999886e+01
2.048000000000000098e-01 -8.059430000000000405e+01
2.054400000000000115e-01 -8.059350000000000591e+01
2.060800000000000132e-01 -8.059269999999999357e+01
2.067200000000000149e-01 -8.059170000000000300e+01
2.073600000000000165e-01 -8.059069999999999823e+01
2.080000000000000182e-01 -8.058960000000000434e+01
2.086400000000000199e-01 -8.058830000000000382e+01
2.092800000000000216e-01 -8.058700000000000330e+01
2.099200000000000232e-01 -8.058559999999999945e+01
2.105600000000000249e-01 -8.058410000000000650e+01
2.112000000000000266e-01 -8.058259999999999934e+01
2.118400000000000283e-01 -8.058089999999999975e+01
2.124800000000000300e-01 -8.057909999999999684e+01
2.131200000000000039e-01 -8.057729999999999393e+01
2.137600000000000056e-01 -8.057540000000000191e+01
2.144000000000000072e-01 -8.057340000000000657e+01
2.150400000000000089e-01 -8.057139999999999702e+01
2.156800000000000106e-01 -8.056940000000000168e+01
2.163200000000000123e-01 -8.056719999999999970e+01
2.169600000000000140e-01 -8.056499999999999773e+01
2.176000000000000156e-01 -8.056270000000000664e+01
2.182400000000000173e-01 -8.056040000000000134e+01
2.188800000000000190e-01 -8.055790000000000362e+01
2.195200000000000207e-01 -8.055540000000000589e+01
2.201600000000000223e-01 -8.055280000000000484e+01
2.208000000000000240e-01 -8.055010000000000048e+01
2.214400000000000257e-01 -8.054739999999999611e+01
2.220800000000000274e-01 -8.054460000000000264e+01
2.227200000000000291e-01 -8.054170000000000584e+01
2.233600000000000307e-01 -8.053870000000000573e+01
2.240000000000000047e-01 -8.053560000000000230e+01
2.246400000000000063e-01 -8.053249999999999886e+01
2.252800000000000080e-01 -8.052930000000000632e+01
2.259200000000000097e-01 -8.052599999999999625e+01
2.265600000000000114e-01 -8.052259999999999707e+01
2.272000000000000131e-01 -8.051919999999999789e+01
2.278400000000000147e-01 -8.051569999999999538e+01
2.284800000000000164e-01 -8.051210000000000377e+01
2.291200000000000181e-01 -8.050839999999999463e+01
2.297600000000000198e-01 -8.050459999999999638e+01
2.304000000000000214e-01 -8.050079999999999814e+01
2.310400000000000231e-01 -8.049689999999999657e+01
2.316800000000000248e-01 -8.049299999999999500e+01
2.323200000000000265e-01 -8.048900000000000432e+01
2.329600000000000282e-01 -8.048489999999999611e+01
2.336000000000000298e-01 -8.048080000000000211e+01
2.342400000000000315e-01 -8.047660000000000480e+01
2.348800000000000054e-01 -8.047230000000000416e+01
2.355200000000000071e-01 -8.046800000000000352e+01
2.361600000000000088e-01 -8.046359999999999957e+01
2.368000000000000105e-01 -8.045910000000000650e+01
2.374400000000000122e-01 -8.045459999999999923e+01
2.380800000000000138e-01 -8.045000000000000284e+01
2.387200000000000155e-01 -8.044530000000000314e+01
2.393600000000000172e-01 -8.044060000000000343e+01
2.400000000000000189e-01 -8.043569999999999709e+01
2.406400000000000206e-01 -8.043080000000000496e+01
2.412800000000000222e-01 -8.042579999999999529e+01
2.419200000000000239e-01 -8.042079999999999984e+01
2.425600000000000256e-01 -8.041559999999999775e+01
2.432000000000000273e-01 -8.041039999999999566e+01
2.438400000000000289e-01 -8.040510000000000446e+01
2.444800000000000306e-01 -8.039969999999999573e+01
2.451200000000000323e-01 -8.039430000000000121e+01
2.457600000000000340e-01 -8.038880000000000337e+01
2.464000000000000079e-01 -8.038320000000000221e+01
2.470400000000000096e-01 -8.037749999999999773e+01
2.476800000000000113e-01 -8.037179999999999325e+01
2.483200000000000129e-01 -8.036599999999999966e+01
2.489600000000000146e-01 -8.036010000000000275e+01
2.496000000000000163e-01 -8.035420000000000584e+01
2.502400000000000180e-01 -8.034810000000000230e+01
2.508800000000000474e-01 -8.034199999999999875e+01
2.515200000000000213e-01 -8.033589999999999520e+01
2.521599999999999953e-01 -8.032959999999999923e+01
2.528000000000000247e-01 -8.032330000000000325e+01
2.534399999999999986e-01 -8.031690000000000396e+01
2.540800000000000280e-01 -8.031050000000000466e+01
2.547200000000000020e-01 -8.030400000000000205e+01
2.553600000000000314e-01 -8.029739999999999611e+01
2.560000000000000053e-01 -8.029070000000000107e+01
2.566400000000000348e-01 -8.028400000000000603e+01
2.572800000000000087e-01 -8.027719999999999345e+01
2.579200000000000381e-01 -8.027039999999999509e+01
2.585600000000000120e-01 -8.026340000000000430e+01
2.592000000000000415e-01 -8.025639999999999930e+01
2.598400000000000154e-01 -8.024939999999999429e+01
2.604800000000000448e-01 -8.024230000000000018e+01
2.611200000000000188e-01 -8.023510000000000275e+01
2.617600000000000482e-01 -8.022790000000000532e+01
2.624000000000000221e-01 -8.022050000000000125e+01
2.630399999999999960e-01 -8.021320000000000050e+01
2.636800000000000255e-01 -8.020569999999999311e+01
2.643199999999999994e-01 -8.019819999999999993e+01
2.649600000000000288e-01 -8.019060000000000343e+01
2.656000000000000028e-01 -8.018300000000000693e+01
2.662400000000000322e-01 -8.017529999999999291e+01
2.668800000000000061e-01 -8.016750000000000398e+01
2.675200000000000355e-01 -8.015970000000000084e+01
2.681600000000000095e-01 -8.015189999999999770e+01
2.688000000000000389e-01 -8.014390000000000214e+01
2.694400000000000128e-01 -8.013599999999999568e+01
2.700800000000000423e-01 -8.012789999999999679e+01
2.707200000000000162e-01 -8.011979999999999791e+01
2.713600000000000456e-01 -8.011169999999999902e+01
2.720000000000000195e-01 -8.010339999999999350e+01
2.726400000000000490e-01 -8.009510000000000218e+01
2.732800000000000229e-01 -8.008679999999999666e+01
2.739199999999999968e-01 -8.007840000000000202e+01
2.745600000000000263e-01 -8.006990000000000407e+01
2.752000000000000002e-01 -8.006130000000000280e+01
2.758400000000000296e-01 -8.005270000000000152e+01
2.764800000000000035e-01 -8.004399999999999693e+01
2.771200000000000330e-01 -8.003520000000000323e+01
2.777600000000000069e-01 -8.002639999999999532e+01
2.784000000000000363e-01 -8.001739999999999498e+01
2.790400000000000102e-01 -8.000839999999999463e+01
2.796800000000000397e-01 -7.999939999999999429e+01
2.803200000000000136e-01 -7.999030000000000484e+01
2.809600000000000430e-01 -7.998109999999999786e+01
2.816000000000000170e-01 -7.997180000000000177e+01
2.822400000000000464e-01 -7.996240000000000236e+01
2.828800000000000203e-01 -7.995300000000000296e+01
2.835200000000000498e-01 -7.994350000000000023e+01
2.841600000000000237e-01 -7.993399999999999750e+01
2.847999999999999976e-01 -7.992430000000000234e+01
2.854400000000000270e-01 -7.991459999999999297e+01
2.860800000000000010e-01 -7.990479999999999450e+01
2.867200000000000304e-01 -7.989499999999999602e+01
2.873600000000000043e-01 -7.988509999999999422e+01
2.880000000000000338e-01 -7.987510000000000332e+01
2.886400000000000077e-01 -7.986499999999999488e+01
2.892800000000000371e-01 -7.985490000000000066e+01
2.899200000000000110e-01 -7.984459999999999980e+01
2.905600000000000405e-01 -7.983440000000000225e+01
2.912000000000000144e-01 -7.982399999999999807e+01
2.918400000000000438e-01 -7.981359999999999388e+01
2.924800000000000177e-01 -7.980310000000000059e+01
2.931200000000000472e-01 -7.979250000000000398e+01
2.937600000000000211e-01 -7.978189999999999316e+01
2.944000000000000505e-01 -7.977119999999999322e+01
2.950400000000000245e-01 -7.976040000000000418e+01
2.956799999999999984e-01 -7.974949999999999761e+01
2.963200000000000278e-01 -7.973860000000000525e+01
2.969600000000000017e-01 -7.972759999999999536e+01
2.976000000000000312e-01 -7.971659999999999968e+01
2.982400000000000051e-01 -7.970550000000000068e+01
2.988800000000000345e-01 -7.969429999999999836e+01
2.995200000000000085e-01 -7.968300000000000693e+01
3.001600000000000379e-01 -7.967170000000000130e+01
3.008000000000000118e-01 -7.966030000000000655e+01
3.014400000000000412e-01 -7.964879999999999427e+01
3.020800000000000152e-01 -7.963729999999999620e+01
3.027200000000000446e-01 -7.962569999999999482e+01
3.033600000000000185e-01 -7.961400000000000432e+01
3.040000000000000480e-01 -7.960219999999999629e+01
3.046400000000000219e-01 -7.959040000000000248e+01
3.052800000000000513e-01 -7.957850000000000534e+01
3.059200000000000252e-01 -7.956650000000000489e+01
3.065599999999999992e-01 -7.955450000000000443e+01
3.072000000000000286e-01 -7.954240000000000066e+01
3.078400000000000025e-01 -7.953019999999999357e+01
3.084800000000000320e-01 -7.951800000000000068e+01
3.091200000000000059e-01 -7.950560000000000116e+01
3.097600000000000353e-01 -7.949320000000000164e+01
3.104000000000000092e-01 -7.948080000000000211e+01
3.110400000000000387e-01 -7.946829999999999927e+01
3.116800000000000126e-01 -7.945560000000000400e+01
3.123200000000000420e-01 -7.944299999999999784e+01
3.129600000000000160e-01 -7.943019999999999925e+01
3.136000000000000454e-01 -7.941740000000000066e+01
3.142400000000000193e-01 -7.940449999999999875e+01
3.148800000000000487e-01 -7.939149999999999352e+01
3.155200000000000227e-01 -7.937850000000000250e+01
3.161600000000000521e-01 -7.936539999999999395e+01
3.168000000000000260e-01 -7.935219999999999629e+01
3.174399999999999999e-01 -7.933899999999999864e+01
3.180800000000000294e-01 -7.932559999999999434e+01
3.187200000000000033e-01 -7.931220000000000425e+01
3.193600000000000327e-01 -7.929879999999999995e+01
3.200000000000000067e-01 -7.928520000000000323e+01


==> fuerza_reaccion_rate_independent_old.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
6.400000000000000524e-04 -2.968550000000000022e+00
1.280000000000000105e-03 -5.937100000000000044e+00
1.920000000000000265e-03 -8.905649999999999622e+00
2.560000000000000209e-03 -1.187420000000000009e+01
3.200000000000000153e-03 -1.484280000000000044e+01
3.840000000000000531e-03 -1.781129999999999924e+01
4.480000000000000475e-03 -2.077990000000000137e+01
5.120000000000000419e-03 -2.374840000000000018e+01
5.760000000000000363e-03 -2.671699999999999875e+01
6.400000000000000307e-03 -2.968550000000000111e+01
7.040000000000000251e-03 -3.265409999999999968e+01
7.680000000000001062e-03 -3.562259999999999849e+01
8.320000000000001006e-03 -3.859120000000000061e+01
8.960000000000000950e-03 -4.155969999999999942e+01
9.600000000000000894e-03 -4.452830000000000155e+01
1.024000000000000084e-02 -4.749680000000000035e+01
1.088000000000000078e-02 -5.046540000000000248e+01
1.152000000000000073e-02 -5.343390000000000128e+01
1.216000000000000067e-02 -5.640250000000000341e+01
1.280000000000000061e-02 -5.905630000000000024e+01
1.344000000000000056e-02 -6.060179999999999723e+01
1.472000000000000045e-02 -6.270329999999999870e+01
1.664000000000000201e-02 -6.374800000000000182e+01
2.880000000000000268e-02 -6.611639999999999304e+01
3.008000000000000257e-02 -6.708359999999999843e+01
3.072000000000000425e-02 -6.753779999999999859e+01
3.136000000000000593e-02 -6.785880000000000507e+01
3.200000000000000067e-02 -6.815520000000000493e+01
3.264000000000000234e-02 -6.833710000000000662e+01
3.328000000000000402e-02 -6.870589999999999975e+01
3.392000000000000570e-02 -6.906000000000000227e+01
3.456000000000000044e-02 -6.939660000000000650e+01
3.520000000000000212e-02 -6.971469999999999345e+01
3.584000000000000380e-02 -7.002339999999999520e+01
3.648000000000000548e-02 -7.032030000000000314e+01
3.712000000000000022e-02 -7.060060000000000002e+01
3.776000000000000190e-02 -7.086929999999999552e+01
3.840000000000000357e-02 -7.112460000000000093e+01
3.904000000000000525e-02 -7.136780000000000257e+01
3.967999999999999999e-02 -7.159919999999999618e+01
4.032000000000000167e-02 -7.182670000000000243e+01
4.096000000000000335e-02 -7.205100000000000193e+01
4.160000000000000503e-02 -7.227200000000000557e+01
4.224000000000000671e-02 -7.248930000000000007e+01
4.288000000000000145e-02 -7.270399999999999352e+01
4.352000000000000313e-02 -7.290779999999999461e+01
4.416000000000000481e-02 -7.310540000000000305e+01
4.480000000000000648e-02 -7.329200000000000159e+01
4.544000000000000122e-02 -7.347620000000000573e+01
4.608000000000000290e-02 -7.365829999999999700e+01
4.672000000000000458e-02 -7.383780000000000143e+01
4.736000000000000626e-02 -7.401479999999999393e+01
4.800000000000000100e-02 -7.418930000000000291e+01
4.864000000000000268e-02 -7.436140000000000327e+01
4.928000000000000436e-02 -7.453100000000000591e+01
4.992000000000000604e-02 -7.469819999999999993e+01
5.056000000000000077e-02 -7.486289999999999623e+01
5.120000000000000245e-02 -7.502540000000000475e+01
5.184000000000000413e-02 -7.518550000000000466e+01
5.248000000000000581e-02 -7.533969999999999345e+01
5.312000000000000749e-02 -7.548969999999999914e+01
5.376000000000000223e-02 -7.563209999999999411e+01
5.440000000000000391e-02 -7.576420000000000243e+01
5.504000000000000559e-02 -7.589270000000000493e+01
5.568000000000000727e-02 -7.601149999999999807e+01
5.632000000000000201e-02 -7.612900000000000489e+01
5.696000000000000368e-02 -7.624569999999999936e+01
5.760000000000000536e-02 -7.636119999999999663e+01
5.824000000000000704e-02 -7.647599999999999909e+01
5.888000000000000178e-02 -7.658939999999999770e+01
5.952000000000000346e-02 -7.670130000000000337e+01
6.016000000000000514e-02 -7.681189999999999429e+01
6.080000000000000682e-02 -7.692090000000000316e+01
6.144000000000000850e-02 -7.702849999999999397e+01
6.208000000000000324e-02 -7.713469999999999516e+01
6.272000000000001185e-02 -7.723940000000000339e+01
6.335999999999999965e-02 -7.734279999999999688e+01
6.400000000000000133e-02 -7.744480000000000075e+01
6.464000000000000301e-02 -7.754529999999999745e+01
6.528000000000000469e-02 -7.764440000000000452e+01
6.592000000000000637e-02 -7.774219999999999686e+01
6.656000000000000805e-02 -7.783859999999999957e+01
6.720000000000000973e-02 -7.793380000000000507e+01
6.784000000000001140e-02 -7.802779999999999916e+01
6.847999999999999921e-02 -7.812050000000000693e+01
6.912000000000000088e-02 -7.821189999999999998e+01
6.976000000000000256e-02 -7.830209999999999582e+01
7.040000000000000424e-02 -7.839109999999999445e+01
7.104000000000000592e-02 -7.847880000000000678e+01
7.168000000000000760e-02 -7.856550000000000011e+01
7.232000000000000928e-02 -7.865089999999999293e+01
7.296000000000001096e-02 -7.873529999999999518e+01
7.360000000000001263e-02 -7.881860000000000355e+01
7.424000000000000044e-02 -7.890080000000000382e+01
7.488000000000000211e-02 -7.898210000000000264e+01
7.552000000000000379e-02 -7.906250000000000000e+01
7.616000000000000547e-02 -7.914199999999999591e+01
7.680000000000000715e-02 -7.922020000000000550e+01
7.744000000000000883e-02 -7.929760000000000275e+01
7.808000000000001051e-02 -7.937399999999999523e+01
7.872000000000001219e-02 -7.944960000000000377e+01
7.935999999999999999e-02 -7.952429999999999666e+01
8.000000000000000167e-02 -7.959810000000000230e+01
8.064000000000000334e-02 -7.967109999999999559e+01
8.128000000000000502e-02 -7.974330000000000496e+01
8.192000000000000670e-02 -7.981459999999999866e+01
8.256000000000000838e-02 -7.988519999999999754e+01
8.320000000000001006e-02 -7.995539999999999736e+01
8.384000000000001174e-02 -8.002479999999999905e+01
8.448000000000001342e-02 -8.009350000000000591e+01
8.512000000000000122e-02 -8.016129999999999711e+01
8.576000000000000290e-02 -8.022849999999999682e+01
8.640000000000000457e-02 -8.029500000000000171e+01
8.704000000000000625e-02 -8.036079999999999757e+01
8.768000000000000793e-02 -8.042600000000000193e+01
8.832000000000000961e-02 -8.049049999999999727e+01
8.896000000000001129e-02 -8.055429999999999779e+01
8.960000000000001297e-02 -8.061750000000000682e+01
9.024000000000000077e-02 -8.068009999999999593e+01
9.088000000000000245e-02 -8.074200000000000443e+01
9.152000000000000413e-02 -8.080339999999999634e+01
9.216000000000000580e-02 -8.086419999999999675e+01
9.280000000000000748e-02 -8.092449999999999477e+01
9.344000000000000916e-02 -8.098420000000000130e+01
9.408000000000001084e-02 -8.104330000000000211e+01
9.472000000000001252e-02 -8.110190000000000055e+01
9.536000000000001420e-02 -8.115999999999999659e+01
9.600000000000000200e-02 -8.121760000000000446e+01
9.664000000000000368e-02 -8.127469999999999573e+01
9.728000000000000536e-02 -8.133119999999999550e+01
9.792000000000000703e-02 -8.138739999999999952e+01
9.856000000000000871e-02 -8.144299999999999784e+01
9.920000000000001039e-02 -8.149809999999999377e+01
9.984000000000001207e-02 -8.155270000000000152e+01
1.004800000000000137e-01 -8.160670000000000357e+01
1.011200000000000015e-01 -8.166030000000000655e+01
1.017600000000000032e-01 -8.171339999999999293e+01
1.024000000000000049e-01 -8.176600000000000534e+01
1.030400000000000066e-01 -8.181820000000000448e+01
1.036800000000000083e-01 -8.186979999999999791e+01
1.043200000000000099e-01 -8.192109999999999559e+01
1.049600000000000116e-01 -8.197199999999999420e+01
1.056000000000000133e-01 -8.202249999999999375e+01
1.062400000000000150e-01 -8.207259999999999422e+01
1.068800000000000028e-01 -8.212229999999999563e+01
1.075200000000000045e-01 -8.217159999999999798e+01
1.081600000000000061e-01 -8.222039999999999793e+01
1.088000000000000078e-01 -8.226890000000000214e+01
1.094400000000000095e-01 -8.231699999999999307e+01
1.100800000000000112e-01 -8.236469999999999914e+01
1.107200000000000129e-01 -8.241200000000000614e+01
1.113600000000000145e-01 -8.245889999999999986e+01
1.120000000000000023e-01 -8.250549999999999784e+01
1.126400000000000040e-01 -8.255169999999999675e+01
1.132800000000000057e-01 -8.259749999999999659e+01
1.139200000000000074e-01 -8.264289999999999736e+01
1.145600000000000090e-01 -8.268800000000000239e+01
1.152000000000000107e-01 -8.273279999999999745e+01
1.158400000000000124e-01 -8.277719999999999345e+01
1.164800000000000141e-01 -8.282129999999999370e+01
1.171200000000000158e-01 -8.286499999999999488e+01
1.177600000000000036e-01 -8.290840000000000032e+01
1.184000000000000052e-01 -8.295149999999999579e+01
1.190400000000000069e-01 -8.299429999999999552e+01
1.196800000000000086e-01 -8.303669999999999618e+01
1.203200000000000103e-01 -8.307880000000000109e+01
1.209600000000000120e-01 -8.312059999999999604e+01
1.216000000000000136e-01 -8.316209999999999525e+01
1.222400000000000153e-01 -8.320340000000000202e+01
1.228800000000000170e-01 -8.324429999999999552e+01
1.235200000000000048e-01 -8.328489999999999327e+01
1.241600000000000065e-01 -8.332519999999999527e+01
1.248000000000000081e-01 -8.336530000000000484e+01
1.254400000000000237e-01 -8.340500000000000114e+01
1.260799999999999976e-01 -8.344450000000000500e+01
1.267199999999999993e-01 -8.348369999999999891e+01
1.273600000000000010e-01 -8.352270000000000039e+01
1.280000000000000027e-01 -8.356130000000000280e+01
1.286400000000000043e-01 -8.359980000000000189e+01
1.292800000000000060e-01 -8.363800000000000523e+01
1.299200000000000077e-01 -8.367589999999999861e+01
1.305600000000000094e-01 -8.371370000000000289e+01
1.312000000000000111e-01 -8.375119999999999720e+01
1.318400000000000127e-01 -8.378839999999999577e+01
1.324800000000000144e-01 -8.382550000000000523e+01
1.331200000000000161e-01 -8.386220000000000141e+01
1.337600000000000178e-01 -8.389879999999999427e+01
1.344000000000000195e-01 -8.393510000000000559e+01
1.350400000000000211e-01 -8.397110000000000696e+01
1.356800000000000228e-01 -8.400700000000000500e+01
1.363200000000000245e-01 -8.404259999999999309e+01
1.369599999999999984e-01 -8.407800000000000296e+01
1.376000000000000001e-01 -8.411329999999999529e+01
1.382400000000000018e-01 -8.414839999999999520e+01
1.388800000000000034e-01 -8.418330000000000268e+01
1.395200000000000051e-01 -8.421790000000000020e+01
1.401600000000000068e-01 -8.425239999999999441e+01
1.408000000000000085e-01 -8.428669999999999618e+01
1.414400000000000102e-01 -8.432070000000000221e+01
1.420800000000000118e-01 -8.435460000000000491e+01
1.427200000000000135e-01 -8.438819999999999766e+01
1.433600000000000152e-01 -8.442170000000000130e+01
1.440000000000000169e-01 -8.445489999999999498e+01
1.446400000000000186e-01 -8.448799999999999955e+01
1.452800000000000202e-01 -8.452089999999999748e+01
1.459200000000000219e-01 -8.455349999999999966e+01
1.465600000000000236e-01 -8.458599999999999852e+01
1.472000000000000253e-01 -8.461830000000000496e+01
1.478399999999999992e-01 -8.465049999999999386e+01
1.484800000000000009e-01 -8.468240000000000123e+01
1.491200000000000025e-01 -8.471420000000000528e+01
1.497600000000000042e-01 -8.474580000000000268e+01
1.504000000000000059e-01 -8.477729999999999677e+01
1.510400000000000076e-01 -8.480859999999999843e+01
1.516800000000000093e-01 -8.483969999999999345e+01
1.523200000000000109e-01 -8.487080000000000268e+01
1.529600000000000126e-01 -8.490160000000000196e+01
1.536000000000000143e-01 -8.493229999999999791e+01
1.542400000000000160e-01 -8.496280000000000143e+01
1.548800000000000177e-01 -8.499320000000000164e+01
1.555200000000000193e-01 -8.502339999999999520e+01
1.561600000000000210e-01 -8.505339999999999634e+01
1.568000000000000227e-01 -8.508329999999999416e+01
1.574400000000000244e-01 -8.511310000000000286e+01
1.580800000000000261e-01 -8.514270000000000493e+01
1.587200000000000000e-01 -8.517210000000000036e+01
1.593600000000000017e-01 -8.520140000000000668e+01
1.600000000000000033e-01 -8.523050000000000637e+01
1.606400000000000050e-01 -8.525950000000000273e+01
1.612800000000000067e-01 -8.528839999999999577e+01
1.619200000000000084e-01 -8.531709999999999638e+01
1.625600000000000100e-01 -8.534569999999999368e+01
1.632000000000000117e-01 -8.537409999999999854e+01
1.638400000000000134e-01 -8.540240000000000009e+01
1.644800000000000151e-01 -8.543059999999999832e+01
1.651200000000000168e-01 -8.545860000000000412e+01
1.657600000000000184e-01 -8.548650000000000659e+01
1.664000000000000201e-01 -8.551430000000000575e+01
1.670400000000000218e-01 -8.554210000000000491e+01
1.676800000000000235e-01 -8.556969999999999743e+01
1.683200000000000252e-01 -8.559730000000000416e+01
1.689600000000000268e-01 -8.562470000000000425e+01
1.696000000000000008e-01 -8.565200000000000102e+01
1.702400000000000024e-01 -8.567919999999999447e+01
1.708800000000000041e-01 -8.570619999999999550e+01
1.715200000000000058e-01 -8.573319999999999652e+01
1.721600000000000075e-01 -8.576000000000000512e+01
1.728000000000000091e-01 -8.578669999999999618e+01
1.734400000000000108e-01 -8.581329999999999814e+01
1.740800000000000125e-01 -8.583979999999999677e+01
1.747200000000000142e-01 -8.586620000000000630e+01
1.753600000000000159e-01 -8.589239999999999498e+01
1.760000000000000175e-01 -8.591859999999999786e+01
1.766400000000000192e-01 -8.594459999999999411e+01
1.772800000000000209e-01 -8.597060000000000457e+01
1.779200000000000226e-01 -8.599639999999999418e+01
1.785600000000000243e-01 -8.602209999999999468e+01
1.792000000000000259e-01 -8.604779999999999518e+01
1.798400000000000276e-01 -8.607330000000000325e+01
1.804800000000000015e-01 -8.609869999999999379e+01
1.811200000000000032e-01 -8.612409999999999854e+01
1.817600000000000049e-01 -8.614929999999999666e+01
1.824000000000000066e-01 -8.617449999999999477e+01
1.830400000000000083e-01 -8.619950000000000045e+01
1.836800000000000099e-01 -8.622440000000000282e+01
1.843200000000000116e-01 -8.624930000000000518e+01
1.849600000000000133e-01 -8.627400000000000091e+01
1.856000000000000150e-01 -8.629869999999999663e+01
1.862400000000000166e-01 -8.632319999999999993e+01
1.868800000000000183e-01 -8.634770000000000323e+01
1.875200000000000200e-01 -8.637210000000000321e+01
1.881600000000000217e-01 -8.639639999999999986e+01
1.888000000000000234e-01 -8.642059999999999320e+01
1.894400000000000250e-01 -8.644469999999999743e+01
1.900800000000000267e-01 -8.646869999999999834e+01
1.907200000000000284e-01 -8.649269999999999925e+01
1.913600000000000023e-01 -8.651649999999999352e+01
1.920000000000000040e-01 -8.654030000000000200e+01
1.926400000000000057e-01 -8.656399999999999295e+01
1.932800000000000074e-01 -8.658769999999999811e+01
1.939200000000000090e-01 -8.661119999999999663e+01
1.945600000000000107e-01 -8.663469999999999516e+01
1.952000000000000124e-01 -8.665810000000000457e+01
1.958400000000000141e-01 -8.668139999999999645e+01
1.964800000000000157e-01 -8.670470000000000255e+01
1.971200000000000174e-01 -8.672790000000000532e+01
1.977600000000000191e-01 -8.675100000000000477e+01
1.984000000000000208e-01 -8.677400000000000091e+01
1.990400000000000225e-01 -8.679689999999999372e+01
1.996800000000000241e-01 -8.681980000000000075e+01
2.003200000000000258e-01 -8.684260000000000446e+01
2.009600000000000275e-01 -8.686530000000000484e+01
2.016000000000000292e-01 -8.688790000000000191e+01
2.022400000000000031e-01 -8.691049999999999898e+01
2.028800000000000048e-01 -8.693300000000000693e+01
2.035200000000000065e-01 -8.695550000000000068e+01
2.041600000000000081e-01 -8.697790000000000532e+01
2.048000000000000098e-01 -8.700020000000000664e+01
2.054400000000000115e-01 -8.702249999999999375e+01
2.060800000000000132e-01 -8.704470000000000596e+01
2.067200000000000149e-01 -8.706690000000000396e+01
2.073600000000000165e-01 -8.708899999999999864e+01
2.080000000000000182e-01 -8.711100000000000421e+01
2.086400000000000199e-01 -8.713299999999999557e+01
2.092800000000000216e-01 -8.715489999999999782e+01
2.099200000000000232e-01 -8.717669999999999675e+01
2.105600000000000249e-01 -8.719849999999999568e+01
2.112000000000000266e-01 -8.722020000000000550e+01
2.118400000000000283e-01 -8.724179999999999779e+01
2.124800000000000300e-01 -8.726340000000000430e+01
2.131200000000000039e-01 -8.728480000000000416e+01
2.137600000000000056e-01 -8.730629999999999313e+01
2.144000000000000072e-01 -8.732760000000000389e+01
2.150400000000000089e-01 -8.734890000000000043e+01
2.156800000000000106e-01 -8.737019999999999698e+01
2.163200000000000123e-01 -8.739130000000000109e+01
2.169600000000000140e-01 -8.741240000000000521e+01
2.176000000000000156e-01 -8.743340000000000600e+01
2.182400000000000173e-01 -8.745440000000000680e+01
2.188800000000000190e-01 -8.747539999999999338e+01
2.195200000000000207e-01 -8.749630000000000507e+01
2.201600000000000223e-01 -8.751709999999999923e+01
2.208000000000000240e-01 -8.753789999999999338e+01
2.214400000000000257e-01 -8.755859999999999843e+01
2.220800000000000274e-01 -8.757930000000000348e+01
2.227200000000000291e-01 -8.759999999999999432e+01
2.233600000000000307e-01 -8.762050000000000693e+01
2.240000000000000047e-01 -8.764109999999999445e+01
2.246400000000000063e-01 -8.766150000000000375e+01
2.252800000000000080e-01 -8.768189999999999884e+01
2.259200000000000097e-01 -8.770229999999999393e+01
2.265600000000000114e-01 -8.772259999999999991e+01
2.272000000000000131e-01 -8.774280000000000257e+01
2.278400000000000147e-01 -8.776300000000000523e+01
2.284800000000000164e-01 -8.778310000000000457e+01
2.291200000000000181e-01 -8.780320000000000391e+01
2.297600000000000198e-01 -8.782309999999999661e+01
2.304000000000000214e-01 -8.784310000000000684e+01
2.310400000000000231e-01 -8.786299999999999955e+01
2.316800000000000248e-01 -8.788280000000000314e+01
2.323200000000000265e-01 -8.790250000000000341e+01
2.329600000000000282e-01 -8.792220000000000368e+01
2.336000000000000298e-01 -8.794190000000000396e+01
2.342400000000000315e-01 -8.796139999999999759e+01
2.348800000000000054e-01 -8.798099999999999454e+01
2.355200000000000071e-01 -8.800039999999999907e+01
2.361600000000000088e-01 -8.801980000000000359e+01
2.368000000000000105e-01 -8.803919999999999391e+01
2.374400000000000122e-01 -8.805849999999999511e+01
2.380800000000000138e-01 -8.807769999999999300e+01
2.387200000000000155e-01 -8.809680000000000177e+01
2.393600000000000172e-01 -8.811599999999999966e+01
2.400000000000000189e-01 -8.813500000000000512e+01
2.406400000000000206e-01 -8.815399999999999636e+01
2.412800000000000222e-01 -8.817289999999999850e+01
2.419200000000000239e-01 -8.819180000000000064e+01
2.425600000000000256e-01 -8.821070000000000277e+01
2.432000000000000273e-01 -8.822939999999999827e+01
2.438400000000000289e-01 -8.824809999999999377e+01
2.444800000000000306e-01 -8.826680000000000348e+01
2.451200000000000323e-01 -8.828539999999999566e+01
2.457600000000000340e-01 -8.830389999999999873e+01
2.464000000000000079e-01 -8.832240000000000180e+01
2.470400000000000096e-01 -8.834090000000000487e+01
2.476800000000000113e-01 -8.835930000000000462e+01
2.483200000000000129e-01 -8.837760000000000105e+01
2.489600000000000146e-01 -8.839589999999999748e+01
2.496000000000000163e-01 -8.841410000000000480e+01
2.502400000000000180e-01 -8.843219999999999459e+01
2.508800000000000474e-01 -8.845040000000000191e+01
2.515200000000000213e-01 -8.846840000000000259e+01
2.521599999999999953e-01 -8.848640000000000327e+01
2.528000000000000247e-01 -8.850440000000000396e+01
2.534399999999999986e-01 -8.852230000000000132e+01
2.540800000000000280e-01 -8.854009999999999536e+01
2.547200000000000020e-01 -8.855790000000000362e+01
2.553600000000000314e-01 -8.857569999999999766e+01
2.560000000000000053e-01 -8.859340000000000259e+01
2.566400000000000348e-01 -8.861100000000000421e+01
2.572800000000000087e-01 -8.862860000000000582e+01
2.579200000000000381e-01 -8.864619999999999322e+01
2.585600000000000120e-01 -8.866370000000000573e+01
2.592000000000000415e-01 -8.868110000000000070e+01
2.598400000000000154e-01 -8.869849999999999568e+01
2.604800000000000448e-01 -8.871580000000000155e+01
2.611200000000000188e-01 -8.873309999999999320e+01
2.617600000000000482e-01 -8.875039999999999907e+01
2.624000000000000221e-01 -8.876760000000000161e+01
2.630399999999999960e-01 -8.878470000000000084e+01
2.636800000000000255e-01 -8.880180000000000007e+01
2.643199999999999994e-01 -8.881889999999999930e+01
2.649600000000000288e-01 -8.883589999999999520e+01
2.656000000000000028e-01 -8.885290000000000532e+01
2.662400000000000322e-01 -8.886979999999999791e+01
2.668800000000000061e-01 -8.888670000000000471e+01
2.675200000000000355e-01 -8.890359999999999729e+01
2.681600000000000095e-01 -8.892040000000000077e+01
2.688000000000000389e-01 -8.893710000000000093e+01
2.694400000000000128e-01 -8.895390000000000441e+01
2.700800000000000423e-01 -8.897050000000000125e+01
2.707200000000000162e-01 -8.898720000000000141e+01
2.713600000000000456e-01 -8.900379999999999825e+01
2.720000000000000195e-01 -8.902030000000000598e+01
2.726400000000000490e-01 -8.903679999999999950e+01
2.732800000000000229e-01 -8.905320000000000391e+01
2.739199999999999968e-01 -8.906969999999999743e+01
2.745600000000000263e-01 -8.908599999999999852e+01
2.752000000000000002e-01 -8.910229999999999961e+01
2.758400000000000296e-01 -8.911860000000000070e+01
2.764800000000000035e-01 -8.913490000000000180e+01
2.771200000000000330e-01 -8.915109999999999957e+01
2.777600000000000069e-01 -8.916719999999999402e+01
2.784000000000000363e-01 -8.918330000000000268e+01
2.790400000000000102e-01 -8.919939999999999714e+01
2.796800000000000397e-01 -8.921540000000000248e+01
2.803200000000000136e-01 -8.923139999999999361e+01
2.809600000000000430e-01 -8.924729999999999563e+01
2.816000000000000170e-01 -8.926319999999999766e+01
2.822400000000000464e-01 -8.927899999999999636e+01
2.828800000000000203e-01 -8.929489999999999839e+01
2.835200000000000498e-01 -8.931059999999999377e+01
2.841600000000000237e-01 -8.932630000000000337e+01
2.847999999999999976e-01 -8.934210000000000207e+01
2.854400000000000270e-01 -8.935769999999999413e+01
2.860800000000000010e-01 -8.937340000000000373e+01
2.867200000000000304e-01 -8.938890000000000668e+01
2.873600000000000043e-01 -8.940449999999999875e+01
2.880000000000000338e-01 -8.942000000000000171e+01
2.886400000000000077e-01 -8.943550000000000466e+01
2.892800000000000371e-01 -8.945090000000000430e+01
2.899200000000000110e-01 -8.946630000000000393e+01
2.905600000000000405e-01 -8.948170000000000357e+01
2.912000000000000144e-01 -8.949699999999999989e+01
2.918400000000000438e-01 -8.951229999999999620e+01
2.924800000000000177e-01 -8.952750000000000341e+01
2.931200000000000472e-01 -8.954269999999999641e+01
2.937600000000000211e-01 -8.955790000000000362e+01
2.944000000000000505e-01 -8.957299999999999329e+01
2.950400000000000245e-01 -8.958799999999999386e+01
2.956799999999999984e-01 -8.960309999999999775e+01
2.963200000000000278e-01 -8.961809999999999832e+01
2.969600000000000017e-01 -8.963299999999999557e+01
2.976000000000000312e-01 -8.964790000000000703e+01
2.982400000000000051e-01 -8.966280000000000427e+01
2.988800000000000345e-01 -8.967770000000000152e+01
2.995200000000000085e-01 -8.969249999999999545e+01
3.001600000000000379e-01 -8.970730000000000359e+01
3.008000000000000118e-01 -8.972209999999999752e+01
3.014400000000000412e-01 -8.973680000000000234e+01
3.020800000000000152e-01 -8.975140000000000384e+01
3.027200000000000446e-01 -8.976609999999999445e+01
3.033600000000000185e-01 -8.978069999999999595e+01
3.040000000000000480e-01 -8.979529999999999745e+01
3.046400000000000219e-01 -8.980979999999999563e+01
3.052800000000000513e-01 -8.982429999999999382e+01
3.059200000000000252e-01 -8.983870000000000289e+01
3.065599999999999992e-01 -8.985320000000000107e+01
3.072000000000000286e-01 -8.986759999999999593e+01
3.078400000000000025e-01 -8.988190000000000168e+01
3.084800000000000320e-01 -8.989619999999999322e+01
3.091200000000000059e-01 -8.991049999999999898e+01
3.097600000000000353e-01 -8.992480000000000473e+01
3.104000000000000092e-01 -8.993899999999999295e+01
3.110400000000000387e-01 -8.995319999999999538e+01
3.116800000000000126e-01 -8.996729999999999450e+01
3.123200000000000420e-01 -8.998139999999999361e+01
3.129600000000000160e-01 -8.999550000000000693e+01
3.136000000000000454e-01 -9.000950000000000273e+01
3.142400000000000193e-01 -9.002349999999999852e+01
3.148800000000000487e-01 -9.003749999999999432e+01
3.155200000000000227e-01 -9.005140000000000100e+01
3.161600000000000521e-01 -9.006529999999999347e+01
3.168000000000000260e-01 -9.007920000000000016e+01
3.174399999999999999e-01 -9.009300000000000352e+01
3.180800000000000294e-01 -9.010680000000000689e+01
3.187200000000000033e-01 -9.012059999999999604e+01
3.193600000000000327e-01 -9.013429999999999609e+01
3.200000000000000067e-01 -9.014799999999999613e+01


==> results_pure_shear_dt_1.0e-5_loading-unloading.txt <==
0.0 	 0.0 	 0.0 
1.0e-5 	 1.0e-5 	 166.66666666666669 
2.0e-5 	 2.0e-5 	 333.33333333333337 
3.0e-5 	 3.0e-5 	 500.00000000000006 
4.0e-5 	 4.0e-5 	 666.6666666666667 
5.0e-5 	 5.0e-5 	 833.3333333333335 
6.0e-5 	 6.0e-5 	 1000.0000000000001 
7.0e-5 	 7.0e-5 	 1166.6131633224588 
8.0e-5 	 8.0e-5 	 1321.983501072451 
9.0e-5 	 9.0e-5 	 1459.5812129508058 
0.0001 	 0.0001 	 1581.8818839794249 
0.00011 	 0.00011 	 1691.0162699329758 
0.00012 	 0.00012 	 1788.8183293025295 
0.00013 	 0.00013 	 1876.866564789783 
0.00014 	 0.00014 	 1956.519606260896 
0.00015 	 0.00015 	 2028.9468372786805 
0.00016 	 0.00016 	 2095.15475560315 
0.00017 	 0.00017 	 2156.0096618846014 
0.00018 	 0.00018 	 2212.2571880027276 
0.00019 	 0.00019 	 2264.539105263857 
0.0002 	 0.0002 	 2313.4077913503875 
0.00021 	 0.00021 	 2359.338682139559 
0.00022 	 0.00022 	 2402.740989083188 
0.00023 	 0.00023 	 2443.9669237419007 
0.00024 	 0.00024 	 2483.3196374153144 
0.00025 	 0.00025 	 2521.060054845075 
0.00026 	 0.00026 	 2557.412756037562 
0.00027 	 0.00027 	 2592.5710387956146 
0.00028 	 0.00028 	 2626.7012760799603 
0.00029 	 0.00029 	 2659.946666424958 
0.0003 	 0.0003 	 2692.430461951343 
0.00031 	 0.00028999999999999995 	 2410.7549993815414 
0.00032 	 0.0002799999999999999 	 2164.4454591074136 
0.00033 	 0.00026999999999999995 	 1948.5756502468016 
0.00034 	 0.0002599999999999999 	 1758.9055610140376 
0.00035 	 0.00024999999999999995 	 1589.3984049877124 
0.00036 	 0.00023999999999999995 	 1422.731738321046 
0.00037 	 0.00022999999999999995 	 1256.0650716543794 
0.00038 	 0.00021999999999999993 	 1089.3984049877122 
0.00039 	 0.00020999999999999995 	 922.731738321046 
0.0004 	 0.00019999999999999993 	 756.0650716543789 
0.00041 	 0.00018999999999999996 	 589.3984049877126 
0.00042 	 0.00017999999999999993 	 422.73173832104555 
0.00043 	 0.00016999999999999993 	 256.06507165437887 
0.00044 	 0.00015999999999999993 	 89.39840498771221 
0.00045 	 0.00014999999999999993 	 -77.26826167895445 
0.00046 	 0.00015999999999999999 	 89.39840498771312 
0.00047 	 0.00016999999999999999 	 256.0650716543798 
0.00048 	 0.00017999999999999998 	 422.73173832104646 
0.00049 	 0.00018999999999999998 	 589.3984049877131 
0.0005 	 0.00019999999999999998 	 756.0650716543798 
0.00051 	 0.00020999999999999998 	 922.7317383210465 
0.00052 	 0.00021999999999999998 	 1089.398404987713 
0.00053 	 0.00023 	 1256.0650716543803 
0.00054 	 0.00023999999999999998 	 1422.7317383210464 
0.00055 	 0.00025 	 1589.3984049877135 
0.00056 	 0.00026 	 1753.3672930986008 
0.00057 	 0.00027 	 1900.522695435673 
0.00058 	 0.00028 	 2031.0497468783103 
0.00059 	 0.00029 	 2147.2646440713143 
0.0006 	 0.00030000000000000003 	 2251.1609559418334 
0.00061 	 0.00031 	 2344.4545631670153 
0.00062 	 0.00031999999999999997 	 2428.6223379322773 
0.00063 	 0.00033 	 2504.9354359077684 
0.00064 	 0.00034 	 2574.4879509180623 
0.00065 	 0.00035 	 2638.2215782449266 
0.00066 	 0.00035999999999999997 	 2696.9468425287428 
0.00067 	 0.00037 	 2751.3613687925754 
0.00068 	 0.00038 	 2802.0656084583284 
0.00069 	 0.00039 	 2849.5763748542913 
0.0007 	 0.0004 	 2894.3384933344464 
0.00071 	 0.00041 	 2936.7348286290803 
0.00072 	 0.00042 	 2977.0949154654454 
0.00073 	 0.00043 	 3015.7023870117937 
0.00074 	 0.00044 	 3052.801368598422 
0.00075 	 0.00045 	 3088.6019808443602 
0.00076 	 0.00046 	 3123.2850762424223 
0.00077 	 0.00047 	 3157.0063159757265 
0.00078 	 0.00048 	 3189.8996788662057 
0.00079 	 0.00049 	 3222.0804815545653 
0.0008 	 0.0005 	 3253.64797799328 
0.00081 	 0.00051 	 3284.6875968509335 
0.00082 	 0.0005200000000000001 	 3315.272867263991 
0.00083 	 0.0005300000000000001 	 3345.4670763467093 
0.00084 	 0.00054 	 3375.3246958231302 
0.00085 	 0.00055 	 3404.8926099406335 
0.00086 	 0.00056 	 3434.2111723448993 
0.00087 	 0.00057 	 3463.3151157406505 
0.00088 	 0.00058 	 3492.234334843879 
0.00089 	 0.00059 	 3520.9945602750927 


==> results_pure_shear_dt_3.0e-5_loading-unloading.txt <==
0.0 	 0.0 	 0.0 
3.0e-5 	 3.0e-5 	 500.00000000000006 
6.0e-5 	 6.0e-5 	 1000.0000000000001 
9.0e-5 	 9.0e-5 	 1459.581212950806 
0.00012 	 0.00012 	 1788.8183293025297 
0.00015 	 0.00015 	 2028.946837278681 
0.00018 	 0.00018 	 2212.257188002727 
0.00021 	 0.00021 	 2359.338682139559 
0.00024 	 0.00024 	 2483.3196374153144 
0.00027 	 0.00027 	 2592.571038795615 
0.0003 	 0.0003 	 2692.430461951343 
0.00033 	 0.00026999999999999995 	 1948.575650246801 
0.00036 	 0.00023999999999999995 	 1422.7317383210454 
0.00039 	 0.00020999999999999995 	 922.7317383210456 
0.00042 	 0.00017999999999999993 	 422.7317383210451 
0.00045 	 0.00014999999999999996 	 -77.26826167895445 
0.00048 	 0.00017999999999999998 	 422.731738321046 
0.00051 	 0.00020999999999999998 	 922.731738321046 
0.00054 	 0.00023999999999999998 	 1422.731738321046 
0.00057 	 0.00027 	 1900.5226954356726 
0.0006 	 0.0003 	 2251.160955941833 
0.00063 	 0.00033 	 2504.9354359077693 
0.00066 	 0.00035999999999999997 	 2696.946842528744 
0.00069 	 0.00039 	 2849.5763748542927 
0.00072 	 0.00042 	 2977.094915465447 
0.00075 	 0.00045 	 3088.601980844361 
0.00078 	 0.00048 	 3189.8996788662066 
0.00081 	 0.00051 	 3284.6875968509344 
0.00084 	 0.00054 	 3375.324695823131 
0.00087 	 0.00057 	 3463.3151157406514 


==> results_pure_shear_dt_3.0e-5_reps_0.5_eta_1.0_loading-unloading.txt <==
0.0 0.0 0.0 0.0 0.0 0.0 
3.0e-5 1.5e-5 250.00000000000003 250.00000000000003 250.00000000000003 250.00000000000003 
6.0e-5 3.0e-5 500.00000000000006 500.00000000000006 500.00000000000006 500.00000000000006 
9.0e-5 4.5e-5 750.0000000000001 750.0000000000001 750.0000000000001 750.0000000000001 
0.00012 6.0e-5 1000.0000000000001 1000.0000000000001 1000.0000000000001 1000.0000000000001 
0.00015 7.5e-5 1243.561842627875 1225.3535875118755 1224.4310381875725 1185.344827586207 
0.00018 9.0e-5 1426.5480591870444 1393.7008892442036 1390.018991766496 1326.0998810939361 
0.00021 0.000105 1558.3240492396885 1522.7335111285677 1515.7090663993768 1436.1033662716802 
0.00024 0.00012 1657.4469572208443 1624.6525607039912 1614.3468415992832 1524.898873290814 
0.00027 0.000135 1735.7493408360037 1707.8725948939384 1694.6421152942585 1599.0681884764238 
0.0003 0.00015 1800.775971983876 1778.1967564042468 1762.5004661209216 1663.1504748113266 
0.00033 0.000165 1857.337609624644 1839.6272126182525 1821.9261039727076 1720.2761895250533 
0.00036 0.00018 1908.5017291019872 1894.9240789727392 1875.6340374638874 1772.604268637968 
0.00039 0.000195 1956.2242390494403 1945.9908833551438 1925.4651470607055 1821.6236335434266 
0.00042 0.00021 2001.752281873746 1994.1404036188712 1972.6676206595807 1868.3611265816737 
0.00045 0.000225 2045.881070682524 2040.278003800752 2018.0877777545415 1913.524914883913 
0.00048 0.00024 2089.1176557397325 2085.0280728917046 2062.2994555763717 1957.6033895751127 
0.00051 0.000255 2131.785346567958 2128.8212239889135 2105.6917378809744 2000.933372120768 
0.00054 0.00027 2174.090294420487 2171.95443164216 2148.52843844861 2043.7471531867366 
0.00057 0.000285 2216.1639471399103 2214.632505885779 2190.988433188645 2086.204933232232 
0.0006 0.0003 2258.090119571132 2256.9966950193093 2233.193006860804 2128.417195332574 
0.00063 0.000285 1881.0594318463554 1928.4547564907095 1909.3750051757845 1878.4171953325745 
0.00066 0.00027 1616.2568854615627 1678.4547564907098 1659.3750051757845 1628.4171953325747 
0.00069 0.00025499999999999996 1366.2568854615622 1428.454756490709 1409.3750051757838 1378.417195332574 
0.00072 0.00023999999999999998 1116.2568854615624 1178.4547564907093 1159.375005175784 1128.4171953325742 
0.00075 0.000225 866.2568854615628 928.4547564907097 909.3750051757844 878.4171953325745 
0.00078 0.00020999999999999998 616.2568854615625 678.4547564907094 659.3750051757842 628.4171953325742 
0.00081 0.00019499999999999997 366.25688546156226 428.4547564907092 409.37500517578394 378.41719533257407 
0.00084 0.00017999999999999998 116.25688546156252 178.45475649070943 159.37500517578414 128.4171953325743 
0.00087 0.000165 -133.74311453843725 -71.54524350929034 -90.62499482421563 -121.58280466742548 
0.0009 0.00015 -383.74311453843745 -321.5452435092906 -340.62499482421583 -371.5828046674257 
0.00093 0.00013499999999999997 -633.7431145384377 -571.5452435092908 -590.6249948242161 -621.5828046674259 
0.00096 0.000165 -133.74311453843725 -71.54524350929034 -90.62499482421563 -121.58280466742548 
0.00099 0.00018 116.25688546156297 178.45475649070988 159.3750051757846 128.41719533257475 
0.00102 0.000195 366.2568854615627 428.45475649070966 409.37500517578434 378.4171953325745 
0.00105 0.00021 616.256885461563 678.4547564907099 659.3750051757846 628.4171953325747 
0.00108 0.000225 866.2568854615628 928.4547564907097 909.3750051757844 878.4171953325745 
0.00111 0.00024 1116.256885461563 1178.4547564907098 1159.3750051757845 1128.4171953325747 
0.00114 0.000255 1366.2568854615631 1428.45475649071 1409.3750051757847 1378.417195332575 
0.00117 0.00027 1616.256885461563 1678.4547564907098 1659.3750051757845 1628.4171953325747 
0.0012 0.000285 1853.66572903696 1874.2879023330545 1859.3235553774714 1878.4171953325745 
0.00123 0.0003 2026.9510507959615 2022.2762787760514 2008.3114386430307 2128.4171953325745 
0.00126 0.000315 2152.5414772280974 2137.2682625298426 2122.7460259019376 2170.460134712121 
0.00129 0.00033 2247.72029571117 2229.504113394525 2213.7521469200105 2212.386299801463 
0.00132 0.000345 2323.507816829835 2306.0460795080994 2288.872864985724 2254.2319308975607 
0.00135 0.00036 2386.930900852486 2371.7646768278064 2353.2226676886967 2296.0220213086636 
0.00138 0.000375 2442.4700717037595 2430.01888187588 2410.2693747069543 2337.7738077990784 
0.00141 0.00039 2492.9822375720228 2483.1252301848963 2462.364301418351 2379.499177792468 
0.00144 0.000405 2540.2890435447753 2532.681332466976 2511.10173025953 2421.2063295120465 
0.00147 0.00042 2585.5520218120714 2579.788989213239 2557.562646159921 2462.9009169048604 
0.0015 0.000435 2629.5117979973024 2625.2080628313506 2602.4799985585882 2504.586839244731 
0.00153 0.00045 2672.6406158477575 2669.462596361083 2646.350755420213 2546.2667856860216 
0.00156 0.000465 2715.239591271136 2712.9139987953813 2689.511880176041 2587.9426108179464 
0.00159 0.00048 2757.5007242470847 2755.811517715587 2732.1918470177043 2629.6155936675495 
0.00162 0.000495 2799.5464393677403 2798.3270480053834 2774.5455702516274 2671.2866163224476 
0.00165 0.00051 2841.4547979994995 2840.5791378604167 2816.6780877473566 2712.95628711893 
0.00168 0.000525 2883.275574267129 2882.649544656989 2858.660619228188 2754.6250255992613 
0.00171 0.00054 2925.0405055538054 2924.594652792558 2900.541454411049 2796.293121102939 
0.00174 0.000555 2966.7698285084994 2966.453348058468 2942.353335584909 2837.9607731744413 
0.00177 0.00057 3008.4764465882863 3008.2524482418526 2984.1184632834484 2879.628119430649 
0.0018 0.000585 3050.168587400657 3050.010448368326 3025.851890324027 2921.2952547797586 
0.00183 0.0006 3091.8514970997617 3091.740103627961 3067.563823096887 2962.9622446756944 


==> results_pure_shear_dt_3.0e-5_reps_1.0_eta_0.0_loading.txt <==
0.0 0.0 0.0 0.0 0.0 0.0 
3.0e-5 3.0e-5 500.00000000000006 500.00000000000006 500.00000000000006 500.00000000000006 
6.0e-5 6.0e-5 1000.0000000000001 1000.0000000000001 1000.0000000000001 1000.0000000000001 
9.0e-5 9.0e-5 1212.2504486493765 1212.2504486493765 1160.3043550765278 1083.3333333333335 
0.00012 0.00012 1295.58378198271 1295.5837819827098 1229.7424664048133 1166.6666666666667 
0.00015 0.00015 1378.9171153160437 1378.917115316043 1315.5842398003529 1250.0000000000002 
0.00018 0.00018 1462.250448649377 1462.2504486493763 1398.4647360690178 1333.3333333333337 
0.00021 0.00021 1545.5837819827104 1545.58378198271 1481.8798179799742 1416.666666666667 
0.00024 0.00024 1628.9171153160441 1628.917115316043 1565.19839362127 1500.0000000000002 
0.00027 0.00027 1712.2504486493774 1712.2504486493763 1648.5343910923857 1583.3333333333335 
0.0003 0.0003 1795.5837819827107 1795.58378198271 1731.867243481266 1666.6666666666665 
0.00033 0.00033 1878.9171153160441 1878.917115316043 1815.2006636372735 1750.0 


==> results_pure_shear_dt_3.0e-5_reps_1.0_eta_1.0_loading-unloading.txt <==
0.0 0.0 0.0 0.0 0.0 0.0 
3.0e-5 3.0e-5 500.00000000000006 500.00000000000006 500.00000000000006 500.00000000000006 
6.0e-5 6.0e-5 1000.0000000000001 1000.0000000000001 1000.0000000000001 1000.0000000000001 
9.0e-5 9.0e-5 1459.581212950806 1410.6984150980825 1407.3557332026894 1370.689655172414 
0.00012 0.00012 1788.8183293025297 1719.800770338139 1710.3887401981588 1652.199762187872 
0.00015 0.00015 2028.946837278681 1958.8368774002472 1942.6869186369863 1872.20673254336 
0.00018 0.00018 2212.257188002727 2149.5514339948054 2127.0241574719253 2049.7977465816275 
0.00021 0.00021 2359.338682139559 2306.9407833703613 2278.842031029178 2198.136376952847 
0.00024 0.00024 2483.3196374153144 2441.347231215573 2408.6105217595405 2326.3009496226528 
0.00027 0.00027 2592.571038795615 2559.9034021433054 2523.4286812366536 2440.5523790501056 
0.0003 0.0003 2692.430461951343 2667.5283476107065 2628.1099399970144 2545.2085372759348 
0.00033 0.00026999999999999995 1948.575650246801 2026.2352065537414 1994.2192093746082 2045.2085372759345 
0.00036 0.00023999999999999995 1422.7317383210454 1526.2352065537418 1494.2192093746082 1545.2085372759345 
0.00039 0.00020999999999999995 922.7317383210456 1026.2352065537418 994.2192093746083 1045.2085372759348 
0.00042 0.00017999999999999993 422.7317383210451 526.2352065537414 494.21920937460783 545.2085372759342 
0.00045 0.00014999999999999996 -77.26826167895445 26.235206553741843 -5.780790625391696 45.20853727593466 
0.00048 0.00017999999999999998 422.731738321046 526.2352065537423 494.21920937460874 545.2085372759351 
0.00051 0.00020999999999999998 922.731738321046 1026.2352065537423 994.2192093746088 1045.208537275935 
0.00054 0.00023999999999999998 1422.731738321046 1526.2352065537423 1494.2192093746087 1545.208537275935 
0.00057 0.00027 1900.5226954356726 1928.7916609972153 1903.4361343897074 2045.2085372759354 
0.0006 0.0003 2251.160955941833 2232.2788709582305 2207.7311011570127 2545.208537275935 
0.00063 0.00033 2504.9354359077693 2467.4424640347934 2440.884936952118 2643.2472670868524 
0.00066 0.00035999999999999997 2696.946842528744 2655.4863213289736 2625.802344448287 2736.7222531633465 
0.00069 0.00039 2849.5763748542927 2811.033809118065 2778.0135947152758 2827.0498297678255 
0.00072 0.00042 2977.094915465447 2944.1700075933 2908.0488100140333 2915.206779150225 
0.00075 0.00045 3088.601980844361 3061.8501444727717 3023.047819027036 3001.866744241534 
0.00078 0.00048 3189.8996788662066 3168.8709285275804 3127.8517007419605 3087.494306373472 
0.00081 0.00051 3284.6875968509344 3268.5404347722756 3225.7428932686234 3172.4098664644634 
0.00084 0.00054 3375.324695823131 3363.140094251376 3318.947016137752 3256.8343906651467 
0.00087 0.00057 3463.3151157406514 3454.2433076852376 3408.9731251578155 3340.9202694242385 


==> results_pure_shear_dt_3.0e-5_reps_1.0_eta_1.0_relaxation.txt <==
0.0 0.0 0.0 0.0 0.0 0.0 
3.0e-5 3.0e-5 500.00000000000006 500.00000000000006 500.00000000000006 500.00000000000006 
6.0e-5 6.0e-5 1000.0000000000001 1000.0000000000001 1000.0000000000001 1000.0000000000001 
9.0e-5 9.0e-5 1459.581212950806 1410.6984150980825 1407.3557332026894 1370.689655172414 
0.00012 0.00012 1788.8183293025297 1719.800770338139 1710.3887401981588 1652.199762187872 
0.00015 0.00015 2028.946837278681 1958.8368774002472 1942.6869186369863 1872.20673254336 
0.00018 0.00018 2212.257188002727 2149.5514339948054 2127.0241574719253 2049.7977465816275 
0.00021 0.00021 2359.338682139559 2306.9407833703613 2278.842031029178 2198.136376952847 
0.00024 0.00024 2483.3196374153144 2441.347231215573 2408.6105217595405 2326.3009496226528 
0.00027 0.00027 2592.571038795615 2559.9034021433054 2523.4286812366536 2440.5523790501056 
0.0003 0.0003 2692.430461951343 2667.5283476107065 2628.1099399970144 2545.2085372759348 
0.00033 0.0003 2367.4384728192335 2396.9248617261555 2360.068599404842 2545.208537275935 
0.00036 0.0003 2160.2144314970433 2210.3017680126727 2178.326241222799 2545.208537275935 
0.00039 0.0003 2028.0825490571808 2081.5961861413048 2055.0979187386715 2545.208537275935 
0.00042 0.0003 1943.831541086746 1992.8337158851891 1971.544367358856 2545.208537275935 
0.00045 0.0003 1890.1107266022864 1931.6182191568337 1914.891839697623 2545.208537275935 
0.00048 0.0003 1855.856822958944 1889.4006352062434 1876.47924277739 2545.208537275935 
0.00051 0.0003 1834.0155696930094 1860.2850600679055 1850.4340217948502 2545.208537275935 
0.00054 0.0003 1820.0889717439486 1840.2053530759483 1832.7743582881624 2545.208537275935 
0.00057 0.0003 1811.2089808353091 1826.357279288391 1820.8004258965539 2545.208537275935 
0.0006 0.0003 1805.5468486458155 1816.8068835728352 1812.6816383067155 2545.208537275935 
0.00063 0.0003 1801.9365137635905 1810.2204037690028 1807.1767874546179 2545.208537275935 
0.00066 0.0003 1799.6344626059017 1805.6780039042912 1803.4442864415632 2545.208537275935 
0.00069 0.0003 1798.1666099812855 1802.545314342421 1800.9135069187828 2545.208537275935 
0.00072 0.0003 1797.2306658253985 1800.3848387825108 1799.197540876034 2545.208537275935 
0.00075 0.0003 1796.6338814832593 1798.8948556377452 1798.0340497724585 2545.208537275935 
0.00078 0.0003 1796.2533549862642 1797.867281055148 1797.2451579678568 2545.208537275935 
0.00081 0.0003 1796.010720579342 1797.158608929219 1796.7102589235449 2545.208537275935 
0.00084 0.0003 1795.8560100509364 1796.6698695320267 1796.3475767585928 2545.208537275935 
0.00087 0.0003 1795.7573622626728 1796.3328078787904 1796.1016642744094 2545.208537275935 
0.0009 0.0003 1795.6944616557805 1796.100351566214 1795.9349261336317 2545.208537275935 
0.00093 0.0003 1795.6543544580722 1795.940036867885 1795.821871248751 2545.208537275935 
0.00096 0.0003 1795.6287809797307 1795.8294750069683 1795.745215680111 2545.208537275935 
0.00099 0.0003 1795.6124746100052 1795.753225447716 1795.6932402505681 2545.208537275935 
0.00102 0.0003 1795.6020772096174 1795.700639544783 1795.6579989064098 2545.208537275935 
0.00105 0.0003 1795.5954475344265 1795.6643734048293 1795.634103917007 2545.208537275935 
0.00108 0.0003 1795.5912202668885 1795.6393622738267 1795.617902193373 2545.208537275935 
0.00111 0.0003 1795.5885248421018 1795.622113217963 1795.6069168003983 2545.208537275935 
0.00114 0.0003 1795.5868061633773 1795.6102173173672 1795.5994682806274 2545.208537275935 
0.00117 0.0003 1795.5857102854393 1795.6020132479907 1795.594417897186 2545.208537275935 
0.0012 0.0003 1795.5850115228147 1795.5963552691105 1795.5909935425911 2545.208537275935 


==> results_pure_shear_dt_3.0e-5_reps_2.0_eta_1.0_loading-unloading.txt <==
0.0 0.0 0.0 0.0 0.0 0.0 
3.0e-5 6.0e-5 1000.0000000000001 1000.0000000000001 1000.0000000000001 1000.0000000000001 
6.0e-5 0.00012 1881.5127840905118 1781.3880702704964 1773.2051232329234 1741.379310344828 
9.0e-5 0.00018 2506.9142537231623 2372.000532526011 2351.1282370614845 2304.399524375744 
0.00012 0.00024 2966.0831448896074 2831.043609943607 2796.6426231122055 2744.41346508672 
0.00015 0.0003 3319.2574643093244 3199.349180576432 3152.3787892172077 3099.595493163255 
0.00018 0.00023999999999999998 1929.3953705745055 2022.318539633553 1983.844302378081 2099.5954931632546 
0.00021 0.00017999999999999998 907.3706090367706 1022.3185396335527 983.8443023780809 1099.595493163255 
0.00024 0.00011999999999999998 -92.62939096322953 22.318539633552565 -16.155697621919302 99.59549316325477 
0.00027 0.00020999999999999998 1407.3706090367707 1522.3185396335527 1483.844302378081 1599.595493163255 
0.0003 0.00027 2291.8087044187264 2270.918097603981 2235.420815674173 2599.595493163255 
0.00033 0.00033 2919.51875317759 2838.9177927560004 2798.6788984838818 2896.2727539056937 
0.00036 0.00039 3380.159659385156 3282.3658583780825 3234.24982837112 3152.6018992453064 
0.00039 0.00045 3734.2725770347024 3639.916248462278 3583.243948015533 3381.1047581002113 
0.00042 0.00051 4020.4602502440143 3938.226862313447 3873.535653985072 3590.4170745518713 
0.00045 0.00057 4263.33687539244 4195.682458072873 4124.0248613225685 3786.4945341737043 


==> results_pure_shear_dt_5.0e-6_reps_0.5_eta_1.0_loading-unloading.txt <==
0.0 0.0 0.0 0.0 0.0 0.0 
5.0e-6 2.5e-6 41.66666666666667 41.66666666666667 41.66666666666667 41.66666666666667 
1.0e-5 5.0e-6 83.33333333333334 83.33333333333334 83.33333333333334 83.33333333333334 
1.5e-5 7.5e-6 125.00000000000001 125.00000000000001 125.00000000000001 125.00000000000001 
2.0e-5 1.0e-5 166.66666666666669 166.66666666666669 166.66666666666669 166.66666666666669 
2.5e-5 1.25e-5 208.33333333333337 208.33333333333337 208.33333333333337 208.33333333333337 
3.0e-5 1.5e-5 250.00000000000003 250.00000000000003 250.00000000000003 250.00000000000003 
3.5e-5 1.75e-5 291.6666666666667 291.6666666666667 291.6666666666667 291.6666666666667 
4.0e-5 2.0e-5 333.33333333333337 333.33333333333337 333.33333333333337 333.33333333333337 
4.5e-5 2.25e-5 375.00000000000006 375.00000000000006 375.00000000000006 375.00000000000006 
5.0e-5 2.5e-5 416.66666666666674 416.66666666666674 416.66666666666674 416.66666666666674 
5.5e-5 2.75e-5 458.33333333333337 458.33333333333337 458.33333333333337 458.33333333333337 
6.0e-5 3.0e-5 500.00000000000006 500.00000000000006 500.00000000000006 500.00000000000006 
6.5e-5 3.25e-5 541.6666666666666 541.6666666666666 541.6666666666666 541.6666666666666 
7.0e-5 3.5e-5 583.3333333333334 583.3333333333334 583.3333333333334 583.3333333333334 
7.5e-5 3.75e-5 625.0 625.0 625.0 625.0 
8.0e-5 4.0e-5 666.6666666666667 666.6666666666667 666.6666666666667 666.6666666666667 
8.5e-5 4.25e-5 708.3333333333335 708.3333333333335 708.3333333333335 708.3333333333335 
9.0e-5 4.5e-5 750.0000000000001 750.0000000000001 750.0000000000001 750.0000000000001 
9.5e-5 4.75e-5 791.6666666666667 791.6666666666667 791.6666666666667 791.6666666666667 
0.0001 5.0e-5 833.3333333333335 833.3333333333335 833.3333333333335 833.3333333333335 
0.000105 5.25e-5 875.0000000000001 875.0000000000001 875.0000000000001 875.0000000000001 
0.00011 5.5e-5 916.6666666666667 916.6666666666667 916.6666666666667 916.6666666666667 
0.000115 5.75e-5 958.3333333333335 958.3333333333335 958.3333333333335 958.3333333333335 
0.00012 6.0e-5 1000.0000000000001 1000.0000000000001 1000.0000000000001 1000.0000000000001 
0.000125 6.25e-5 1041.6666666666667 1041.6666666666667 1041.6666666666667 1041.6666666666667 
0.00013 6.5e-5 1083.3333333333333 1083.3333333333333 1083.3333333333333 1083.3333333333333 
0.000135 6.75e-5 1125.0 1125.0 1125.0 1125.0 
0.00014 7.0e-5 1166.5600423969217 1165.9709615336776 1165.9742000981935 1164.2441860465117 
0.000145 7.25e-5 1206.243755208583 1204.567980014618 1204.5852831489142 1201.2349017486931 
0.00015 7.5e-5 1243.561842627875 1240.9566793767324 1240.9973503063661 1236.1293659677765 
0.000155 7.75e-5 1278.6852364983033 1275.2911283957542 1275.3631071026696 1269.0738288072341 
0.00016 8.0e-5 1311.772517724286 1307.7146468630615 1307.8246547902718 1300.2043368749466 
0.000165 8.25e-5 1342.9708087069532 1338.3605555148197 1338.5142267314247 1329.647445154989 
0.00017 8.5e-5 1372.4166012956464 1367.3528736404865 1367.5548736508165 1357.5208792139433 
0.000175 8.75e-5 1400.236524914528 1394.8069680209517 1395.0611013024281 1383.9341512067688 
0.00018 9.0e-5 1426.5480591870444 1420.830156591927 1421.1394638551044 1408.9891329055217 
0.000185 9.25e-5 1451.4601950686224 1445.522269991284 1445.8891160718445 1432.7805887493223 
0.00019 9.5e-5 1475.0740482082288 1468.97617392867 1469.402327144292 1455.396671704796 
0.000195 9.75e-5 1497.4834279905583 1491.2782551107348 1491.7649588451857 1476.919384531593 
0.0002 0.0001 1518.775365461218 1512.5088732645938 1513.056910476626 1497.4250088665983 
0.000205 0.0001025 1539.0306031058776 1532.7427816247723 1533.3525329199485 1516.9845043720295 
0.00021 0.000105 1558.3240492396885 1552.0495180838534 1552.721013932871 1535.6638800359965 
0.000215 0.0001075 1576.7251995641025 1570.493769053541 1571.2267366905735 1553.5245395683687 
0.00022 0.00011 1594.2985282634713 1588.1357079400718 1588.9296134287324 1570.623602699258 
0.000225 0.0001125 1611.1038508423615 1605.031310005062 1605.8853959174928 1587.014204061325 
0.00023 0.000115 1627.1966607455179 1621.2326452593168 1622.1459643752958 1602.7457712198375 
0.000235 0.0001175 1642.6284416548351 1636.7881509221893 1637.759596319762 1617.8642833052752 
0.00024 0.00012 1657.4469572208443 1651.742884872148 1652.7712167488507 1632.4125116018065 
0.000245 0.0001225 1671.6965198592081 1666.1387614147454 1667.2226309487721 1646.4302433505177 
0.00025 0.000125 1685.4182401249218 1680.0147706016576 1681.1527411350964 1659.9544899384662 
0.000255 0.0001275 1698.6502580676008 1693.4071822483977 1694.5977480497265 1673.0196805629146 
0.00026 0.00013 1711.4279578698438 1706.349735718233 1707.5913385584388 1685.6578423841063 
0.000265 0.0001325 1723.7841669765774 1718.8738164653673 1720.1648602211521 1697.8987681092465 
0.00027 0.000135 1735.7493408360037 1731.008620261151 1732.3474837395652 1709.7701718845703 
0.000275 0.0001375 1747.3517342918155 1742.781305962655 1744.1663541240046 1721.2978343112284 
0.00028 0.00014 1758.6175605912065 1754.217137622969 1755.6467313628373 1732.5057373437783 
0.000285 0.0001425 1769.5711389035162 1765.3396166868267 1766.812121323429 1743.416189777158 
0.00029 0.000145 1780.2350311796918 1776.1706049632837 1777.6843975629831 1754.049943978752 
0.000295 0.0001475 1790.6301691227636 1786.7304390189029 1788.2839146805186 1764.4263044763588 
0.0003 0.00015 1800.775971983876 1797.0380365900207 1798.629613797377 1774.5632289702562 
0.000305 0.0001525 1810.690455846787 1807.1109955709064 1808.7391207128887 1784.4774222979127 
0.00031 0.000155 1820.3903350158532 1816.9656860957607 1818.6288372438378 1794.1844238430199 
0.000315 0.0001575 1829.8911160780688 1826.6173361964009 1828.3140262210816 1803.6986888462204 
0.00032 0.00016 1839.207185168514 1836.0801114838177 1837.8088905837697 1813.033664042996 
0.000325 0.0001625 1848.3518889303011 1845.3671892705618 1847.1266469810535 1822.2018580244921 
0.00033 0.000165 1857.3376096246443 1854.490827521797 1856.279594262698 1831.2149066894506 
0.000335 0.0001675 1866.1758348137298 1863.4624289958142 1865.279177213518 1840.0836341297215 
0.00034 0.00017 1874.877222008549 1872.2926009096288 1874.136045861927 1848.8181092679583 
0.000345 0.0001725 1883.4516586455054 1880.9912104418588 1882.8601106699443 1857.4276985438369 
0.00035 0.000175 1891.90831772932 1889.5674363633138 1891.46059389066 1865.9211149244995 
0.000355 0.0001775 1900.2557094553706 1898.029817065442 1899.9460773592969 1874.3064634956586 
0.00036 0.00018 1908.5017291019874 1906.3862952379648 1908.3245469655383 1882.591283871931 
0.000365 0.0001825 1916.6537014622138 1914.6442594294585 1916.6034340375752 1890.7825896483077 
0.00037 0.000185 1924.7184220650852 1922.8105827083673 1924.7896538523382 1898.8869050992012 
0.000375 0.0001875 1932.7021954183995 1930.8916586267326 1932.8896414714727 1906.9102993170866 
0.00038 0.00019 1940.6108704882008 1938.893434674824 1940.9093850887698 1914.858417969383 
0.000385 0.0001925 1948.4498736146381 1946.8214434017304 1948.854457061863 1922.736512839736 
0.00039 0.000195 1956.2242390494407 1954.6808313647448 1956.7300427890027 1930.5494693082817 
0.000395 0.0001975 1963.938637286857 1962.4763860590215 1964.5409675805445 1938.301831914681 
0.0004 0.0002 1971.5974013475052 1970.2125609684263 1972.2917216644162 1945.997828137688 
0.000405 0.0002025 1979.204551163039 1977.8934988686472 1979.9864834551347 1953.6413905156787 
0.00041 0.000205 1986.7638161988668 1985.5230535045123 1987.629141206964 1961.2361772238876 
0.000415 0.0002075 1994.2786564422279 1993.1048097549292 1995.2233131634134 1968.7855912160196 
0.00042 0.00021 2001.7522818737468 2000.6421023909759 2002.7723663075078 1976.2927980304062 
0.000425 0.0002125 2009.1876705320376 2008.138033525283 2010.2794338099843 1983.7607423538661 
0.00043 0.000215 2016.5875852730292 2015.595488844018 2017.7474312658449 1991.192163429953 
0.000435 0.0002175 2023.9545893183113 2023.0171527064074 2025.1790718033924 1998.589609392205 
0.00044 0.00022 2031.2910606800187 2030.4055221908002 2032.5768801440595 2005.9554505973997 
0.000445 0.0002225 2038.5992055434187 2037.7629201607783 2039.943205685884 2013.2918920285888 
0.00045 0.000225 2045.881070682525 2045.091507419673 2047.2802346784374 2020.6009848327967 
0.000455 0.0002275 2053.138554978594 2052.3932940170944 2054.5900015522834 2027.8846370537644 
0.00046 0.00023 2060.3734201063444 2059.670149766633 2061.8743994616993 2035.144623615905 
0.000465 0.0002325 2067.587300448021 2066.9238140297703 2069.1351900952777 2042.3825956116946 
0.00047 0.000235 2074.781712291105 2074.1559048171844 2076.3740128052514 2049.600088941111 
0.000475 0.0002375 2081.958062361433 2081.3679272550894 2083.592393102863 2056.7985323483204 
0.00048 0.00024 2089.1176557397334 2088.5612814608926 2090.7917505637806 2063.979254897663 
0.000485 0.0002425 2096.2617032061535 2095.737269869391 2097.9734061845506 2071.143492928059 
0.00049 0.000245 2103.391328054086 2102.8971040478395 2105.1385892281937 2078.292396522225 
0.000495 0.0002475 2110.507572411664 2110.0419110355438 2112.288443594425 2085.427035524551 
0.0005 0.00025 2117.6114031064685 2117.1727392411603 2119.424033747512 2092.548405139117 
0.000505 0.0002525 2124.7037171064962 2124.290563928555 2126.546350232483 2099.6574311371637 
0.00051 0.000255 2131.7853465679586 2131.3962923199306 2133.656314808273 2106.7549747012376 
0.000515 0.0002575 2138.8570635183637 2138.490768342915 2140.7547852244215 2113.8418369313845 
0.00052 0.00026 2145.9195842012005 2145.574777046466 2147.8425596660463 2120.918763036946 
0.000525 0.0002625 2152.973573106705 2152.6490487086844 2154.920380890164 2127.986446235919 
0.00053 0.000265 2160.019646711361 2159.7142626580353 2161.9889400747597 2135.045531382251 
0.000535 0.0002675 2167.0583769472128 2166.771050827974 2169.0488804005763 2142.0966183400783 
0.00054 0.00027 2174.0902944204886 2173.820001063576 2176.1008003841675 2149.140265122554 
0.000545 0.0002725 2181.115891397661 2180.861660197469 2183.145256979501 2156.176990811678 
0.00055 0.000275 2188.1356245757424 2187.896536911168 2190.1827684641758 2163.2072782744294 
0.000555 0.0002775 2195.149917652413 2194.9251043967793 2197.2138171252095 2170.231576689392 
0.00056 0.00028 2202.1591637104334 2201.9478028330063 2204.238851758323 2177.250303897108 
0.000565 0.0002825 2209.1637274297773 2208.9650416884124 2211.2582899936656 2184.2638485864577 
0.00057 0.000285 2216.163947139912 2215.9772018639833 2218.272520460033 2191.272572328488 
0.000575 0.0002875 2223.1601367237995 2222.98463768622 2225.281904798801 2198.2768114683613 
0.00058 0.00029 2230.152587384311 2229.9876787611693 2232.286779538002 2205.2768788852973 
0.000585 0.0002925 2237.141569283015 2236.9866316991065 2239.287457836266 2212.273065629734 
0.00059 0.000295 2244.127333060547 2243.9817817188928 2246.28423110565 2219.265642446265 
0.000595 0.0002975 2251.110111247122 2250.9733941403993 2253.277370521781 2226.254861190324 
0.0006 0.0003 2258.090119571134 2257.9617157728076 2260.267128429125 2233.2409561460368 
0.000605 0.00029749999999999997 2184.274489958894 2186.4586041130333 2188.742813863278 2191.5742894793702 
0.00061 0.00029499999999999996 2115.2907390519563 2119.4595855147936 2121.70309782233 2149.9076228127033 
0.000615 0.00029249999999999995 2050.7897321405926 2056.650420927284 2058.836557816707 2108.2409561460368 
0.00062 0.00028999999999999995 1990.4475617720016 1997.7387949544063 1999.8533973656026 2066.57428947937 
0.000625 0.00028749999999999994 1933.963724916673 1942.4527862974662 1944.4839442292136 2024.907622812703 
0.00063 0.000285 1881.0594318463577 1890.5394449111664 1892.4772529277423 1983.2409561460372 
0.000635 0.0002825 1831.4760372066144 1841.7634684277855 1843.5998043051998 1941.5742894793705 
0.00064 0.00028 1784.9735844545937 1795.9059709238654 1797.6342953989827 1899.9076228127037 
0.000645 0.00027749999999999997 1741.3294554706645 1752.7633375868852 1754.378513344125 1858.240956146037 
0.00065 0.00027499999999999996 1699.5902187948977 1711.0966709202187 1712.7118466774582 1816.5742894793702 
0.000655 0.00027249999999999996 1657.923552128231 1669.430004253552 1671.0451800107915 1774.9076228127033 
0.00066 0.00026999999999999995 1616.2568854615643 1627.763337586885 1629.3785133441247 1733.2409561460365 
0.000665 0.00026749999999999994 1574.5902187948975 1586.0966709202182 1587.7118466774577 1691.5742894793698 
0.00067 0.00026499999999999994 1532.9235521282308 1544.4300042535515 1546.045180010791 1649.907622812703 
0.000675 0.0002625 1491.256885461565 1502.7633375868857 1504.3785133441252 1608.2409561460372 
0.00068 0.00026 1449.5902187948982 1461.096670920219 1462.7118466774584 1566.5742894793705 
0.000685 0.00025749999999999997 1407.9235521282312 1419.4300042535522 1421.0451800107917 1524.9076228127035 
0.00069 0.00025499999999999996 1366.2568854615645 1377.7633375868852 1379.378513344125 1483.2409561460368 
0.000695 0.00025249999999999996 1324.5902187948977 1336.0966709202185 1337.711846677458 1441.57428947937 
0.0007 0.00024999999999999995 1282.923552128231 1294.4300042535517 1296.0451800107912 1399.9076228127033 
0.000705 0.00024749999999999994 1241.2568854615643 1252.763337586885 1254.3785133441245 1358.2409561460365 
0.00071 0.000245 1199.5902187948984 1211.0966709202191 1212.7118466774587 1316.5742894793707 
0.000715 0.00024249999999999996 1157.923552128231 1169.430004253552 1171.0451800107915 1274.9076228127033 
0.00072 0.00023999999999999998 1116.2568854615647 1127.7633375868854 1129.3785133441252 1233.240956146037 
0.000725 0.00023749999999999997 1074.590218794898 1086.0966709202187 1087.7118466774582 1191.5742894793702 
0.00073 0.00023499999999999997 1032.9235521282312 1044.430004253552 1046.0451800107915 1149.9076228127035 
0.000735 0.00023249999999999996 991.2568854615645 1002.7633375868852 1004.3785133441247 1108.2409561460368 
0.00074 0.00022999999999999995 949.5902187948976 961.0966709202185 962.711846677458 1066.57428947937 
0.000745 0.00022749999999999995 907.9235521282309 919.4300042535516 921.0451800107912 1024.9076228127033 
0.00075 0.00022499999999999997 866.2568854615646 877.7633375868853 879.3785133441248 983.2409561460369 
0.000755 0.00022249999999999996 824.5902187948977 836.0966709202186 837.7118466774581 941.57428947937 
0.00076 0.00021999999999999998 782.9235521282314 794.4300042535522 796.0451800107918 899.9076228127037 
0.000765 0.00021749999999999997 741.2568854615647 752.7633375868854 754.3785133441249 858.240956146037 
0.00077 0.00021499999999999997 699.5902187948979 711.0966709202187 712.7118466774582 816.5742894793701 
0.000775 0.00021249999999999996 657.9235521282311 669.4300042535518 671.0451800107915 774.9076228127034 
0.00078 0.00020999999999999995 616.2568854615644 627.7633375868851 629.3785133441246 733.2409561460366 
0.000785 0.00020749999999999995 574.5902187948975 586.0966709202183 587.7118466774579 691.5742894793698 
0.00079 0.00020499999999999994 532.9235521282308 544.4300042535515 546.0451800107911 649.907622812703 
0.000795 0.00020249999999999996 491.2568854615644 502.7633375868852 504.37851334412477 608.2409561460368 
0.0008 0.00019999999999999996 449.5902187948977 461.0966709202184 462.71184667745797 566.5742894793699 
0.000805 0.00019749999999999998 407.92355212823134 419.43000425355206 421.0451800107916 524.9076228127036 
0.00081 0.00019499999999999997 366.25688546156454 377.7633375868853 379.3785133441249 483.2409561460368 
0.000815 0.00019249999999999996 324.5902187948978 336.0966709202185 337.7118466774581 441.57428947937007 
0.00082 0.00018999999999999996 282.923552128231 294.4300042535518 296.04518001079134 399.90762281270327 
0.000825 0.00018749999999999995 241.25688546156422 252.76333758688497 254.37851334412454 358.2409561460365 
0.00083 0.00018499999999999994 199.59021879489742 211.0966709202182 212.71184667745774 316.5742894793697 
0.000835 0.00018249999999999996 157.9235521282311 169.43000425355186 171.04518001079143 274.9076228127034 
0.00084 0.00017999999999999996 116.25688546156432 127.76333758688509 129.37851334412466 233.2409561460366 
0.000845 0.00017749999999999995 74.59021879489754 86.0966709202183 87.71184667745787 191.57428947936984 
0.00085 0.00017499999999999994 32.92355212823077 44.43000425355152 46.04518001079109 149.90762281270307 
0.000855 0.00017249999999999996 -8.743114538435561 2.763337586885196 4.378513344124763 108.24095614603672 
0.00086 0.00016999999999999996 -50.40978120510234 -38.903329079781585 -37.288153322542016 66.57428947936995 
0.000865 0.00016749999999999995 -92.07644787176912 -80.56999574644836 -78.9548199892088 24.90762281270317 
0.00087 0.00016499999999999994 -133.7431145384359 -122.23666241311514 -120.62148665587557 -16.759043853963608 
0.000875 0.00016249999999999997 -175.40978120510223 -163.90332907978146 -162.2881533225419 -58.425710520629934 
0.00088 0.00015999999999999996 -217.076447871769 -205.56999574644826 -203.9548199892087 -100.09237718729672 
0.000885 0.00015749999999999995 -258.7431145384358 -247.23666241311503 -245.62148665587546 -141.7590438539635 
0.00089 0.00015499999999999995 -300.40978120510255 -288.9033290797818 -287.28815332254226 -183.42571052063028 
0.000895 0.00015249999999999997 -342.0764478717689 -330.5699957464481 -328.95481998920854 -225.0923771872966 
0.0009 0.00014999999999999996 -383.7431145384357 -372.2366624131149 -370.62148665587534 -266.75904385396336 
0.000905 0.0001525 -342.07644787176844 -330.56999574644766 -328.9548199892081 -225.09237718729614 
0.00091 0.000155 -300.40978120510164 -288.9033290797809 -287.28815332254135 -183.42571052062937 
0.000915 0.0001575 -258.7431145384349 -247.23666241311412 -245.62148665587455 -141.7590438539626 
0.00092 0.00016 -217.0764478717681 -205.56999574644735 -203.95481998920778 -100.09237718729581 
0.000925 0.0001625 -175.40978120510178 -163.90332907978103 -162.28815332254146 -58.42571052062949 
0.00093 0.000165 -133.743114538435 -122.23666241311423 -120.62148665587468 -16.759043853962705 
0.000935 0.0001675 -92.07644787176821 -80.56999574644746 -78.95481998920789 24.907622812704073 
0.00094 0.00017 -50.40978120510144 -38.90332907978068 -37.28815332254111 66.57428947937085 
0.000945 0.0001725 -8.74311453843511 2.7633375868856476 4.378513344125215 108.24095614603718 
0.00095 0.000175 32.92355212823167 44.430004253552426 46.045180010791995 149.90762281270395 
0.000955 0.0001775 74.59021879489845 86.09667092021921 87.71184667745878 191.57428947937075 
0.00096 0.00018 116.25688546156523 127.76333758688598 129.37851334412557 233.24095614603752 
0.000965 0.0001825 157.92355212823156 169.4300042535523 171.04518001079188 274.90762281270383 
0.00097 0.000185 199.59021879489833 211.09667092021908 212.71184667745865 316.57428947937063 
0.000975 0.0001875 241.2568854615651 252.76333758688588 254.37851334412545 358.2409561460374 
0.00098 0.00019 282.9235521282319 294.4300042535526 296.0451800107922 399.9076228127042 
0.000985 0.0001925 324.5902187948982 336.09667092021897 337.71184667745854 441.5742894793705 
0.00099 0.000195 366.256885461565 377.76333758688577 379.37851334412534 483.24095614603726 
0.000995 0.0001975 407.9235521282318 419.4300042535525 421.0451800107921 524.9076228127041 
0.001 0.0002 449.59021879489853 461.0966709202193 462.7118466774589 566.5742894793708 
0.001005 0.0002025 491.2568854615649 502.76333758688565 504.3785133441252 608.2409561460372 
0.00101 0.000205 532.9235521282317 544.4300042535524 546.045180010792 649.907622812704 
0.001015 0.0002075 574.5902187948984 586.0966709202193 587.7118466774588 691.5742894793707 
0.00102 0.00021 616.2568854615653 627.763337586886 629.3785133441255 733.2409561460375 
0.001025 0.0002125 657.9235521282316 669.4300042535523 671.0451800107919 774.9076228127038 
0.00103 0.000215 699.5902187948983 711.0966709202191 712.7118466774587 816.5742894793706 
0.001035 0.0002175 741.2568854615652 752.7633375868859 754.3785133441254 858.2409561460374 
0.00104 0.00022 782.9235521282319 794.4300042535526 796.0451800107923 899.9076228127042 
0.001045 0.0002225 824.5902187948982 836.096670920219 837.7118466774585 941.5742894793705 
0.00105 0.000225 866.256885461565 877.7633375868858 879.3785133441253 983.2409561460373 
0.001055 0.0002275 907.9235521282318 919.4300042535525 921.0451800107921 1024.907622812704 
0.00106 0.00023 949.5902187948985 961.0966709202193 962.7118466774589 1066.574289479371 
0.001065 0.0002325 991.2568854615653 1002.7633375868861 1004.3785133441256 1108.2409561460377 
0.00107 0.000235 1032.9235521282317 1044.4300042535524 1046.045180010792 1149.907622812704 
0.001075 0.0002375 1074.5902187948984 1086.0966709202191 1087.7118466774587 1191.5742894793707 
0.00108 0.00024 1116.2568854615652 1127.7633375868859 1129.3785133441256 1233.2409561460374 
0.001085 0.0002425 1157.923552128232 1169.4300042535529 1171.0451800107924 1274.9076228127042 
0.00109 0.000245 1199.5902187948984 1211.0966709202191 1212.7118466774587 1316.5742894793707 
0.001095 0.0002475 1241.2568854615652 1252.7633375868859 1254.3785133441254 1358.2409561460374 
0.0011 0.00025 1282.923552128232 1294.4300042535526 1296.0451800107921 1399.9076228127042 
0.001105 0.0002525 1324.5902187948986 1336.0966709202194 1337.7118466774589 1441.574289479371 
0.00111 0.000255 1366.2568854615654 1377.763337586886 1379.3785133441258 1483.2409561460377 
0.001115 0.0002575 1407.9235521282321 1419.430004253553 1421.0451800107926 1524.9076228127044 
0.00112 0.00026 1449.5902187948982 1461.096670920219 1462.7118466774584 1566.5742894793705 
0.001125 0.0002625 1491.256885461565 1502.7633375868857 1504.3785133441252 1608.2409561460372 
0.00113 0.000265 1532.9235521282317 1544.4300042535524 1546.045180010792 1649.907622812704 
0.001135 0.0002675 1574.5902187948984 1586.0966709202191 1587.7118466774587 1691.5742894793707 
0.00114 0.00027 1616.2568854615652 1627.7633375868859 1629.3785133441256 1733.2409561460374 
0.001145 0.0002725 1657.923552128232 1669.4300042535529 1671.0451800107924 1774.9076228127042 
0.00115 0.000275 1699.5902187948989 1711.0966709202196 1712.711846677459 1816.5742894793711 
0.001155 0.0002775 1741.185164543016 1751.3903453354321 1752.8997503693474 1858.240956146038 
0.00116 0.00028 1780.9963209904402 1789.3573292875674 1790.779139534598 1899.9076228127037 
0.001165 0.0002825 1818.4326434126867 1825.1599500182363 1826.5103235826514 1941.5742894793705 
0.00117 0.000285 1853.6657290369617 1858.9492096126571 1860.2424796097396 1983.2409561460372 
0.001175 0.0002875 1886.8547760730798 1890.865575126847 1892.114425456425 2024.907622812704 
0.00118 0.00029 1918.1474796232308 1921.0397135896587 1922.2553390819585 2066.5742894793707 
0.001185 0.0002925 1947.6808628564343 1949.5931757256085 1950.7854279833666 2108.2409561460377 
0.00119 0.000295 1975.5820481252247 1976.639031976104 1977.816552128285 2149.907622812704 
0.001195 0.0002975 2001.9689723641313 2002.2824641471072 2003.452803629676 2191.574289479371 
0.0012 0.0003 2026.9510507959624 2026.6213157790478 2027.7910461663898 2233.240956146037 
0.001205 0.0003025 2050.6297926809834 2049.746604118838 2050.921416944918 2240.2241452521275 
0.00121 0.000305 2073.0993725742073 2071.742996372907 2072.927793803584 2247.2046312422895 
0.001215 0.0003075 2094.447160305626 2092.689252733281 2093.888229879774 2254.1826027060065 
0.00122 0.00031 2114.7542126659146 2112.658638494869 2113.875358092716 2261.1582350753547 
0.001225 0.0003125 2134.095729564646 2131.719307420378 2132.9567675378903 2268.131691542966 
0.00123 0.000315 2152.541477228098 2149.934658358835 2151.1953537436143 2275.1031239159374 
0.001235 0.0003175 2170.1561808182664 2167.363666983756 2168.6496446048695 2282.072673410175 
0.00124 0.00032 2186.9998886825942 2184.061194386784 2185.3741036834167 2289.04047138931 
0.001245 0.0003225 2203.128310284285 2200.0782741415383 2201.419412445941 2296.0066400520705 
0.00125 0.000325 2218.593129714956 2215.462379339759 2216.832732902831 2302.9712930716937 
0.001255 0.0003275 2233.4422965539484 2230.2576709970194 2231.6579520086107 2309.9345361907226 
0.00126 0.00033 2247.7202957111704 2244.5052291278043 2245.935909090561 2316.896467774316 
0.001265 0.0003325 2261.4683977720283 2258.2432676990766 2259.7046074840887 2323.8571793249453 
0.00127 0.000335 2274.7248912533096 2271.5073345870824 2272.999411471573 2330.8167559611898 
0.001275 0.0003375 2287.525298077066 2284.3304975836763 2285.8532295452455 2337.775276863122 
0.00128 0.00034 2299.9025734751026 2296.7435174254692 2298.2966849438167 2344.732815686625 
0.001285 0.0003425 2311.8872914490653 2308.775008751167 2310.358274346576 2351.689440948798 
0.00129 0.000345 2323.507816829835 2320.451589829337 2322.0645155473558 2358.6452163864788 
0.001295 0.0003475 2334.790464904501 2331.798021840037 2333.4400848736154 2365.600201289748 
0.0013 0.00035 2345.7596495092503 2342.8373384391393 2344.5079450627823 2372.5544508121684 
0.001305 0.0003525 2356.438020421582 2353.590966283264 2355.289464258515 2379.5080162593817 
0.00131 0.000355 2366.846590825039 2364.078837146016 2365.8045267435555 2386.460945357565 
0.001315 0.0003575 2377.004855563779 2374.319492212142 2376.071635982983 2393.413282503161 
0.00132 0.00036 2386.930900852487 2384.33017909536 2386.108010511884 2400.365068995189 
0.001325 0.0003625 2396.641506059027 2394.1269420875 2395.9296731643162 2407.316343251338 
0.00133 0.000365 2406.1522381326445 2403.7247061111966 2405.5515341059822 2414.2671410089965 
0.001335 0.0003675 2415.4775392091 2413.137354815411 2414.9874681008855 2421.217495512245 
0.00134 0.00037 2424.6308078857746 2422.3778032224322 2424.250386412392 2428.1674376858095 
0.001345 0.0003725 2433.624474624115 2431.4580653064827 2433.35230371128 2435.1169962968775 
0.00135 0.000375 2442.470071703761 2440.389316857537 2442.3044003375294 2442.066198105623 
0.001355 0.0003775 2451.17829812203 2449.1819539592934 2451.1170802384727 2449.01506800523 
0.00136 0.00038 2459.7590798039937 2457.8456473872834 2459.8000248835747 2455.963629152153 
0.001365 0.0003825 2468.221625461983 2466.38939321177 2468.3622434352233 2462.9119030872735 
0.00137 0.000385 2476.5744784188814 2474.8215598702072 2476.8121194355313 2469.8599098486266 
0.001375 0.0003875 2484.825564686845 2483.149931955576 2485.1574542510693 2476.8076680762415 
0.00138 0.00039 2492.982237572024 2491.3817509497167 2493.4055075006963 2483.7551951096825 
0.001385 0.0003925 2501.051319056302 2499.52375311481 2501.5630346759635 2490.7025070787745 
0.00139 0.000395 2509.039138188936 2507.5822047412526 2509.6363221490597 2497.649618988007 
0.001395 0.0003975 2516.951566704148 2515.5629349363926 2517.631219749714 2504.5965447950452 
0.0014 0.0004 2524.7940520651173 2523.47136612567 2525.5531710798673 2511.543297483763 
0.001405 0.0004025 2532.5716481203244 2531.312542425774 2533.4072417232137 2518.489889132183 
0.00141 0.000405 2540.2890435447766 2539.0911560382724 2541.1981454957972 2525.436330975673 
0.001415 0.0004075 2547.950588226175 2546.811571801838 2548.930268873698 2532.3826334657424 
0.00142 0.00041 2555.560317744498 2554.4778500315115 2556.6076937243884 2539.3288063247214 
0.001425 0.0004125 2563.1219760827857 2562.093767764541 2564.234218459571 2546.27485859664 
0.00143 0.000415 2570.6390366969144 2569.6628385239483 2571.8133777191038 2553.220798694549 
0.001435 0.0004175 2578.11472206295 2577.1883307032413 2579.3484606880206 2560.1666344445425 
0.00144 0.00042 2585.552021812072 2584.6732846684763 2586.842528141566 2567.112373126706 
0.001445 0.0004225 2592.953709555133 2592.1205286671434 2594.298428306586 2574.0580215132145 
0.00145 0.000425 2600.322358491536 2599.5326936271426 2601.7188116214516 2581.0035859037644 
0.001455 0.0004275 2607.660355890267 2606.9122269232676 2609.1061444710226 2587.9490721585407 
0.00146 0.00043 2614.9699165245756 2614.2614051832284 2616.4627219678086 2594.8944857288748 
0.001465 0.0004325 2622.2530951359204 2621.5823462002463 2623.7906798455856 2601.839831685775 
0.00147 0.000435 2629.5117979973033 2628.877020014527 2631.092005527073 2608.7851147464576 
0.001475 0.0004375 2636.7477936410864 2636.1472592216087 2638.368548423054 2615.730339299031 
0.00148 0.00044 2643.9627228116487 2643.394768561531 2645.622029516294 2622.675509425455 
0.001485 0.0004425 2651.1581076989005 2650.6211338389767 2652.8540502799183 2629.6206289229035 
0.00149 0.000445 2658.3353605046145 2657.827830221097 2660.066100976485 2636.5657013236305 
0.001495 0.0004475 2665.4957913897906 2665.0162299564035 2667.2595683807476 2643.510729913455 
0.0015 0.00045 2672.640615847759 2672.187609555138 2674.435742966115 2650.4557177489505 
0.001505 0.0004525 2679.770961544541 2679.34315646869 2681.595825592081 2657.4006676734425 
0.00151 0.000455 2686.8878746649425 2686.4839753030005 2688.74093372725 2664.3455823318845 
0.001515 0.0004575 2693.9923258001018 2693.6110935984843 2695.872107240226 2671.290464184699 
0.00152 0.00046 2701.0852154096256 2700.725467206686 2702.9903137883616 2678.2353155206506 
0.001525 0.0004625 2708.1673788890485 2707.827985291835 2710.0964538322987 2685.180138468822 
0.00153 0.000465 2715.2395912711386 2714.9194749834455 2717.191365302293 2692.1249350097573 
0.001535 0.0004675 2722.302571587494 2722.000705704324 2724.2758279404816 2699.06970698582 
0.00154 0.00047 2729.356986915002 2729.072393196614 2731.350567341632 2706.014456110841 
0.001545 0.0004725 2736.403456129894 2736.135203266962 2738.416258713272 2712.9591839790764 
0.00155 0.000475 2743.442553390565 2743.1897552703863 2745.4735303747175 2719.9038920735597 
0.001555 0.0004775 2750.474811368726 2750.2366253510913 2752.522967013113 2726.848581773854 
0.00156 0.00048 2757.5007242470883 2757.2763494571736 2759.565112713369 2733.793254363275 
0.001565 0.0004825 2764.520750500441 2764.3094261450015 2766.6004737776875 2740.7379110356046 
0.00157 0.000485 2771.5353154757845 2771.336319187942 2773.629521349293 2747.682552901338 
0.001575 0.0004875 2778.5448137860285 2778.35746000308 2780.6526938539687 2754.627180993492 
0.00158 0.00049 2785.5496115307296 2785.3732499086364 2787.670399272042 2761.5717962730155 
0.001585 0.0004925 2792.5500483563656 2792.384062223882 2794.6830172525956 2768.516399633813 
0.00159 0.000495 2799.5464393677453 2799.3902442225603 2801.6909010808677 2775.460991907423 
0.001595 0.0004975 2806.5390769012993 2806.392118950013 2808.694379509027 2782.4055738673705 
0.0016 0.0005 2813.528232170252 2813.389986913534 2815.693758459813 2789.350146233213 
0.001605 0.0005025 2820.5141567909022 2820.384127654795 2822.6893226118764 2796.2947096743064 
0.00161 0.000505 2827.4970841986333 2827.374801212556 2829.681336875019 2803.2392648133086 
0.001615 0.0005075 2834.4772309616023 2834.3622494833426 2836.6700477630034 2810.1838122294344 
0.00162 0.00051 2841.4547979995045 2841.346697487174 2843.655684671014 2817.1283524614896 
0.001625 0.0005125 2848.42997171428 2848.328354545002 2850.6384610644245 2824.0728860106883 
0.00163 0.000515 2855.4029250391127 2855.30741537399 2857.618575585003 2831.0174133432756 
0.001635 0.0005175 2862.3738184116382 2862.28406110638 2864.596213080301 2837.961934892968 
0.00164 0.00052 2869.3428006768327 2869.2584602372867 2871.571545561567 2844.9064510632265 
0.001645 0.0005225 2876.310009924646 2876.230769506347 2878.544733095126 2851.8509622293573 
0.00165 0.000525 2883.2755742671334 2883.2011347178764 2885.51592463187 2858.795468740488 
0.001655 0.0005275 2890.23961255942 2890.1696915037946 2892.485258779145 2865.7399709213846 
0.00166 0.00053 2897.2022350685716 2897.1365660333313 2899.4528645190326 2872.6844690741564 
0.001665 0.0005325 2904.1635440941423 2904.101875673211 2906.4188618767544 2879.6289634798354 
0.00167 0.000535 2911.1236345438756 2911.0657296017807 2913.3833625426605 2886.573454399847 
0.001675 0.0005375 2918.082594467815 2918.028229380295 2920.3464704510243 2893.517942077377 
0.00168 0.00054 2925.040505553811 2924.98946948434 2927.308282318646 2900.462426738646 
0.001685 0.0005425 2931.997443587238 2931.9495377981793 2934.2688881460545 2907.406908594089 
0.00169 0.000545 2938.9534788774818 2938.908516074619 2941.2283716838997 2914.3513878394624 
0.001695 0.0005475 2945.9086766536175 2945.866480362781 2948.186810866965 2921.295864656865 
0.0017 0.00055 2952.863097431495 2952.8235014060315 2955.144278218032 2928.240339215688 
0.001705 0.0005525 2959.8167973542995 2959.779645012157 2962.1008412237093 2935.184811673508 
0.00171 0.000555 2966.7698285085057 2966.7349723976986 2969.0565626841544 2942.1292821769066 
0.001715 0.0005575 2973.7222392170006 2973.689540508281 2976.011501038513 2949.0737508622387 
0.00172 0.00056 2980.674074311026 2980.6434023165734 2982.9657106677605 2956.0182178563446 
0.001725 0.0005625 2987.6253753824803 2987.5966070994823 2989.9192421765174 2962.9626832772196 
0.00173 0.000565 2994.5761810179724 2994.5492006959867 2996.872142655277 2969.907147234623 
0.001735 0.0005675 3001.5265270159753 3001.5012257469984 3003.8244559244486 2976.851609830657 
0.00174 0.00057 3008.476446588293 3008.4527219184824 3010.7762227614307 2983.7960711603005 
0.001745 0.0005725 3015.4259705469594 3015.40372610901 3017.727481111934 2990.7405313119075 
0.00175 0.000575 3022.3751274776373 3022.3542726428345 3024.6782662866162 2997.684990367666 
0.001755 0.0005775 3029.3239439004883 3029.3043934494926 3031.6286111440695 3004.629448404031 
0.00176 0.00058 3036.2724444194223 3036.25411823088 3038.578546261097 3011.5739054921214 
0.001765 0.0005825 3043.220651860555 3043.2034746166664 3045.528100091168 3018.5183616980976 
0.00177 0.000585 3050.1685874006653 3050.152488308871 3052.4772991118657 3025.4628170835012 
0.001775 0.0005875 3057.116270686374 3057.101183216348 3059.4261679620986 3032.407271705583 
0.00178 0.00059 3064.063719944704 3064.049581579892 3066.374729569787 3039.3517256175965 
0.001785 0.0005925 3071.0109520856586 3070.9977040886156 3073.323005270672 3046.2961788690814 
0.00179 0.000595 3077.957982797383 3077.945569988204 3080.271014918886 3053.240631506123 
0.001795 0.0005975 3084.9048266344494 3084.893197181619 3087.2187769898355 3060.185083571587 
0.0018 0.0006 3091.8514970997685 3091.8406023227794 3094.1663086759454 3067.1295351053504 


==> results_pure_shear_dt_5.0e-6_reps_1.0_eta_0.0_loading.txt <==
0.0 0.0 0.0 0.0 0.0 0.0 
5.0e-6 5.0e-6 83.33333333333334 83.33333333333334 83.33333333333334 83.33333333333334 
1.0e-5 1.0e-5 166.66666666666669 166.66666666666669 166.66666666666669 166.66666666666669 
1.5e-5 1.5e-5 250.00000000000003 250.00000000000003 250.00000000000003 250.00000000000003 
2.0e-5 2.0e-5 333.33333333333337 333.33333333333337 333.33333333333337 333.33333333333337 
2.5e-5 2.5e-5 416.66666666666674 416.66666666666674 416.66666666666674 416.66666666666674 
3.0e-5 3.0e-5 500.00000000000006 500.00000000000006 500.00000000000006 500.00000000000006 
3.5e-5 3.5e-5 583.3333333333334 583.3333333333334 583.3333333333334 583.3333333333334 
4.0e-5 4.0e-5 666.6666666666667 666.6666666666667 666.6666666666667 666.6666666666667 
4.5e-5 4.5e-5 750.0000000000001 750.0000000000001 750.0000000000001 750.0000000000001 
5.0e-5 5.0e-5 833.3333333333335 833.3333333333335 833.3333333333335 833.3333333333335 
5.5e-5 5.5e-5 916.6666666666667 916.6666666666667 916.6666666666667 916.6666666666667 
6.0e-5 6.0e-5 1000.0000000000001 1000.0000000000001 1000.0000000000001 1000.0000000000001 
6.5e-5 6.5e-5 1083.3333333333333 1083.3333333333333 1083.3333333333333 1083.3333333333333 
7.0e-5 7.0e-5 1156.6948930938208 1156.6948930938208 1154.8947350026233 1097.2222222222222 
7.5e-5 7.5e-5 1170.5837819827098 1170.5837819827098 1158.3722723136896 1111.111111111111 
8.0e-5 8.0e-5 1184.4726708715987 1184.4726708715987 1174.1406742747722 1125.0 
8.5e-5 8.5e-5 1198.3615597604874 1198.3615597604874 1187.6902633751426 1138.888888888889 
9.0e-5 9.0e-5 1212.2504486493763 1212.2504486493765 1201.640404483126 1152.7777777777778 
9.5e-5 9.5e-5 1226.1393375382654 1226.1393375382652 1215.518235792638 1166.6666666666667 
0.0001 0.0001 1240.028226427154 1240.028226427154 1229.4091208551101 1180.5555555555557 
0.000105 0.000105 1253.917115316043 1253.9171153160432 1243.297649384029 1194.4444444444446 
0.00011 0.00011 1267.806004204932 1267.806004204932 1257.1866033270337 1208.3333333333335 
0.000115 0.000115 1281.6948930938208 1281.694893093821 1271.075480472005 1222.2222222222224 
0.00012 0.00012 1295.5837819827098 1295.5837819827098 1284.9643714809688 1236.1111111111113 
0.000125 0.000125 1309.4726708715984 1309.4726708715987 1298.8532599871303 1250.0000000000002 
0.00013 0.00013 1323.3615597604874 1323.3615597604876 1312.7421489451112 1263.888888888889 
0.000135 0.000135 1337.2504486493765 1337.2504486493763 1326.6310378215271 1277.7777777777778 
0.00014 0.00014 1351.1393375382652 1351.1393375382652 1340.5199267126677 1291.6666666666667 
0.000145 0.000145 1365.0282264271543 1365.028226427154 1354.4088156011499 1305.5555555555554 
0.00015 0.00015 1378.9171153160432 1378.917115316043 1368.2977044901124 1319.4444444444443 
0.000155 0.000155 1392.806004204932 1392.806004204932 1382.1865933789882 1333.3333333333333 
0.00016 0.00016 1406.6948930938208 1406.694893093821 1396.0754822678794 1347.2222222222222 
0.000165 0.000165 1420.5837819827098 1420.58378198271 1409.9643711567678 1361.111111111111 
0.00017 0.00017 1434.4726708715987 1434.4726708715987 1423.853260045657 1375.0000000000002 
0.000175 0.000175 1448.3615597604874 1448.3615597604876 1437.7421489345456 1388.8888888888891 
0.00018 0.00018 1462.2504486493763 1462.2504486493765 1451.6310378234346 1402.777777777778 
0.000185 0.000185 1476.1393375382652 1476.1393375382656 1465.5199267123235 1416.666666666667 
0.00019 0.00019 1490.0282264271539 1490.028226427154 1479.4088156012124 1430.5555555555559 
0.000195 0.000195 1503.9171153160428 1503.917115316043 1493.2977044901013 1444.4444444444448 
0.0002 0.0002 1517.806004204932 1517.8060042049322 1507.18659337899 1458.3333333333337 
0.000205 0.000205 1531.6948930938208 1531.694893093821 1521.0754822678791 1472.2222222222226 
0.00021 0.00021 1545.5837819827095 1545.5837819827095 1534.9643711567678 1486.1111111111115 
0.000215 0.000215 1559.4726708715984 1559.4726708715987 1548.853260045657 1500.0000000000005 
0.00022 0.00022 1573.3615597604874 1573.3615597604876 1562.7421489345452 1513.8888888888894 
0.000225 0.000225 1587.250448649376 1587.2504486493765 1576.6310378234346 1527.7777777777783 
0.00023 0.00023 1601.1393375382652 1601.1393375382654 1590.5199267123235 1541.6666666666672 
0.000235 0.000235 1615.0282264271543 1615.0282264271543 1604.4088156012122 1555.5555555555559 
0.00024 0.00024 1628.9171153160437 1628.9171153160435 1618.2977044901013 1569.4444444444448 
0.000245 0.000245 1642.8060042049324 1642.8060042049324 1632.18659337899 1583.3333333333337 
0.00025 0.00025 1656.6948930938215 1656.694893093821 1646.0754822678791 1597.2222222222226 
0.000255 0.000255 1670.583781982711 1670.5837819827098 1659.9643711567678 1611.1111111111115 
0.00026 0.00026 1684.4726708715996 1684.472670871599 1673.8532600456567 1625.0000000000005 
0.000265 0.000265 1698.3615597604883 1698.3615597604876 1687.7421489345452 1638.8888888888896 
0.00027 0.00027 1712.2504486493776 1712.2504486493767 1701.6310378234343 1652.7777777777785 
0.000275 0.000275 1726.1393375382665 1726.1393375382656 1715.519926712323 1666.6666666666674 
0.00028 0.00028 1740.0282264271555 1740.0282264271546 1729.4088156012122 1680.5555555555563 
0.000285 0.000285 1753.9171153160444 1753.9171153160435 1743.2977044901006 1694.4444444444455 
0.00029 0.00029 1767.8060042049333 1767.8060042049326 1757.1865933789898 1708.3333333333344 
0.000295 0.000295 1781.6948930938224 1781.694893093821 1771.0754822678784 1722.2222222222233 
0.0003 0.0003 1795.5837819827113 1795.58378198271 1784.9643711567676 1736.1111111111122 
0.000305 0.000305 1809.4726708716 1809.472670871599 1798.8532600456558 1750.0000000000014 
0.00031 0.00031 1823.3615597604894 1823.361559760488 1812.7421489345454 1763.8888888888903 
0.000315 0.000315 1837.250448649378 1837.250448649377 1826.6310378234343 1777.7777777777792 
0.00032 0.00032 1851.1393375382672 1851.1393375382659 1840.5199267123232 1791.666666666668 
0.000325 0.000325 1865.0282264271564 1865.0282264271548 1854.408815601212 1805.5555555555568 
0.00033 0.00033 1878.917115316045 1878.9171153160435 1868.2977044901006 1819.4444444444457 
0.000335 0.000335 1892.8060042049342 1892.8060042049324 1882.18659337899 1833.3333333333344 
0.00034 0.00034 1906.6948930938233 1906.6948930938215 1896.0754822678787 1847.2222222222233 
0.000345 0.000345 1920.5837819827123 1920.58378198271 1909.9643711567676 1861.111111111112 
0.00035 0.00035 1934.472670871601 1934.4726708715991 1923.8532600456565 1875.000000000001 


==> results_pure_shear_dt_5.0e-6_reps_1.0_eta_1.0_loading-unloading.txt <==
0.0 0.0 0.0 0.0 0.0 0.0 
5.0e-6 5.0e-6 83.33333333333334 83.33333333333334 83.33333333333334 83.33333333333334 
1.0e-5 1.0e-5 166.66666666666669 166.66666666666669 166.66666666666669 166.66666666666669 
1.5e-5 1.5e-5 250.00000000000003 250.00000000000003 250.00000000000003 250.00000000000003 
2.0e-5 2.0e-5 333.33333333333337 333.33333333333337 333.33333333333337 333.33333333333337 
2.5e-5 2.5e-5 416.66666666666674 416.66666666666674 416.66666666666674 416.66666666666674 
3.0e-5 3.0e-5 500.00000000000006 500.00000000000006 500.00000000000006 500.00000000000006 
3.5e-5 3.5e-5 583.3333333333334 583.3333333333334 583.3333333333334 583.3333333333334 
4.0e-5 4.0e-5 666.6666666666667 666.6666666666667 666.6666666666667 666.6666666666667 
4.5e-5 4.5e-5 750.0000000000001 750.0000000000001 750.0000000000001 750.0000000000001 
5.0e-5 5.0e-5 833.3333333333335 833.3333333333335 833.3333333333335 833.3333333333335 
5.5e-5 5.5e-5 916.6666666666667 916.6666666666667 916.6666666666667 916.6666666666667 
6.0e-5 6.0e-5 1000.0000000000001 1000.0000000000001 1000.0000000000001 1000.0000000000001 
6.5e-5 6.5e-5 1083.3333333333333 1083.3333333333333 1083.3333333333333 1083.3333333333333 
7.0e-5 7.0e-5 1166.6131633224588 1165.9709615336776 1165.9742000981935 1161.8217054263566 
7.5e-5 7.5e-5 1246.6895719083893 1243.8121660611293 1243.8407460416145 1235.8031368307193 
8.0e-5 8.0e-5 1321.9835010724512 1317.1915811254257 1317.2645127426204 1305.5920652688862 
8.5e-5 8.5e-5 1392.8405161043743 1386.420494363531 1386.554018648206 1371.4809909478013 
9.0e-5 9.0e-5 1459.581212950806 1451.7884756702952 1451.9963578610664 1433.7420070832259 
9.5e-5 9.5e-5 1522.5030224129932 1513.564892389766 1513.8586879032414 1492.6282236433108 
0.0001 0.0001 1581.8818839794249 1572.000318795475 1572.3896141654782 1548.3750917612194 
0.000105 0.000105 1637.9737987131682 1627.3278472348948 1627.8204782167404 1601.2016357468708 
0.00011 0.00011 1691.016269932976 1679.7643077986957 1680.3665566500645 1651.311599144376 
0.000115 0.000115 1741.2296397958037 1729.5114028968053 1730.2281766773583 1698.8945108319776 
0.00012 0.00012 1788.8183293025297 1776.7567626779924 1777.5917542543257 1744.126676742925 
0.000125 0.000125 1833.971988705188 1821.6749268155309 1822.6307601152178 1787.1721023965192 
0.00013 0.00013 1876.8665647897833 1864.4282577961865 1865.506618723561 1828.1833510665294 
0.000135 0.000135 1917.6652910409728 1905.1677904913704 1906.3695447973428 1867.3023420773918 
0.00014 0.00014 1956.5196062608961 1944.0340224558825 1945.3593217436558 1904.6610934053256 
0.000145 0.000145 1993.5700068118183 1981.1576490895372 1982.6060260367663 1940.3824124700704 
0.00015 0.00015 2028.946837278681 2016.6602475084403 2018.230701293434 1974.5805387318483 
0.000155 0.000155 2062.771024001143 2050.65491270432 2052.3459855386427 2007.361741455983 
0.00016 0.00016 2095.15475560315 2083.2468493206416 2085.056694912325 2038.824875773008 
0.000165 0.000165 2126.2021143498046 2114.5339221420263 2116.460366841934 2069.061899943883 
0.00017 0.00017 2156.009661884602 2144.607168177423 2146.6477654956657 2098.158356536946 
0.000175 0.000175 2184.666982643318 2173.5512730165515 2175.7033521356525 2126.193820034368 
0.00018 0.00018 2212.2571880027276 2201.445013952175 2203.705722808585 2153.242313210265 
0.000185 0.000185 2238.8573840012673 2228.361672186863 2230.7280156419224 2179.3726944591604 
0.00019 0.00019 2264.539105263857 2254.3694162811476 2256.8382898563705 2204.649018101545 
0.000195 0.000195 2289.368717572811 2279.5316588494734 2282.0998784587196 2229.1308695518246 
0.0002 0.0002 2313.407791350388 2303.9073883703963 2306.571716442755 2252.8736771024733 
0.000205 0.000205 2336.7134481547873 2327.5514778472248 2330.308646199009 2275.929001955789 
0.00021 0.00021 2359.3386821395593 2350.5149719341966 2353.361701716063 2298.3448080208886 
0.000215 0.000215 2381.332658285471 2372.8453540306045 2375.778373046136 2320.1657128876486 
0.00022 0.00022 2402.740989083189 2394.5867947404417 2397.6028524054827 2341.433221290836 
0.000225 0.000225 2423.6059912238184 2415.7803829976538 2418.876263184928 2362.185942286049 
0.00023 0.00023 2443.9669237419007 2436.464341066379 2439.636873057292 2382.459791273844 
0.000235 0.000235 2463.860208951008 2456.674224541162 2459.920292286069 2402.288177929157 
0.00024 0.00024 2483.319637415315 2476.443108393673 2479.759658263023 2421.7021810193714 
0.000245 0.000245 2502.3765581106327 2495.8017600394196 2499.185807231002 2440.7307110257716 
0.00025 0.00025 2521.0600548450752 2514.778800330037 2518.2274340818576 2459.4006614193227 
0.000255 0.000255 2539.397109932176 2533.4008533135566 2536.911241057572 2477.7370493823164 
0.00026 0.00026 2557.4127560375628 2551.6926855462875 2555.262076125186 2495.7631467122314 
0.000265 0.000265 2575.130217053717 2569.677335685263 2573.3030617425975 2513.500601592774 
0.00027 0.00027 2592.571038795616 2587.376235039349 2591.0557146825213 2530.969551869247 
0.000275 0.000275 2609.7552102527607 2604.8093197098156 2608.540057535551 2548.1887304210054 
0.00028 0.00028 2626.7012760799607 2621.9951349071493 2625.7747224701575 2565.17556318233 
0.000285 0.000285 2643.426440959922 2638.950931989941 2642.7770477873096 2581.9462603246484 
0.00029 0.00029 2659.9466664249585 2655.6927587336227 2659.5631677700862 2598.5159010771927 
0.000295 0.000295 2676.2767606827065 2672.2355433013886 2676.1480962938913 2614.898512629947 
0.0003 0.0003 2692.4304619513437 2688.5931723566737 2692.5458046305516 2631.107143531733 
0.000305 0.00029499999999999996 2546.8343793446948 2547.8018195398854 2551.747442278697 2547.7738101983996 
0.00031 0.00028999999999999995 2410.754999381542 2415.8641269971367 2419.7620124461823 2464.4404768650656 
0.000315 0.00028499999999999993 2283.5046783072166 2292.1623975000057 2295.977521579878 2381.107143531732 
0.00032 0.00028 2164.4454591074145 2176.122028975544 2179.824474592206 2297.7738101983996 
0.000325 0.00027499999999999996 2052.9854813175525 2067.2085078675163 2070.7729236542727 2214.440476865066 
0.00033 0.00026999999999999995 1948.5756502468016 1964.92461226315 1968.3297219286917 2131.1071435317326 
0.000335 0.00026499999999999994 1850.7065468723665 1868.8078101505612 1872.0359680105198 2047.773810198399 
0.00034 0.00026 1758.9055610140383 1778.4278391931148 1781.464627833041 1964.4404768650663 
0.000345 0.00025499999999999996 1672.7342316555528 1693.3844553567296 1696.2183217147497 1881.1071435317328 
0.00035 0.00024999999999999995 1589.3984049877126 1610.051122023396 1612.884988381416 1797.7738101983991 
0.000355 0.00024499999999999994 1506.0650716543792 1526.7177886900624 1529.5516550480825 1714.4404768650656 
0.00036 0.00023999999999999995 1422.731738321046 1443.3844553567294 1446.2183217147494 1631.1071435317326 
0.000365 0.00023499999999999997 1339.3984049877129 1360.0511220233961 1362.8849883814162 1547.7738101983994 
0.00037 0.00022999999999999995 1256.0650716543794 1276.7177886900627 1279.5516550480827 1464.4404768650659 
0.000375 0.00022499999999999994 1172.7317383210457 1193.3844553567292 1196.2183217147492 1381.1071435317324 
0.00038 0.00021999999999999995 1089.3984049877126 1110.051122023396 1112.884988381416 1297.7738101983991 
0.000385 0.00021499999999999997 1006.0650716543795 1026.717788690063 1029.551655048083 1214.440476865066 
0.00039 0.00020999999999999995 922.731738321046 943.3844553567293 946.2183217147494 1131.1071435317326 
0.000395 0.00020499999999999994 839.3984049877124 860.0511220233958 862.8849883814158 1047.773810198399 
0.0004 0.00019999999999999996 756.0650716543794 776.7177886900627 779.5516550480827 964.4404768650659 
0.000405 0.00019499999999999997 672.7317383210462 693.3844553567295 696.2183217147497 881.1071435317327 
0.00041 0.00018999999999999996 589.3984049877126 610.051122023396 612.8849883814161 797.7738101983992 
0.000415 0.00018499999999999994 506.0650716543791 526.7177886900624 529.5516550480825 714.4404768650656 
0.00042 0.00017999999999999996 422.731738321046 443.38445535672935 446.2183217147494 631.1071435317325 
0.000425 0.00017499999999999994 339.39840498771247 360.05112202339575 362.88498838141584 547.773810198399 
0.00043 0.00016999999999999996 256.0650716543793 276.71778869006266 279.55165504808275 464.4404768650659 
0.000435 0.00016499999999999994 172.73173832104578 193.3844553567291 196.21832171474918 381.10714353173233 
0.00044 0.00015999999999999996 89.39840498771267 110.05112202339599 112.88498838141606 297.77381019839925 
0.000445 0.00015499999999999995 6.065071654379112 26.717788690062438 29.551655048082512 214.44047686506568 
0.00045 0.00014999999999999996 -77.26826167895399 -56.61554464327067 -53.78167828525059 131.10714353173256 
0.000455 0.000155 6.065071654380016 26.71778869006334 29.551655048083415 214.44047686506656 
0.00046 0.00016 89.39840498771358 110.0511220233969 112.88498838141697 297.77381019840016 
0.000465 0.000165 172.7317383210467 193.38445535673 196.2183217147501 381.10714353173324 
0.00047 0.00017 256.06507165438023 276.71778869006357 279.55165504808366 464.4404768650668 
0.000475 0.000175 339.3984049877133 360.05112202339666 362.88498838141675 547.7738101983999 
0.00048 0.00018 422.7317383210469 443.38445535673026 446.2183217147503 631.1071435317334 
0.000485 0.000185 506.06507165438 526.7177886900633 529.5516550480834 714.4404768650666 
0.00049 0.00019 589.3984049877135 610.0511220233969 612.884988381417 797.7738101984002 
0.000495 0.000195 672.7317383210467 693.38445535673 696.2183217147501 881.1071435317332 
0.0005 0.0002 756.0650716543802 776.7177886900636 779.5516550480836 964.4404768650668 
0.000505 0.000205 839.3984049877133 860.0511220233967 862.8849883814167 1047.7738101983998 
0.00051 0.00021 922.7317383210469 943.3844553567302 946.2183217147503 1131.1071435317335 
0.000515 0.000215 1006.06507165438 1026.7177886900633 1029.5516550480834 1214.4404768650666 
0.00052 0.00022 1089.3984049877135 1110.0511220233968 1112.8849883814169 1297.7738101984 
0.000525 0.000225 1172.7317383210466 1193.38445535673 1196.2183217147501 1381.1071435317333 
0.00053 0.00023 1256.0650716543803 1276.7177886900636 1279.5516550480836 1464.4404768650668 
0.000535 0.000235 1339.3984049877133 1360.0511220233966 1362.8849883814166 1547.7738101983998 
0.00054 0.00024 1422.7317383210468 1443.3844553567303 1446.2183217147503 1631.1071435317335 
0.000545 0.000245 1506.06507165438 1526.7177886900633 1529.5516550480834 1714.4404768650666 
0.00055 0.00025 1589.3984049877135 1610.0511220233968 1612.8849883814169 1797.7738101984 
0.000555 0.000255 1672.7292488395735 1691.793710702729 1694.438190865112 1881.1071435317338 
0.00056 0.00026 1753.3672930986008 1768.802320326913 1771.2926028376896 1964.4404768650663 
0.000565 0.000265 1829.1822761000697 1841.40722850445 1843.7745208518606 2047.7738101983998 
0.00057 0.00027 1900.5226954356733 1909.9156702199873 1912.1875825569275 2131.1071435317335 
0.000575 0.000275 1967.7118674761084 1974.6134454592473 1976.8143401935115 2214.440476865067 
0.00058 0.00028 2031.049746878311 2035.7664146740622 2037.9177248206004 2297.7738101983996 
0.000585 0.000285 2090.81461462145 2093.62188991265 2095.7424088627654 2381.107143531733 
0.00059 0.00029 2147.2646440713156 2148.4099288942825 2150.5160740384604 2464.4404768650666 
0.000595 0.000295 2200.639353886365 2200.3445387996767 2202.4505912399954 2547.7738101984005 
0.0006 0.0003 2251.160955941834 2249.6247960760115 2251.743118479503 2631.107143531733 
0.000605 0.000305 2299.0356058575603 2296.435888116014 2298.5771225906014 2647.153931967504 
0.00061 0.00031 2344.454563167017 2340.950082261753 2343.123329980362 2663.050169272097 
0.000615 0.000315 2387.5952676565807 2383.3276272035246 2385.540611358535 2678.8063590128036 
0.00062 0.00032 2428.62233793228 2423.717591490445 2425.9768050288103 2694.432271949895 
0.000625 0.000325 2467.688497833584 2462.2586435402923 2464.5694830085326 2709.9369971626925 
0.00063 0.00033 2504.93543590777 2499.0797772300734 2501.4466639470274 2725.3289896087063 
0.000635 0.000335 2540.494602781661 2534.3009868639783 2536.727476536967 2740.6161143646887 
0.00064 0.00034 2574.487950918064 2568.0338950505566 2570.522776856688 2755.8056877811055 
0.000645 0.000345 2607.028620919991 2600.3823367745044 2602.935722842605 2770.904515765369 
0.00065 0.00035 2638.2215782449284 2631.442902719263 2634.0623088687357 2785.9189293941427 
0.000655 0.000355 2668.164203912345 2661.30544468338 2663.991863203582 2800.8548180410626 
0.00066 0.00036 2696.946842528746 2690.0535457352717 2692.8075109222937 2815.7176601932374 
0.000665 0.000365 2724.6533107143405 2717.7649575664877 2720.586604672966 2830.5125521177392 
0.00067 0.00037 2751.3613687925777 2744.512007331961 2747.401125529383 2845.2442345281297 
0.000675 0.000375 2777.1431583970275 2770.361976106044 2773.3180560074675 2859.9171173905083 
0.00068 0.00038 2802.0656084583306 2795.377450934649 2798.3997271784806 2874.5353029989233 
0.000685 0.000385 2826.1908118559336 2819.6166523255984 2822.704141677754 2889.1026074408583 
0.00069 0.00039 2849.576374854293 2843.133738890823 2846.285274282831 2903.62258056514 
0.000695 0.000395 2872.2757412900287 2865.9790907344436 2869.19335161866 2918.0985245567194 
0.0007 0.0004 2894.3384933344487 2888.199573069594 2891.4751124393138 2932.5335112155535 
0.000705 0.000405 2915.8106305240212 2909.8387814433763 2913.1740498350487 2946.9303980299715 
0.00071 0.00041 2936.7348286290826 2930.937269853098 2934.3306366198694 2961.2918431286557 
0.000715 0.000415 2957.1506798175824 2951.5327629474114 2954.9825350675624 2975.620319189448 
0.00072 0.00042 2977.0949154654477 2971.660353422743 2975.1647920831147 2989.9181263777814 
0.000725 0.000425 2996.6016128674364 2991.352685647856 2994.9100208209006 3004.187404382432 
0.00073 0.00043 3015.702387011796 3010.6401264774195 3014.248569690822 3018.4301436115647 
0.000735 0.000435 3034.42656849794 3029.5509241483314 3033.208679628207 3032.6481956076573 
0.00074 0.00044 3052.8013685984247 3048.1113560902654 3051.8166304424667 3046.843282735806 
0.000745 0.000445 3070.852032394119 3066.345866423846 3070.0968770029126 3061.017007196098 
0.00075 0.00045 3088.601980844363 3084.277193865938 3088.072175967474 3075.1708594072234 
0.000755 0.000455 3106.0729425916256 3101.9264907112947 3105.763703711017 3089.306225805169 
0.00076 0.00046 3123.285076242425 3119.3134335131767 3123.1911660644287 3103.424396097832 
0.000765 0.000465 3140.2570838126517 3136.456326042058 3140.372900433107 3117.5265700134873 
0.00077 0.00047 3157.006315975729 3153.3721950611725 3157.3259708240826 3131.613863578437 
0.000775 0.000475 3173.548869705911 3170.07687942004 3174.066256274203 3145.687314956686 
0.00078 0.00048 3189.8996788662084 3186.585112932164 3190.608533137618 3159.7478898821887 
0.000785 0.000485 3206.072598250756 3202.910601470575 3206.966551659011 3173.7964867121136 
0.00079 0.00049 3222.080481554568 3219.066094684599 3223.15310722938 3187.8339411275465 
0.000795 0.000495 3237.9352537094683 3235.063452713149 3239.1801066936277 3201.8610305062457 
0.0008 0.0005 3253.6479779932824 3250.913708243584 3255.0586300535674 3215.878477990306 
0.000805 0.000505 3269.228918289949 3266.627124240888 3270.798987886119 3229.8869562700525 
0.00081 0.00051 3284.687596850936 3282.213247649233 3286.410774774226 3243.8870911039253 
0.000815 0.000515 3300.03284788302 3297.6809593469175 3301.902919027386 3257.8794645927996 
0.00082 0.00052 3315.2728672639923 3313.03852061608 3317.283728949458 3271.864618225859 
0.000825 0.000525 3330.415258666093 3328.2936163703416 3332.560935893511 3285.8430557139773 
0.00083 0.00053 3345.4670763467097 3343.453395366553 3347.7417343268235 3299.815245625406 
0.000835 0.000535 3360.4348648471887 3358.524507611091 3362.8328191136648 3313.7816238375876 
0.00084 0.00054 3375.324695823133 3373.513139156398 3377.8404202090637 3327.742595817912 
0.000845 0.000545 3390.1422022134793 3388.4250444698614 3392.7703349433464 3341.698538745345 
0.00085 0.00055 3404.8926099406367 3403.2655765444015 3407.6279580647497 3355.649803484042 
0.000855 0.000555 3419.580767320078 3418.0397149083146 3422.418309695795 3369.5967164192643 
0.00086 0.00056 3434.2111723449025 3432.7520916809453 3437.1460613482986 3383.5395811652056 
0.000865 0.000565 3448.7879979989148 3447.4070158105255 3451.8155601318335 3397.47868015368 
0.00087 0.00057 3463.315115740653 3462.008495620988 3466.4308512810785 3411.4142761119515 
0.000875 0.000575 3477.7961172905602 3476.5602597857596 3480.9956991188214 3425.3466134374753 
0.00088 0.00058 3492.2343348438817 3491.0657768382607 3495.513606563231 3439.2759194767214 
0.000885 0.000585 3506.6328598230507 3505.5282733212066 3509.9878332804897 3453.2024057147796 
0.00089 0.00059 3520.9945602750954 3519.950750669683 3524.421412576861 3467.1262688819656 
0.000895 0.000595 3535.3220970119633 3534.336000916329 3538.817167117726 3481.0476919832245 
0.0009 0.0006 3549.6179385846044 3548.6866213008034 3553.177723555049 3494.9668452557116 


==> results_pure_shear_dt_5.0e-6_reps_1.0_eta_1.0_relaxation.txt <==
0.0 0.0 0.0 0.0 0.0 0.0 
5.0e-6 5.0e-6 83.33333333333334 83.33333333333334 83.33333333333334 83.33333333333334 
1.0e-5 1.0e-5 166.66666666666669 166.66666666666669 166.66666666666669 166.66666666666669 
1.5e-5 1.5e-5 250.00000000000003 250.00000000000003 250.00000000000003 250.00000000000003 
2.0e-5 2.0e-5 333.33333333333337 333.33333333333337 333.33333333333337 333.33333333333337 
2.5e-5 2.5e-5 416.66666666666674 416.66666666666674 416.66666666666674 416.66666666666674 
3.0e-5 3.0e-5 500.00000000000006 500.00000000000006 500.00000000000006 500.00000000000006 
3.5e-5 3.5e-5 583.3333333333334 583.3333333333334 583.3333333333334 583.3333333333334 
4.0e-5 4.0e-5 666.6666666666667 666.6666666666667 666.6666666666667 666.6666666666667 
4.5e-5 4.5e-5 750.0000000000001 750.0000000000001 750.0000000000001 750.0000000000001 
5.0e-5 5.0e-5 833.3333333333335 833.3333333333335 833.3333333333335 833.3333333333335 
5.5e-5 5.5e-5 916.6666666666667 916.6666666666667 916.6666666666667 916.6666666666667 
6.0e-5 6.0e-5 1000.0000000000001 1000.0000000000001 1000.0000000000001 1000.0000000000001 
6.5e-5 6.5e-5 1083.3333333333333 1083.3333333333333 1083.3333333333333 1083.3333333333333 
7.0e-5 7.0e-5 1166.6131633224588 1165.9709615336776 1165.9742000981935 1161.8217054263566 
7.5e-5 7.5e-5 1246.6895719083893 1243.8121660611293 1243.8407460416145 1235.8031368307193 
8.0e-5 8.0e-5 1321.9835010724512 1317.1915811254257 1317.2645127426204 1305.5920652688862 
8.5e-5 8.5e-5 1392.8405161043743 1386.420494363531 1386.554018648206 1371.4809909478013 
9.0e-5 9.0e-5 1459.581212950806 1451.7884756702952 1451.9963578610664 1433.7420070832259 
9.5e-5 9.5e-5 1522.5030224129932 1513.564892389766 1513.8586879032414 1492.6282236433108 
0.0001 0.0001 1581.8818839794249 1572.000318795475 1572.3896141654782 1548.3750917612194 
0.000105 0.000105 1637.9737987131682 1627.3278472348948 1627.8204782167404 1601.2016357468708 
0.00011 0.00011 1691.016269932976 1679.7643077986957 1680.3665566500645 1651.311599144376 
0.000115 0.000115 1741.2296397958037 1729.5114028968053 1730.2281766773583 1698.8945108319776 
0.00012 0.00012 1788.8183293025297 1776.7567626779924 1777.5917542543257 1744.126676742925 
0.000125 0.000125 1833.971988705188 1821.6749268155309 1822.6307601152178 1787.1721023965192 
0.00013 0.00013 1876.8665647897833 1864.4282577961865 1865.506618723561 1828.1833510665294 
0.000135 0.000135 1917.6652910409728 1905.1677904913704 1906.3695447973428 1867.3023420773918 
0.00014 0.00014 1956.5196062608961 1944.0340224558825 1945.3593217436558 1904.6610934053256 
0.000145 0.000145 1993.5700068118183 1981.1576490895372 1982.6060260367663 1940.3824124700704 
0.00015 0.00015 2028.946837278681 2016.6602475084403 2018.230701293434 1974.5805387318483 
0.000155 0.000155 2062.771024001143 2050.65491270432 2052.3459855386427 2007.361741455983 
0.00016 0.00016 2095.15475560315 2083.2468493206416 2085.056694912325 2038.8248757730082 
0.000165 0.000165 2126.2021143498046 2114.5339221420263 2116.460366841934 2069.061899943883 
0.00017 0.00017 2156.009661884602 2144.607168177423 2146.6477654956657 2098.158356536946 
0.000175 0.000175 2184.666982643318 2173.5512730165515 2175.7033521356525 2126.193820034368 
0.00018 0.00018 2212.2571880027276 2201.445013952175 2203.705722808585 2153.242313210265 
0.000185 0.000185 2238.8573840012673 2228.361672186863 2230.7280156419224 2179.3726944591604 
0.00019 0.00019 2264.539105263857 2254.3694162811476 2256.8382898563705 2204.649018101545 
0.000195 0.000195 2289.368717572811 2279.5316588494734 2282.0998784587196 2229.1308695518246 
0.0002 0.0002 2313.407791350388 2303.9073883703963 2306.571716442755 2252.8736771024733 
0.000205 0.000205 2336.7134481547873 2327.5514778472248 2330.308646199009 2275.9290019557884 
0.00021 0.00021 2359.3386821395593 2350.5149719341966 2353.361701716063 2298.3448080208886 
0.000215 0.000215 2381.332658285471 2372.8453540306045 2375.778373046136 2320.165712887648 
0.00022 0.00022 2402.740989083189 2394.5867947404417 2397.6028524054827 2341.4332212908357 
0.000225 0.000225 2423.6059912238184 2415.7803829976538 2418.876263184928 2362.185942286049 
0.00023 0.00023 2443.9669237419007 2436.464341066379 2439.636873057292 2382.4597912738436 
0.000235 0.000235 2463.860208951008 2456.674224541162 2459.920292286069 2402.288177929157 
0.00024 0.00024 2483.319637415315 2476.443108393673 2479.759658263023 2421.7021810193705 
0.000245 0.000245 2502.3765581106327 2495.8017600394196 2499.185807231002 2440.730711025771 
0.00025 0.00025 2521.0600548450752 2514.778800330037 2518.2274340818576 2459.400661419322 
0.000255 0.000255 2539.397109932176 2533.4008533135566 2536.911241057572 2477.737049382316 
0.00026 0.00026 2557.4127560375628 2551.6926855462875 2555.262076125186 2495.763146712231 
0.000265 0.000265 2575.130217053717 2569.677335685263 2573.3030617425975 2513.500601592774 
0.00027 0.00027 2592.571038795616 2587.376235039349 2591.0557146825213 2530.969551869247 
0.000275 0.000275 2609.7552102527607 2604.8093197098156 2608.540057535551 2548.1887304210045 
0.00028 0.00028 2626.7012760799607 2621.9951349071493 2625.7747224701575 2565.1755631823294 
0.000285 0.000285 2643.426440959922 2638.950931989941 2642.7770477873096 2581.9462603246475 
0.00029 0.00029 2659.9466664249585 2655.6927587336227 2659.5631677700862 2598.515901077192 
0.000295 0.000295 2676.2767606827065 2672.2355433013886 2676.1480962938913 2614.8985126299463 
0.0003 0.0003 2692.4304619513437 2688.5931723566737 2692.5458046305516 2631.1071435317326 
0.000305 0.0003 2627.627447558998 2626.2901916329088 2630.2583680640973 2631.1071435317326 
0.00031 0.0003 2567.506873062044 2568.3339304945234 2572.2963373186917 2631.1071435317326 
0.000315 0.0003 2511.7304016781645 2514.421129435559 2518.359344670952 2631.1071435317326 
0.00032 0.0003 2459.9841436613797 2464.269686590012 2468.1678807337958 2631.1071435317326 
0.000325 0.0003 2411.9768898444304 2417.6171816174096 2421.461845997906 2631.1071435317326 
0.00033 0.0003 2367.4384728192344 2374.219502573128 2377.999202958015 2631.1071435317326 
0.000335 0.0003 2326.118246532724 2333.849568578448 2337.554721839145 2631.1071435317326 
0.00034 0.0003 2287.7836757417917 2296.296141606652 2299.9188134229607 2631.1071435317326 
0.000345 0.0003 2252.2190273893043 2261.362721167772 2264.896442925778 2631.1071435317326 
0.00035 0.0003 2219.224156536718 2228.866516108349 2232.306119299777 2631.1071435317326 
0.000355 0.0003 2188.613380020979 2198.637488146095 2201.9789547198443 2631.1071435317326 
0.00036 0.0003 2160.2144314970437 2170.5174621346964 2173.7577893821494 2631.1071435317326 
0.000365 0.0003 2133.8674919853825 2144.359298403162 2147.4963770790528 2631.1071435317326 
0.00037 0.0003 2109.4242904687467 2120.0261228389445 2123.0586273298577 2631.1071435317326 
0.000375 0.0003 2086.7472694766716 2097.390610686184 2100.3179001400313 2631.1071435317326 
0.00038 0.0003 2065.7088109619376 2076.334320311523 2079.156349734222 2631.1071435317326 
0.000385 0.0003 2046.1905181125 2056.747073451373 2059.464313862216 2631.1071435317326 
0.00039 0.0003 2028.082549057181 2038.526378697746 2041.1397455131053 2631.1071435317326 
0.000395 0.0003 2011.28299871547 2021.5768952059993 2024.087684092753 2631.1071435317326 
0.0004 0.0003 1995.6973253126991 2005.8099338183276 2008.2197633241003 2631.1071435317326 
0.000405 0.0003 1981.2378183332341 1991.142992992587 1993.4537533201876 2631.1071435317326 
0.00041 0.0003 1967.823104917513 1977.4993271081769 1979.7131344568536 2631.1071435317326 
0.000415 0.0003 1955.3776919251138 1964.807544890121 1966.9267008368447 2631.1071435317326 
0.00042 0.0003 1943.831541086747 1953.001235850069 1955.0281912904397 2631.1071435317326 
0.000425 0.0003 1933.1196748542848 1942.0186227895558 1943.955946000373 2631.1071435317326 
0.00043 0.0003 1923.181810730695 1931.8022385472175 1933.652586971642 2631.1071435317326 
0.000435 0.0003 1913.9620220220168 1922.2986252985309 1924.064720690339 2631.1071435317326 
0.00044 0.0003 1905.4084231022146 1913.4580548346366 1915.1426614306552 2631.1071435317326 
0.000445 0.0003 1897.4728774197017 1905.234268356595 1906.840173776176 2631.1071435317326 
0.00045 0.0003 1890.1107266022875 1897.584234423533 1899.114233021192 2631.1071435317326 
0.000455 0.0003 1883.280539136063 1890.4679237881269 1891.924802210376 2631.1071435317326 
0.00046 0.0003 1876.9438772038704 1883.848099941237 1885.2346246614272 2631.1071435317326 
0.000465 0.0003 1871.0650803712126 1877.690124269712 1879.009030895489 2631.1071435317326 
0.00047 0.0003 1865.6110649022653 1871.961774807828 1873.2157589748385 2631.1071435317326 
0.000475 0.0003 1860.5511375766143 1866.6330776339828 1867.8247873168064 2631.1071435317326 
0.00048 0.0003 1855.8568229589453 1861.6761500304056 1862.8081791175414 2631.1071435317326 
0.000485 0.0003 1851.5017031496263 1857.0650545852177 1858.1399375794067 2631.1071435317326 
0.00049 0.0003 1847.4612691143502 1852.7756634734149 1853.7958711917704 2631.1071435317326 
0.000495 0.0003 1843.7127827561828 1848.7855322066212 1849.7534683670592 2631.1071435317326 
0.0005 0.0003 1840.2351489538014 1845.0737821909995 1845.9917807824172 2631.1071435317326 
0.000505 0.0003 1837.0087968458063 1841.6209914787935 1842.4913148224318 2631.1071435317326 
0.00051 0.0003 1834.015569693011 1838.4090931418573 1839.2339305603666 2631.1071435317326 
0.000515 0.0003 1831.2386226989033 1835.4212807354054 1836.202747754409 2631.1071435317326 
0.00052 0.0003 1828.6623282132405 1832.6419203573103 1833.3820583717848 2631.1071435317326 
0.000525 0.0003 1826.2721877853025 1830.0564688428035 1830.7572451874366 2631.1071435317326 
0.00053 0.0003 1824.0547505718723 1827.6513976665176 1828.3147060354224 2631.1071435317326 
0.000535 0.0003 1821.9975376407704 1825.4141221536938 1826.041783320505 2631.1071435317326 
0.00054 0.0003 1820.0889717439497 1823.3329356301367 1823.9266984246376 2631.1071435317326 
0.000545 0.0003 1818.3183121649452 1821.3969481663626 1821.9584906684458 2631.1071435317326 
0.00055 0.0003 1816.6755942740185 1819.59602959541 1820.1269605113807 2631.1071435317326 
0.000555 0.0003 1815.151573450836 1817.9207565061517 1818.4226166962094 2631.1071435317326 
0.00056 0.0003 1813.7376730590995 1816.362362934749 1816.8366270639285 2631.1071435317326 
0.000565 0.0003 1812.4259361803483 1814.9126944962347 1815.3607727842289 2631.1071435317326 
0.00057 0.0003 1811.20898083531 1813.5641657162214 1813.987405764309 2631.1071435317326 
0.000575 0.0003 1810.0799584407982 1812.3097203394645 1812.7094090153432 2631.1071435317326 
0.00058 0.0003 1809.0325152683708 1811.1427944075983 1811.520159771204 2631.1071435317326 
0.000585 0.0003 1808.0607566878518 1810.0572819128383 1810.413495168315 2631.1071435317326 
0.00059 0.0003 1807.1592139944912 1809.0475028479461 1809.3836803087956 2631.1071435317326 
0.000595 0.0003 1806.322813633079 1808.108173485255 1808.425378541379 2631.1071435317326 
0.0006 0.0003 1805.5468486458162 1807.2343787292632 1807.533623806101 2631.1071435317326 
0.000605 0.0003 1804.826952183264 1806.4215463981086 1806.7037948994591 2631.1071435317326 
0.00061 0.0003 1804.1590729293005 1805.6654232993599 1805.93159152665 2631.1071435317326 
0.000615 0.0003 1803.5394523017817 1804.9620529749423 1805.2130120168206 2631.1071435317326 
0.00062 0.0003 1802.964603300606 1804.3077549987402 1804.54433258582 2631.1071435317326 
0.000625 0.0003 1802.4312908841432 1803.6991057185521 1803.9220880390062 2631.1071435317326 
0.00063 0.0003 1801.9365137635916 1803.1329203416328 1803.3430538141013 2631.1071435317326 
0.000635 0.0003 1801.4774875128155 1802.6062362700802 1802.8042292710368 2631.1071435317326 
0.00064 0.0003 1801.0516288986041 1802.1162975988682 1802.3028221421978 2631.1071435317326 
0.000645 0.0003 1800.6565413431726 1801.6605406954152 1801.8362340624865 2631.1071435317326 
0.00065 0.0003 1800.2900014370916 1801.2365807852264 1801.402047104209 2631.1071435317326 
0.000655 0.0003 1799.949946426745 1800.8421994734226 1800.998011247025 2631.1071435317326 
0.00066 0.0003 1799.634462605903 1800.4753331368613 1800.62203271801 2631.1071435317326 
0.000665 0.0003 1799.341774546075 1800.1340621261068 1800.27216314142 2631.1071435317326 
0.00067 0.0003 1799.0702351050431 1799.8166007207535 1799.9465894419222 2631.1071435317326 
0.000675 0.0003 1798.8183161573445 1799.521287785541 1799.643624448973 2631.1071435317326 
0.00068 0.0003 1798.5845999945343 1799.2465780783668 1799.3616981536538 2631.1071435317326 
0.000685 0.0003 1798.3677713468371 1798.9910341647162 1799.0993495726555 2631.1071435317326 
0.00069 0.0003 1798.1666099812874 1798.7533188962038 1798.855219177249 2631.1071435317326 
0.000695 0.0003 1797.9799838346971 1798.532188413867 1798.6280418480073 2631.1071435317326 
0.0007 0.0003 1797.8068426428194 1798.3264856396002 1798.4166403187744 2631.1071435317326 


==> results_pure_shear_dt_5.0e-6_reps_2.0_eta_1.0_loading-unloading.txt <==
0.0 0.0 0.0 0.0 0.0 0.0 
5.0e-6 1.0e-5 166.66666666666669 166.66666666666669 166.66666666666669 166.66666666666669 
1.0e-5 2.0e-5 333.33333333333337 333.33333333333337 333.33333333333337 333.33333333333337 
1.5e-5 3.0e-5 500.00000000000006 500.00000000000006 500.00000000000006 500.00000000000006 
2.0e-5 4.0e-5 666.6666666666667 666.6666666666667 666.6666666666667 666.6666666666667 
2.5e-5 5.0e-5 833.3333333333335 833.3333333333335 833.3333333333335 833.3333333333335 
3.0e-5 6.0e-5 1000.0000000000001 1000.0000000000001 1000.0000000000001 1000.0000000000001 
3.5e-5 7.0e-5 1166.6398669990724 1165.9709615336776 1165.9742000981935 1156.9767441860465 
4.0e-5 8.0e-5 1327.5074142847313 1322.3005381541527 1322.3516718270153 1304.9396069947722 
4.5e-5 9.0e-5 1478.7583588204143 1469.661384622812 1469.7988376151288 1444.5174638711057 
5.0e-5 0.0001 1621.0875627941978 1608.6792262990837 1608.9358417392784 1576.2953152289356 
5.5e-5 0.00011 1755.1396800749658 1739.9361332847632 1740.3397640026562 1700.817347499785 
6.0e-5 0.00012 1881.5127840905118 1863.9735661396585 1864.5476102468742 1818.589780619955 
6.5e-5 0.00013 2000.7617335678174 1981.2952091054526 1982.0590951948006 1930.083516855772 
7.0e-5 0.00014 2113.4012950766733 2092.3696056627805 2093.3392320453645 2035.7366048270749 
7.5e-5 0.00015 2219.909039949181 2197.6326102122325 2198.8207422399837 2135.956531622085 
8.0e-5 0.00016 2320.7280318779567 2297.489668707848 2298.9062978883867 2231.1223549972888 
8.5e-5 0.00017 2416.269320317851 2392.317940176637 2393.9706084743925 2321.5866868191833 
9.0e-5 0.00018 2506.914253723163 2482.4682702251225 2484.362362655282 2407.677538126372 
9.5e-5 0.00019 2593.0166256383877 2568.2670268593724 2570.4060352174315 2489.700035466393 
0.0001 0.0002 2674.90466571994 2650.017808224567 2652.4035685521308 2567.938017488117 
0.000105 0.00021 2752.882886893573 2728.0030311999412 2730.6359373652263 2642.6555201439846 
0.00011 0.00022 2827.2337990426613 2802.4854091615302 2805.364604729153 2714.0981582734744 
0.000115 0.00023 2898.219498871327 2873.7093266451775 2876.832877022838 2782.4944107970305 
0.00012 0.00024 2966.0831448896074 2941.9021181028356 2945.267164780943 2848.0568162452996 
0.000125 0.00025 3031.050325821336 3007.275257443292 3010.878155986383 2910.983084879349 
0.00013 0.00026 3093.330330135638 3070.0254645817 3073.8619078862775 2971.457133221099 
0.000135 0.00027 3153.1173238465094 3130.335734787973 3134.400862989294 3029.6500464072246 
0.00014 0.00028 3210.591443208698 3188.3762962201627 3192.6647945094123 3085.720973402069 
0.000145 0.00029 3265.919808459201 3244.3055006532095 3248.811686155562 3139.817959753863 
0.00015 0.0003 3319.2574643093244 3298.270652063794 3302.9885508263137 3192.078722251655 
0.000155 0.00028999999999999995 3047.575979622861 3036.455289034881 3041.2884893106298 3025.4120555849877 
0.00016 0.0002799999999999999 2793.5181264691614 2790.96812962814 2795.83261544382 2858.7453889183207 
0.000165 0.00026999999999999995 2555.810482675439 2560.669996846676 2565.492889484843 2692.078722251654 
0.00017 0.0002599999999999999 2333.2716391155423 2344.501191158492 2349.219605782658 2525.4120555849872 
0.000175 0.00024999999999999995 2124.8055511679977 2141.475945557081 2146.035953047982 2358.745388918321 
0.00018 0.00023999999999999995 1929.395370574505 1950.677267478249 1955.032952374257 2192.078722251654 
0.000185 0.00022999999999999995 1746.0977229868436 1771.2521405832117 1775.3647467759843 2025.4120555849877 
0.00019 0.00021999999999999993 1574.0373989982813 1602.407061301006 1606.244217834068 1858.7453889183205 
0.000195 0.00020999999999999995 1407.3706090367698 1435.7403946343397 1439.5775511674017 1692.0787222516544 
0.0002 0.00019999999999999993 1240.7039423701026 1269.0737279676725 1272.9108845007347 1525.4120555849872 
0.000205 0.00018999999999999996 1074.0372757034365 1102.4070613010063 1106.2442178340684 1358.745388918321 
0.00021 0.00017999999999999993 907.3706090367693 935.7403946343393 939.5775511674013 1192.078722251654 
0.000215 0.00016999999999999993 740.7039423701027 769.0737279676725 772.9108845007346 1025.4120555849872 
0.00022 0.00015999999999999993 574.037275703436 602.4070613010059 606.244217834068 858.7453889183206 
0.000225 0.00014999999999999993 407.37060903676934 435.7403946343393 439.5775511674013 692.078722251654 
0.00023 0.00015999999999999999 574.0372757034369 602.4070613010068 606.2442178340689 858.7453889183215 
0.000235 0.00016999999999999999 740.7039423701036 769.0737279676734 772.9108845007355 1025.4120555849881 
0.00024 0.00017999999999999998 907.3706090367702 935.7403946343402 939.5775511674022 1192.0787222516549 
0.000245 0.00018999999999999998 1074.037275703437 1102.4070613010067 1106.2442178340689 1358.7453889183214 
0.00025 0.00019999999999999998 1240.7039423701035 1269.0737279676734 1272.9108845007356 1525.4120555849881 
0.000255 0.00020999999999999998 1407.3706090367702 1435.7403946343402 1439.5775511674021 1692.0787222516549 
0.00026 0.00021999999999999998 1574.0371524385803 1600.3806309609704 1603.960758303811 1858.7453889183214 
0.000265 0.00023 1735.5744728956056 1755.472323667914 1758.8577198679816 2025.4120555849886 
0.00027 0.00023999999999999998 1887.4467951283402 1901.6816502170077 1904.9271860683004 2192.0787222516547 
0.000275 0.00025 2030.3524782131142 2039.6283105727546 2042.7821617406855 2358.745388918322 
0.00028 0.00026 2164.9394202341077 2169.88876981841 2172.9930830293256 2525.412055584988 
0.000285 0.00027 2291.8087044187264 2292.9992745430513 2296.0907734702423 2692.078722251655 
0.00029 0.00028 2411.517981815933 2409.458658783027 2412.56919479651 2858.7453889183216 
0.000295 0.00029 2524.5846095540537 2519.7309542000594 2522.8880067202304 3025.4120555849886 
0.0003 0.00030000000000000003 2631.488562338992 2624.2478181538886 2627.474948956405 3192.0787222516556 
0.000305 0.00031 2732.675133577756 2723.4107923745037 2726.728057832721 3242.631369536424 
0.00031 0.00031999999999999997 2828.557441328201 2817.593404052595 2821.017728972037 3291.5950724369823 
0.000315 0.00033 2919.5187531775896 2907.1431203422935 2910.688636736688 3339.0806875382787 
0.00032 0.00034 3005.914643133523 2992.383166503253 2996.0615203814586 3385.191337244911 
0.000325 0.00035 3088.0749926654603 3073.6142171956176 3077.434846171329 3430.0229493751112 
0.00033 0.00035999999999999997 3166.3058471579543 3151.1159697776625 3155.0863540773234 3473.6647591086303 
0.000335 0.00037 3240.891138223046 3225.1486078384805 3229.274497065679 3516.1997759150054 
0.00034 0.00038 3312.094281564366 3295.9541626237374 3300.239780438924 3557.7052179054317 
0.000345 0.00039 3380.159659385156 3363.7577794782387 3368.206008169544 3598.2529158810216 
0.00035 0.0004 3445.313995682649 3428.76889593204 3433.3814426849162 3637.909689191649 
0.000355 0.00041 3507.76763216847 3491.182337594489 3495.9598841136676 3676.737695372076 
0.00036 0.00042 3567.7157119954845 3551.1793375905672 3556.121674586305 3714.7947553848776 
0.000365 0.00043 3625.3392779526625 3608.9284848737393 3614.034632794512 3752.1346561719793 
0.00037 0.00044 3680.806291308222 3664.5866063774665 3669.85492365217 3788.8074320979663 
0.000375 0.00045 3734.272577034703 3718.299587621243 3723.7278675647785 3824.8596267577973 
0.00038 0.00046 3785.88270073539 3770.2031360650667 3775.7886935010706 3860.334536518882 
0.000385 0.00047 3835.7707822070747 3820.4234912066067 3826.1632397693015 3895.272437071828 
0.00039 0.00048 3884.0612502176214 3869.078085136723 3874.9686061297807 3929.7107941753447 
0.000395 0.00049 3930.869542745925 3916.2761570096977 3922.3137606229566 3963.684459697995 
0.0004 0.0005 3976.302756624984 3962.119324643475 3968.300104257749 3997.225853982631 
0.000405 0.00051 4020.4602502440152 4006.702116240786 4013.0219964864077 4030.3651354877197 
0.00041 0.0005200000000000001 4063.434202701428 4050.112465013479 4056.567244189004 4063.1303585932287 
0.000415 0.0005300000000000001 4105.310132555349 4092.432169298154 4099.017556701529 4095.547620396803 
0.00042 0.00054 4146.167379091035 4133.737320570719 4140.448969245621 4127.641197268343 
0.000425 0.00055 4186.079548813604 4174.098701599462 4180.932236954221 4159.4336718775285 
0.00043 0.00056 4225.114929678715 4213.582156819997 4220.533201535004 4190.94605135894 
0.000435 0.00057 4263.3368753924415 4252.24893687011 4259.313132471767 4222.197877233123 
0.00044 0.00058 4300.804161942918 4290.156019087269 4297.329044531832 4253.207327658721 
0.000445 0.00059 4337.571318370289 4327.3564056458645 4334.633993224923 4283.991312550748 


==> results_pure_shear_dt_6.0e-5_loading-unloading.txt <==
0.0 	 0.0 	 0.0 
6.0e-5 	 6.0e-5 	 1000.0000000000001 
0.00012 	 0.00012 	 1788.8183293025297 
0.00018 	 0.00018 	 2212.2571880027276 
0.00024 	 0.00024 	 2483.3196374153144 
0.0003 	 0.0003 	 2692.4304619513437 
0.00036 	 0.00023999999999999998 	 1422.7317383210461 
0.00042 	 0.00017999999999999998 	 422.731738321046 
0.00048 	 0.00011999999999999998 	 -577.2682616789542 
0.00054 	 0.00020999999999999998 	 922.731738321046 
0.0006 	 0.00027 	 1900.5226954356726 
0.00066 	 0.00033 	 2504.935435907769 
0.00072 	 0.00039 	 2849.576374854292 
0.00078 	 0.00045 	 3088.6019808443607 
0.00084 	 0.00051 	 3284.687596850935 
0.0009 	 0.00057 	 3463.3151157406523 

